Multi-scale closed-loop melt pool control for LPBF via policy optimization

Laser powder bed fusion (LPBF) is a metal additive manufacturing process where temperature stabilization is of vital importance to avoid defects such as distortion and cracking. Existing control methods require manual tuning, increasing the risk of part failure when printing complex geometries. This paper introduces a dual-loop, data-driven control strategy to stabilize the surface temperature, ensuring robustness and near-optimal performance in the presence of disturbances. The proposed method integrates (i) an in-layer linear output feedback control with gains optimized through policy gradient, and (ii) a layer-to-layer feedforward control combining temperature trajectory optimization and iterative learning control. Simulation results show that the multi-scale controller effectively stabilizes the temperature even under significant model mismatch and measurement noise. Experimental results demonstrate that a simplified, hardware-constrained version of this method matches the state-of-the-art performance of in-situ data-driven methods, reducing mean tracking error by 3.4% and mean input-constraint violation by 47.5% relative to a Bayesian Optimization-tuned baseline. For this physical LPBF validation, the controller is tuned entirely offline using uncontrolled print data from a single calibration layer. Our experiments also demonstrate a new class of high-frequency excitation dynamics that result in reduced vector head swelling, opening up new avenues of research in the additive manufacturing community. This work marks one of the first successful applications of sim-to-real policy optimization in LPBF processes.

==> graphics/real_scans/rate_penalty/description.txt <==
1:    25-15 => kp = 20.1, ki = 11798.7, ff = 1491.6
2:    25-25 => kp = 19.7, ki = 11560.0, ff = 1480.1
 
3:    30-15 => kp = 17.9, ki = 11303.2, ff = 1454.5
4:    50-50 => kp = 13.2, ki = 10181.3, ff = 1382.6
 
7:    50-75 => kp = 12.5, ki = 9810.1, ff = 1361.8
8:    75-50 => kp = 9.7, ki = 10090.9, ff = 1327.8
 
9:    100-2.5 => kp: 8.5, ki: 10779.8, ff: 1295.8 

==> graphics/simulation_of_wedge/exp1/hyper_training_1.dat <==
{
    "u_min": 140.0,
    "u_max": 210.0,
    "kp": 0.3600386487087127,
    "ki": 0.002115746671376758,
    "ff": 182.0792997458609,
    "kp_bits": 20,
    "ki_bits": 11798,
    "ff_bits": 1491,
    "ref": 1555.0,
    "mse": 9037.36961564899,
    "violation_mae": 351.82479092957396,
    "penalty_coefficient": 15.0
}

==> graphics/simulation_of_wedge/exp1/u_data_training_1.dat <==
0.000000000000000000e+00 4.186432725097736238e+02
9.999999747378751636e-05 3.557293889633170352e+02
1.999999949475750327e-04 3.063506811450133682e+02
2.999999851454049349e-04 2.665399756265753695e+02
3.999999898951500654e-04 2.361807136597245744e+02
4.999999655410647392e-04 2.173885834001536921e+02
5.999999702908098698e-04 2.041353542550523343e+02
6.999999750405550003e-04 1.955321968128518222e+02
7.999999797903001308e-04 1.926861247753095370e+02
8.999999845400452614e-04 2.003374431832353935e+02
9.999999310821294785e-04 2.001627461083401727e+02
1.099999994039535522e-03 2.032264046231831003e+02
1.199999940581619740e-03 2.103708594304007420e+02
1.300000003539025784e-03 2.126686040365678991e+02
1.399999950081110001e-03 2.115705286148627238e+02
1.500000013038516045e-03 2.164352632013693949e+02
1.599999959580600262e-03 2.142488599343583360e+02
1.699999906122684479e-03 2.143440662827127881e+02
1.799999969080090523e-03 2.119003696556924865e+02
1.899999915622174740e-03 2.122383234425978458e+02
1.999999862164258957e-03 2.124131671880334409e+02
2.099999925121665001e-03 2.115395208818848971e+02
2.199999988079071045e-03 2.126490082581306069e+02
2.300000051036477089e-03 2.155897527736476889e+02
2.399999881163239479e-03 2.132297280285566217e+02
2.499999944120645523e-03 2.106515970025730553e+02
2.600000007078051567e-03 2.199706625673758538e+02
2.699999837204813957e-03 2.141236165098110007e+02
2.799999900162220001e-03 2.110102274773960289e+02
2.899999963119626045e-03 2.128407769450905676e+02
3.000000026077032089e-03 2.123696233820549253e+02
3.099999856203794479e-03 2.046107352308649467e+02
3.199999919161200523e-03 1.946893778272381326e+02
3.299999982118606567e-03 1.820792997458609079e+02
3.399999812245368958e-03 1.820792997458609079e+02
3.499999875202775002e-03 1.820792997458609079e+02
3.599999938160181046e-03 1.820792997458609079e+02
3.700000001117587090e-03 1.820792997458609079e+02
3.799999831244349480e-03 1.820792997458609079e+02
3.899999894201755524e-03 1.820792997458609079e+02
3.999999724328517914e-03 1.820792997458609079e+02
4.100000020116567612e-03 1.820792997458609079e+02
4.199999850243330002e-03 1.820792997458609079e+02
4.299999680370092392e-03 1.820792997458609079e+02
4.399999976158142090e-03 1.820792997458609079e+02
4.499999806284904480e-03 1.820792997458609079e+02
4.600000102072954178e-03 3.354369674390828777e+02
4.699999932199716568e-03 2.873361887722005577e+02
4.799999762326478958e-03 2.455295975768338792e+02
4.900000058114528656e-03 2.109752260079753796e+02
4.999999888241291046e-03 1.842411438266619541e+02
5.099999718368053436e-03 1.667967567274550049e+02
5.200000014156103134e-03 1.577760950690022810e+02
5.299999844282865524e-03 1.557298380940790139e+02
5.399999674409627914e-03 1.581120100030857714e+02
5.499999970197677612e-03 1.615208466580616005e+02
5.599999800324440002e-03 1.672764840579476981e+02
5.699999630451202393e-03 1.705951567145180547e+02
5.799999926239252090e-03 1.755991575247714991e+02
5.899999756366014481e-03 1.770394151471041937e+02
6.000000052154064178e-03 1.817500079009683986e+02
6.099999882280826569e-03 1.803371084174976033e+02
6.199999712407588959e-03 1.806951935743101672e+02
6.300000008195638657e-03 1.804839325387486326e+02
6.399999838322401047e-03 1.804751367247680207e+02
6.499999668449163437e-03 1.803588212533008175e+02
6.599999964237213135e-03 1.776587064900985240e+02
6.699999794363975525e-03 1.793400225154579459e+02
6.799999624490737915e-03 1.791268455500686514e+02
6.899999920278787613e-03 1.800026909573358864e+02
6.999999750405550003e-03 1.815511081143958734e+02
7.100000046193599701e-03 1.847552531969395204e+02
7.199999876320362091e-03 1.874205357372329672e+02
7.299999706447124481e-03 1.863383042370928990e+02
7.400000002235174179e-03 1.916705559908297971e+02
7.499999832361936569e-03 1.887498374460612069e+02
7.599999662488698959e-03 1.853936620605460348e+02
7.699999958276748657e-03 1.820792997458609079e+02
7.799999788403511047e-03 1.820792997458609079e+02
7.899999618530273438e-03 1.820792997458609079e+02
7.999999448657035828e-03 1.820792997458609079e+02
8.100000210106372833e-03 1.820792997458609079e+02
8.200000040233135223e-03 1.820792997458609079e+02
8.299999870359897614e-03 1.820792997458609079e+02
8.399999700486660004e-03 1.820792997458609079e+02
8.499999530613422394e-03 1.820792997458609079e+02
8.599999360740184784e-03 1.820792997458609079e+02
8.700000122189521790e-03 1.820792997458609079e+02
8.799999952316284180e-03 1.820792997458609079e+02
8.899999782443046570e-03 1.820792997458609079e+02
8.999999612569808960e-03 3.379305029499573152e+02
9.099999442696571350e-03 2.909612473008778011e+02
9.200000204145908356e-03 2.498949850075479731e+02
9.300000034272670746e-03 2.141543570866390951e+02
9.399999864399433136e-03 1.856642097323056930e+02
9.499999694526195526e-03 1.653568956688008598e+02
9.599999524652957916e-03 1.528954825470146659e+02
9.699999354779720306e-03 1.494823097183542302e+02
9.800000116229057312e-03 1.533519237364079970e+02
9.899999946355819702e-03 1.539177563909701973e+02
9.999999776482582092e-03 1.593318164069636396e+02
1.009999960660934448e-02 1.642671024806790285e+02
1.019999943673610687e-02 1.691141721941191634e+02
1.030000019818544388e-02 1.731953684492011121e+02
1.040000002831220627e-02 1.771978774217810724e+02
1.049999985843896866e-02 1.772291382846624401e+02
1.059999968856573105e-02 1.771733987027812987e+02
1.069999951869249344e-02 1.756675594210780957e+02
1.079999934881925583e-02 1.751506984511794940e+02
1.090000011026859283e-02 1.772426959197367466e+02
1.099999994039535522e-02 1.727773168667571611e+02
1.109999977052211761e-02 1.748662706642747366e+02
1.119999960064888000e-02 1.752752938377130363e+02
1.129999943077564240e-02 1.777655594967768025e+02
1.139999926090240479e-02 1.775462859054214562e+02
1.150000002235174179e-02 1.820933515796051836e+02
1.159999985247850418e-02 1.832522079919359328e+02
1.169999968260526657e-02 1.827924703321963875e+02
1.179999951273202896e-02 1.843151029539242813e+02
1.189999934285879135e-02 1.854772726481535017e+02
1.200000010430812836e-02 1.829607440689462692e+02
1.209999993443489075e-02 1.820792997458609079e+02
1.219999976456165314e-02 1.820792997458609079e+02
1.229999959468841553e-02 1.820792997458609079e+02
1.239999942481517792e-02 1.820792997458609079e+02
1.249999925494194031e-02 1.820792997458609079e+02
1.260000001639127731e-02 1.820792997458609079e+02
1.269999984651803970e-02 1.820792997458609079e+02
1.279999967664480209e-02 1.820792997458609079e+02
1.289999950677156448e-02 1.820792997458609079e+02
1.299999933689832687e-02 1.820792997458609079e+02
1.310000009834766388e-02 1.820792997458609079e+02
1.319999992847442627e-02 1.820792997458609079e+02
1.329999975860118866e-02 1.820792997458609079e+02
1.339999958872795105e-02 3.131823967538480247e+02
1.349999941885471344e-02 2.693215864231443675e+02
1.359999924898147583e-02 2.312773502588520671e+02
1.370000001043081284e-02 1.991222421845325528e+02
1.379999984055757523e-02 1.744840988854536477e+02
1.389999967068433762e-02 1.565397754890178135e+02
1.399999950081110001e-02 1.479615808340862486e+02
1.409999933093786240e-02 1.488285342279647807e+02
1.420000009238719940e-02 1.525418591898258569e+02
1.429999992251396179e-02 1.537586963348952622e+02
1.439999975264072418e-02 1.621049241812687569e+02
1.449999958276748657e-02 1.662858149785031969e+02
1.459999941289424896e-02 1.685886278353586079e+02
1.469999924302101135e-02 1.685882109716205548e+02
1.480000000447034836e-02 1.760683177471744330e+02
1.489999983459711075e-02 1.744000805485745218e+02
1.499999966472387314e-02 1.720311048410672470e+02
1.509999949485063553e-02 1.743497962391888336e+02
1.519999932497739792e-02 1.746881082046405709e+02
1.529999915510416031e-02 1.731960446075966900e+02
1.539999991655349731e-02 1.734853193382267023e+02
1.549999974668025970e-02 1.748118017829731627e+02
1.559999957680702209e-02 1.749982529173650505e+02
1.569999940693378448e-02 1.760131706620600767e+02
1.579999923706054688e-02 1.788493234690192253e+02
1.589999906718730927e-02 1.816380284431055259e+02
1.599999889731407166e-02 1.820551581087536874e+02
1.609999872744083405e-02 1.836564045119292246e+02
1.620000042021274567e-02 1.845899408132770247e+02
1.630000025033950806e-02 1.813484814277996406e+02
1.640000008046627045e-02 1.820792997458609079e+02
1.649999991059303284e-02 1.820792997458609079e+02
1.659999974071979523e-02 1.820792997458609079e+02
1.669999957084655762e-02 1.820792997458609079e+02
1.679999940097332001e-02 1.820792997458609079e+02
1.689999923110008240e-02 1.820792997458609079e+02
1.699999906122684479e-02 1.820792997458609079e+02
1.709999889135360718e-02 1.820792997458609079e+02
1.719999872148036957e-02 1.820792997458609079e+02
1.730000041425228119e-02 1.820792997458609079e+02
1.740000024437904358e-02 1.820792997458609079e+02
1.750000007450580597e-02 1.820792997458609079e+02
1.759999990463256836e-02 3.464458056205182288e+02
1.769999973475933075e-02 2.997800630531845627e+02
1.779999956488609314e-02 2.576558476538050968e+02
1.789999939501285553e-02 2.212767015270109141e+02
1.799999922513961792e-02 1.905726757985084134e+02
1.809999905526638031e-02 1.672610319360678375e+02
1.819999888539314270e-02 1.524834110800040321e+02
1.829999871551990509e-02 1.464137912974456412e+02
1.840000040829181671e-02 1.481035522371173272e+02
1.850000023841857910e-02 1.497281449650303955e+02
1.860000006854534149e-02 1.550818508306264789e+02
1.869999989867210388e-02 1.587316581955003016e+02
1.879999972879886627e-02 1.619222293893228937e+02
1.889999955892562866e-02 1.657881717073941559e+02
1.899999938905239105e-02 1.693006538170053545e+02
1.909999921917915344e-02 1.716115650105648456e+02
1.919999904930591583e-02 1.695785116549380120e+02
1.929999887943267822e-02 1.709206016134330071e+02
1.939999870955944061e-02 1.711960193387968161e+02
1.950000040233135223e-02 1.730176204617220321e+02
1.960000023245811462e-02 1.738171258106258676e+02
1.970000006258487701e-02 1.752181442629037065e+02
1.979999989271163940e-02 1.742857401537998498e+02
1.989999972283840179e-02 1.745139151964099824e+02
1.999999955296516418e-02 1.754734699255050145e+02
2.009999938309192657e-02 1.801771717115966283e+02
2.019999921321868896e-02 1.804742930897864710e+02
2.029999904334545135e-02 1.802392399795711810e+02
2.039999887347221375e-02 1.801927420523536796e+02
2.049999870359897614e-02 1.771771411489789614e+02
2.060000039637088776e-02 1.820792997458609079e+02
2.070000022649765015e-02 1.820792997458609079e+02
2.080000005662441254e-02 1.820792997458609079e+02
2.089999988675117493e-02 1.820792997458609079e+02
2.099999971687793732e-02 1.820792997458609079e+02
2.109999954700469971e-02 1.820792997458609079e+02
2.119999937713146210e-02 1.820792997458609079e+02
2.129999920725822449e-02 1.820792997458609079e+02
2.139999903738498688e-02 1.820792997458609079e+02
2.149999886751174927e-02 1.820792997458609079e+02
2.159999869763851166e-02 1.820792997458609079e+02
2.169999852776527405e-02 1.820792997458609079e+02
2.180000022053718567e-02 3.426113013299129193e+02
2.190000005066394806e-02 2.969005932375447401e+02
2.199999988079071045e-02 2.563237296905157905e+02
2.209999971091747284e-02 2.196291725496362233e+02
2.219999954104423523e-02 1.888387450808295114e+02
2.229999937117099762e-02 1.654456223637326389e+02
2.239999920129776001e-02 1.512094755331524993e+02
2.249999903142452240e-02 1.456667077201614120e+02
2.259999886155128479e-02 1.442663400411007615e+02
2.269999869167804718e-02 1.466599682818475117e+02
2.279999852180480957e-02 1.517977473475212662e+02
2.290000021457672119e-02 1.603637550377084438e+02
2.300000004470348358e-02 1.641989674361282141e+02
2.309999987483024597e-02 1.636596670844942309e+02
2.319999970495700836e-02 1.677564556410716250e+02
2.329999953508377075e-02 1.683551235972751670e+02
2.339999936521053314e-02 1.685878488662058885e+02
2.349999919533729553e-02 1.695342580780605033e+02
2.359999902546405792e-02 1.716922861456902183e+02
2.369999885559082031e-02 1.698368127150351086e+02
2.379999868571758270e-02 1.681892748620641385e+02
2.389999851584434509e-02 1.711623292337692135e+02
2.400000020861625671e-02 1.747020581156470485e+02
2.410000003874301910e-02 1.760832422398904384e+02
2.419999986886978149e-02 1.760065046164423279e+02
2.429999969899654388e-02 1.779177243413800227e+02
2.439999952912330627e-02 1.811566527492846888e+02
2.449999935925006866e-02 1.784668629657416261e+02
2.459999918937683105e-02 1.802082079191711443e+02
2.469999901950359344e-02 1.752952309401345303e+02
2.479999884963035583e-02 1.820792997458609079e+02
2.489999867975711823e-02 1.820792997458609079e+02
2.499999850988388062e-02 1.820792997458609079e+02
2.510000020265579224e-02 1.820792997458609079e+02
2.520000003278255463e-02 1.820792997458609079e+02
2.529999986290931702e-02 1.820792997458609079e+02
2.539999969303607941e-02 1.820792997458609079e+02
2.549999952316284180e-02 1.820792997458609079e+02
2.559999935328960419e-02 1.820792997458609079e+02
2.569999918341636658e-02 1.820792997458609079e+02
2.579999901354312897e-02 1.820792997458609079e+02
2.589999884366989136e-02 1.820792997458609079e+02
2.599999867379665375e-02 3.021937521609214627e+02
2.609999850392341614e-02 2.611658833520025382e+02
2.620000019669532776e-02 2.249793994668772825e+02
2.630000002682209015e-02 1.927949026590062545e+02
2.639999985694885254e-02 1.674603399637456960e+02
2.649999968707561493e-02 1.508820587008144400e+02
2.659999951720237732e-02 1.451221496395247925e+02
2.669999934732913971e-02 1.425966022534482249e+02
2.679999917745590210e-02 1.436281843081885370e+02
2.689999900758266449e-02 1.487413280260225292e+02
2.699999883770942688e-02 1.542339060494578291e+02
2.709999866783618927e-02 1.588603600970838841e+02
2.719999849796295166e-02 1.633036479991432088e+02
2.730000019073486328e-02 1.696176292109859105e+02
2.740000002086162567e-02 1.714760545995259520e+02
2.749999985098838806e-02 1.673616990483625386e+02
2.759999968111515045e-02 1.681147280501909336e+02
2.769999951124191284e-02 1.686116347525775154e+02
2.779999934136867523e-02 1.679436620820044368e+02
2.789999917149543762e-02 1.654444883893438032e+02
2.799999900162220001e-02 1.708989452441882690e+02
2.809999883174896240e-02 1.714345117080218017e+02
2.819999866187572479e-02 1.727119743434706436e+02
2.829999849200248718e-02 1.733387851162200093e+02
2.840000018477439880e-02 1.839536645768943970e+02
2.850000001490116119e-02 1.811611795519817463e+02
2.859999984502792358e-02 1.787623304179378181e+02
2.869999967515468597e-02 1.782589839456037737e+02
2.879999950528144836e-02 1.820792997458609079e+02
2.889999933540821075e-02 1.820792997458609079e+02
2.899999916553497314e-02 1.820792997458609079e+02
2.909999899566173553e-02 1.820792997458609079e+02
2.919999882578849792e-02 1.820792997458609079e+02
2.929999865591526031e-02 1.820792997458609079e+02
2.939999848604202271e-02 1.820792997458609079e+02
2.950000017881393433e-02 1.820792997458609079e+02
2.960000000894069672e-02 1.820792997458609079e+02
2.969999983906745911e-02 1.820792997458609079e+02
2.979999966919422150e-02 1.820792997458609079e+02
2.989999949932098389e-02 1.820792997458609079e+02
2.999999932944774628e-02 3.193251192560099980e+02
3.009999915957450867e-02 2.773193049908048806e+02
3.019999898970127106e-02 2.387416815924931939e+02
3.029999881982803345e-02 2.050102613554767856e+02
3.039999864995479584e-02 1.770355473968683100e+02
3.049999848008155823e-02 1.569586864421156633e+02
3.059999831020832062e-02 1.450243871161141840e+02
3.070000000298023224e-02 1.426448953600925620e+02
3.079999983310699463e-02 1.409732368719602960e+02
3.089999966323375702e-02 1.457904801234913350e+02
3.099999949336051941e-02 1.493494927014322116e+02
3.109999932348728180e-02 1.556175042783789024e+02
3.119999915361404419e-02 1.564521417927071241e+02
3.130000084638595581e-02 1.645225833005694369e+02
3.139999881386756897e-02 1.645498234453986299e+02
3.150000050663948059e-02 1.668295757818086429e+02
3.159999847412109375e-02 1.671137285623474042e+02
3.170000016689300537e-02 1.666442821339140892e+02
3.179999813437461853e-02 1.670771863334847183e+02
3.189999982714653015e-02 1.650301361844973655e+02
3.199999779462814331e-02 1.691805203359900815e+02
3.209999948740005493e-02 1.698964205503139340e+02
3.219999745488166809e-02 1.697559459307987879e+02
3.229999914765357971e-02 1.750203309669718408e+02
3.240000084042549133e-02 1.788580736403499145e+02
3.249999880790710449e-02 1.784494782236180299e+02
3.260000050067901611e-02 1.790248332294805209e+02
3.269999846816062927e-02 1.743223972895770544e+02
3.280000016093254089e-02 1.820792997458609079e+02
3.289999812841415405e-02 1.820792997458609079e+02
3.299999982118606567e-02 1.820792997458609079e+02
3.309999778866767883e-02 1.820792997458609079e+02
3.319999948143959045e-02 1.820792997458609079e+02
3.329999744892120361e-02 1.820792997458609079e+02
3.339999914169311523e-02 1.820792997458609079e+02
3.350000083446502686e-02 1.820792997458609079e+02
3.359999880194664001e-02 1.820792997458609079e+02
3.370000049471855164e-02 1.820792997458609079e+02
3.379999846220016479e-02 1.820792997458609079e+02
3.390000015497207642e-02 1.820792997458609079e+02
3.399999812245368958e-02 2.979918207079461467e+02
3.409999981522560120e-02 2.594381182994105188e+02
3.419999778270721436e-02 2.224671608810309067e+02
3.429999947547912598e-02 1.913730834825639420e+02
3.439999744296073914e-02 1.659568578168040744e+02
3.449999913573265076e-02 1.501489190440343009e+02
3.460000082850456238e-02 1.417773022916001651e+02
3.469999879598617554e-02 1.381854812513626598e+02
3.480000048875808716e-02 1.423452100909041178e+02
3.489999845623970032e-02 1.455805211763765215e+02
3.500000014901161194e-02 1.522416699349658415e+02
3.509999811649322510e-02 1.522341043586155251e+02
3.519999980926513672e-02 1.585024555148160630e+02
3.529999777674674988e-02 1.621026305781705048e+02
3.539999946951866150e-02 1.614588071333842549e+02
3.549999743700027466e-02 1.619102101666853457e+02
3.559999912977218628e-02 1.647548269040384525e+02
3.570000082254409790e-02 1.681409454149187468e+02
3.579999879002571106e-02 1.642362009994404559e+02
3.590000048279762268e-02 1.690666085776714169e+02
3.599999845027923584e-02 1.688635052200601478e+02
3.610000014305114746e-02 1.732784673501734005e+02
3.619999811053276062e-02 1.709663736609042815e+02
3.629999980330467224e-02 1.756621025385732651e+02
3.639999777078628540e-02 1.766132272891535138e+02
3.649999946355819702e-02 1.745147947962094008e+02
3.659999743103981018e-02 1.747935836824464388e+02
3.669999912381172180e-02 1.820792997458609079e+02
3.680000081658363342e-02 1.820792997458609079e+02
3.689999878406524658e-02 1.820792997458609079e+02
3.700000047683715820e-02 1.820792997458609079e+02
3.709999844431877136e-02 1.820792997458609079e+02
3.720000013709068298e-02 1.820792997458609079e+02
3.729999810457229614e-02 1.820792997458609079e+02
3.739999979734420776e-02 1.820792997458609079e+02
3.749999776482582092e-02 1.820792997458609079e+02
3.759999945759773254e-02 1.820792997458609079e+02
3.769999742507934570e-02 1.820792997458609079e+02
3.779999911785125732e-02 1.820792997458609079e+02
3.790000081062316895e-02 2.916037422055361503e+02
3.799999877810478210e-02 2.521579075202892284e+02
3.810000047087669373e-02 2.167051357341139521e+02
3.819999843835830688e-02 1.857612395695610132e+02
3.830000013113021851e-02 1.623866542880903694e+02
3.839999809861183167e-02 1.473192709656088368e+02
3.849999979138374329e-02 1.386890343493722639e+02
3.859999775886535645e-02 1.374018690276180621e+02
3.869999945163726807e-02 1.394744651994325579e+02
3.879999741911888123e-02 1.452167073604237544e+02
3.889999911189079285e-02 1.495736350871223124e+02
3.900000080466270447e-02 1.558046760727901869e+02
3.909999877214431763e-02 1.579312302643372448e+02
3.920000046491622925e-02 1.608708734184456546e+02
3.929999843239784241e-02 1.591835812567973676e+02
3.940000012516975403e-02 1.645203892848398652e+02
3.949999809265136719e-02 1.643445571186033476e+02
3.959999978542327881e-02 1.619711930078677256e+02
3.969999775290489197e-02 1.642119428104853398e+02
3.979999944567680359e-02 1.656917321243940933e+02
3.989999741315841675e-02 1.690297881538096192e+02
3.999999910593032837e-02 1.695672492972893792e+02
4.010000079870223999e-02 1.755795037619546122e+02
4.019999876618385315e-02 1.787741374489194470e+02
4.030000045895576477e-02 1.768944591385290153e+02
4.039999842643737793e-02 1.727647003545616258e+02
4.050000011920928955e-02 1.820792997458609079e+02
4.059999808669090271e-02 1.820792997458609079e+02
4.069999977946281433e-02 1.820792997458609079e+02
4.079999774694442749e-02 1.820792997458609079e+02
4.089999943971633911e-02 1.820792997458609079e+02
4.099999740719795227e-02 1.820792997458609079e+02
4.109999909996986389e-02 1.820792997458609079e+02
4.120000079274177551e-02 1.820792997458609079e+02
4.129999876022338867e-02 1.820792997458609079e+02
4.140000045299530029e-02 1.820792997458609079e+02
4.149999842047691345e-02 1.820792997458609079e+02
4.160000011324882507e-02 1.820792997458609079e+02
4.169999808073043823e-02 2.854670725044246069e+02
4.179999977350234985e-02 2.481499572696190228e+02
4.189999774098396301e-02 2.147676386036118856e+02
4.199999943375587463e-02 1.837132418583383640e+02
4.209999740123748779e-02 1.605251688780217592e+02
4.219999909400939941e-02 1.445369906067343493e+02
4.230000078678131104e-02 1.370447030106403190e+02
4.239999875426292419e-02 1.327278402256596337e+02
4.250000044703483582e-02 1.386573961121183345e+02
4.259999841451644897e-02 1.399674461273019119e+02
4.270000010728836060e-02 1.480054201067870849e+02
4.279999807476997375e-02 1.496569614306405924e+02
4.289999976754188538e-02 1.536261557585616515e+02
4.299999773502349854e-02 1.576665331997957935e+02
4.309999942779541016e-02 1.568602993823344605e+02
4.319999739527702332e-02 1.601501991671107135e+02
4.329999908804893494e-02 1.620265581170373821e+02
4.339999705553054810e-02 1.624010653437256053e+02
4.349999874830245972e-02 1.649924074124491540e+02
4.360000044107437134e-02 1.692886504265748329e+02
4.369999840855598450e-02 1.677470474568550287e+02
4.380000010132789612e-02 1.729931091231461835e+02
4.389999806880950928e-02 1.738705206526658458e+02
4.399999976158142090e-02 1.723116708331290567e+02
4.409999772906303406e-02 1.734372710564290969e+02
4.419999942183494568e-02 1.684283455351200018e+02
4.429999738931655884e-02 1.820792997458609079e+02
4.439999908208847046e-02 1.820792997458609079e+02
4.449999704957008362e-02 1.820792997458609079e+02
4.459999874234199524e-02 1.820792997458609079e+02
4.470000043511390686e-02 1.820792997458609079e+02
4.479999840259552002e-02 1.820792997458609079e+02
4.490000009536743164e-02 1.820792997458609079e+02
4.499999806284904480e-02 1.820792997458609079e+02
4.509999975562095642e-02 1.820792997458609079e+02
4.519999772310256958e-02 1.820792997458609079e+02
4.529999941587448120e-02 1.820792997458609079e+02
4.539999738335609436e-02 2.939177411644431004e+02
4.549999907612800598e-02 2.556025236894317345e+02
4.559999704360961914e-02 2.217320761220024394e+02
4.569999873638153076e-02 1.896382977414583877e+02
4.580000042915344238e-02 1.649585785417110628e+02
4.589999839663505554e-02 1.477697523981431686e+02
4.600000008940696716e-02 1.375350780594476703e+02
4.609999805688858032e-02 1.322744607917074688e+02
4.619999974966049194e-02 1.343484769799457013e+02
4.629999771714210510e-02 1.388468846376180466e+02
4.639999940991401672e-02 1.418953310735075490e+02
4.649999737739562988e-02 1.476572155473161843e+02
4.659999907016754150e-02 1.526786952572994664e+02
4.669999703764915466e-02 1.538402594199203861e+02
4.679999873042106628e-02 1.557863604991294437e+02
4.690000042319297791e-02 1.612091916044258824e+02
4.699999839067459106e-02 1.613413949380428392e+02
4.710000008344650269e-02 1.628320926802341830e+02
4.719999805092811584e-02 1.636505393144795164e+02
4.729999974370002747e-02 1.669379497324088106e+02
4.739999771118164062e-02 1.676062612294883252e+02
4.749999940395355225e-02 1.697789929531464850e+02
4.759999737143516541e-02 1.731116655313971648e+02
4.769999906420707703e-02 1.718421652071363326e+02
4.779999703168869019e-02 1.718903459774443547e+02
4.789999872446060181e-02 1.820792997458609079e+02
4.800000041723251343e-02 1.820792997458609079e+02
4.809999838471412659e-02 1.820792997458609079e+02
4.820000007748603821e-02 1.820792997458609079e+02
4.829999804496765137e-02 1.820792997458609079e+02
4.839999973773956299e-02 1.820792997458609079e+02
4.849999770522117615e-02 1.820792997458609079e+02
4.859999939799308777e-02 1.820792997458609079e+02
4.869999736547470093e-02 1.820792997458609079e+02
4.879999905824661255e-02 1.820792997458609079e+02
4.889999702572822571e-02 1.820792997458609079e+02
4.899999871850013733e-02 3.102408805988811764e+02
4.910000041127204895e-02 2.716333858335739251e+02
4.919999837875366211e-02 2.352974324783774591e+02
4.930000007152557373e-02 2.027001815865350807e+02
4.939999803900718689e-02 1.751580562958920098e+02
4.949999973177909851e-02 1.534774810032283767e+02
4.959999769926071167e-02 1.392971157423537818e+02
4.969999939203262329e-02 1.318357949194284231e+02
4.979999735951423645e-02 1.318893890687820942e+02
4.989999905228614807e-02 1.360296058383377158e+02
4.999999701976776123e-02 1.386044561131958233e+02
5.009999871253967285e-02 1.418605876336575591e+02
5.020000040531158447e-02 1.511140240737075544e+02
5.029999837279319763e-02 1.515422240476542584e+02
5.040000006556510925e-02 1.532133970689867510e+02
5.049999803304672241e-02 1.579927922427762610e+02
5.059999972581863403e-02 1.582891969837378383e+02
5.069999769330024719e-02 1.601980892834663450e+02
5.079999938607215881e-02 1.621984344571010581e+02
5.089999735355377197e-02 1.648417246521635491e+02
5.099999904632568359e-02 1.676093665680646723e+02
5.109999701380729675e-02 1.677540122542019958e+02
5.119999870657920837e-02 1.706729141460337758e+02
5.130000039935112000e-02 1.741744082733756045e+02
5.139999836683273315e-02 1.706529306306992737e+02
5.150000005960464478e-02 1.820792997458609079e+02
5.159999802708625793e-02 1.820792997458609079e+02
5.169999971985816956e-02 1.820792997458609079e+02
5.179999768733978271e-02 1.820792997458609079e+02
5.189999938011169434e-02 1.820792997458609079e+02
5.199999734759330750e-02 1.820792997458609079e+02
5.209999904036521912e-02 1.820792997458609079e+02
5.219999700784683228e-02 1.820792997458609079e+02
5.229999870061874390e-02 1.820792997458609079e+02
5.240000039339065552e-02 1.820792997458609079e+02
5.249999836087226868e-02 1.820792997458609079e+02
5.260000005364418030e-02 2.937228627163710826e+02
5.269999802112579346e-02 2.564297238651303132e+02
5.279999971389770508e-02 2.219858156597165646e+02
5.289999768137931824e-02 1.917162053011494152e+02
5.299999937415122986e-02 1.652059756596105728e+02
5.309999734163284302e-02 1.451791473348954185e+02
5.319999903440475464e-02 1.336886852434353159e+02
5.329999700188636780e-02 1.294106601427598378e+02
5.339999869465827942e-02 1.308853829232681392e+02
5.350000038743019104e-02 1.340645329599097408e+02
5.359999835491180420e-02 1.377401183952716792e+02
5.370000004768371582e-02 1.456901335043886547e+02
5.379999801516532898e-02 1.473220342486746404e+02
5.389999970793724060e-02 1.491187896395540520e+02
5.399999767541885376e-02 1.550582727759183399e+02
5.409999936819076538e-02 1.548465621502752469e+02
5.419999733567237854e-02 1.590596872045528869e+02
5.429999902844429016e-02 1.586288172713498454e+02
5.439999699592590332e-02 1.607229691908873122e+02
5.449999868869781494e-02 1.659577843772508174e+02
5.460000038146972656e-02 1.697246130278308556e+02
5.469999834895133972e-02 1.685656626442296329e+02
5.480000004172325134e-02 1.721713211018661411e+02
5.489999800920486450e-02 1.684751751557665784e+02
5.499999970197677612e-02 1.820792997458609079e+02
5.509999766945838928e-02 1.820792997458609079e+02
5.519999936223030090e-02 1.820792997458609079e+02
5.529999732971191406e-02 1.820792997458609079e+02
5.539999902248382568e-02 1.820792997458609079e+02
5.549999698996543884e-02 1.820792997458609079e+02
5.559999868273735046e-02 1.820792997458609079e+02
5.570000037550926208e-02 1.820792997458609079e+02
5.579999834299087524e-02 1.820792997458609079e+02
5.590000003576278687e-02 1.820792997458609079e+02
5.599999800324440002e-02 1.820792997458609079e+02
5.609999969601631165e-02 2.848119893567804866e+02
5.619999766349792480e-02 2.497010876373311703e+02
5.629999935626983643e-02 2.161256864894230887e+02
5.639999732375144958e-02 1.864884180962319249e+02
5.649999901652336121e-02 1.612276720764355105e+02
5.659999698400497437e-02 1.420232670472051382e+02
5.669999867677688599e-02 1.300437360675146010e+02
5.680000036954879761e-02 1.297777521876890887e+02
5.689999833703041077e-02 1.283086026815752803e+02
5.700000002980232239e-02 1.334827910469697372e+02
5.709999799728393555e-02 1.362550898333320788e+02
5.719999969005584717e-02 1.406561658791512173e+02
5.729999765753746033e-02 1.454748769537904707e+02
5.739999935030937195e-02 1.481217185108673959e+02
5.749999731779098511e-02 1.531574105905121144e+02
5.759999901056289673e-02 1.554924343622684262e+02
5.769999697804450989e-02 1.571611097304128748e+02
5.779999867081642151e-02 1.584734094833422944e+02
5.790000036358833313e-02 1.666431274804395741e+02
5.799999833106994629e-02 1.656324878047842617e+02
5.810000002384185791e-02 1.690307203447909785e+02
5.819999799132347107e-02 1.699386680142016530e+02
5.829999968409538269e-02 1.716453762086116512e+02
5.839999765157699585e-02 1.641020860077360624e+02
5.849999934434890747e-02 1.820792997458609079e+02
5.859999731183052063e-02 1.820792997458609079e+02
5.869999900460243225e-02 1.820792997458609079e+02
5.879999697208404541e-02 1.820792997458609079e+02
5.889999866485595703e-02 1.820792997458609079e+02
5.900000035762786865e-02 1.820792997458609079e+02
5.909999832510948181e-02 1.820792997458609079e+02
5.920000001788139343e-02 1.820792997458609079e+02
5.929999798536300659e-02 1.820792997458609079e+02
5.939999967813491821e-02 1.820792997458609079e+02
5.949999764561653137e-02 2.830055430366588780e+02
5.959999933838844299e-02 2.493590450388328463e+02
5.969999730587005615e-02 2.168291667220352963e+02
5.979999899864196777e-02 1.869442608105067052e+02
5.989999696612358093e-02 1.608281560257495357e+02
5.999999865889549255e-02 1.410430803727078342e+02
6.009999662637710571e-02 1.289227501940621323e+02
6.019999831914901733e-02 1.262263367550309567e+02
6.030000001192092896e-02 1.278907651338179932e+02
6.039999797940254211e-02 1.283766394001280560e+02
6.049999967217445374e-02 1.351015981200024214e+02
6.059999763965606689e-02 1.386416687159057801e+02
6.069999933242797852e-02 1.434378445460224611e+02
6.079999729990959167e-02 1.459029248930293647e+02
6.089999899268150330e-02 1.499750981184448619e+02
6.099999696016311646e-02 1.535267291753167740e+02
6.109999865293502808e-02 1.537592608731993664e+02
6.119999662041664124e-02 1.580886275422355141e+02
6.129999831318855286e-02 1.630917377212155088e+02
6.140000000596046448e-02 1.677182218246869070e+02
6.149999797344207764e-02 1.669892162141405549e+02
6.159999966621398926e-02 1.676104662095754634e+02
6.169999763369560242e-02 1.670708017897597983e+02
6.179999932646751404e-02 1.820792997458609079e+02
6.189999729394912720e-02 1.820792997458609079e+02
6.199999898672103882e-02 1.820792997458609079e+02
6.209999695420265198e-02 1.820792997458609079e+02
6.219999864697456360e-02 1.820792997458609079e+02
6.229999661445617676e-02 1.820792997458609079e+02
6.239999830722808838e-02 1.820792997458609079e+02
6.250000000000000000e-02 1.820792997458609079e+02
6.260000169277191162e-02 1.820792997458609079e+02
6.269999593496322632e-02 1.820792997458609079e+02
6.279999762773513794e-02 2.861786048756350738e+02
6.289999932050704956e-02 2.547148847714091175e+02
6.300000101327896118e-02 2.221779056210497458e+02
6.309999525547027588e-02 1.924722668102965599e+02
6.319999694824218750e-02 1.648644471211709970e+02
6.329999864101409912e-02 1.433737237663502526e+02
6.340000033378601074e-02 1.302290623522054602e+02
6.350000202655792236e-02 1.250622159001572129e+02
6.359999626874923706e-02 1.231983512665540843e+02
6.369999796152114868e-02 1.234463118515619868e+02
6.379999965429306030e-02 1.283123173499369614e+02
6.390000134706497192e-02 1.367669016940350843e+02
6.399999558925628662e-02 1.388045856621403118e+02
6.409999728202819824e-02 1.422539902679893657e+02
6.419999897480010986e-02 1.478958506959308465e+02
6.429999321699142456e-02 1.524971450824617420e+02
6.439999490976333618e-02 1.540047699431113131e+02
6.449999660253524780e-02 1.576692061394651603e+02
6.459999829530715942e-02 1.597798135915516013e+02
6.469999253749847412e-02 1.653865017844925376e+02
6.479999423027038574e-02 1.652495622013885281e+02
6.489999592304229736e-02 1.638786128166372293e+02
6.499999761581420898e-02 1.630987009472451348e+02
6.509999930858612061e-02 1.820792997458609079e+02
6.519999355077743530e-02 1.820792997458609079e+02
6.529999524354934692e-02 1.820792997458609079e+02
6.539999693632125854e-02 1.820792997458609079e+02
6.549999862909317017e-02 1.820792997458609079e+02
6.559999287128448486e-02 1.820792997458609079e+02
6.569999456405639648e-02 1.820792997458609079e+02
6.579999625682830811e-02 1.820792997458609079e+02
6.589999794960021973e-02 1.820792997458609079e+02
6.599999964237213135e-02 1.820792997458609079e+02
6.609999388456344604e-02 2.706976726985278674e+02
6.619999557733535767e-02 2.387009165275576095e+02
6.629999727010726929e-02 2.078056408639104120e+02
6.639999896287918091e-02 1.793243740372506636e+02
6.649999320507049561e-02 1.528530692884334030e+02
6.659999489784240723e-02 1.347366882646230692e+02
6.669999659061431885e-02 1.254478713614796987e+02
6.679999828338623047e-02 1.230703335093625128e+02
6.689999252557754517e-02 1.210557569090957770e+02
6.699999421834945679e-02 1.244647649911298117e+02
6.709999591112136841e-02 1.318927029037314469e+02
6.719999760389328003e-02 1.350851738689121930e+02
6.729999929666519165e-02 1.391783931722509351e+02
6.739999353885650635e-02 1.440227274645478701e+02
6.749999523162841797e-02 1.490276459949652406e+02
6.759999692440032959e-02 1.515550179174139771e+02
6.769999861717224121e-02 1.566715774536412198e+02
6.779999285936355591e-02 1.614568942097337754e+02
6.789999455213546753e-02 1.636227898142412300e+02
6.799999624490737915e-02 1.616580356941949788e+02
6.809999793767929077e-02 1.650946898755491077e+02
6.819999217987060547e-02 1.627660341920491760e+02
6.829999387264251709e-02 1.820792997458609079e+02
6.839999556541442871e-02 1.820792997458609079e+02
6.849999725818634033e-02 1.820792997458609079e+02
6.859999895095825195e-02 1.820792997458609079e+02
6.869999319314956665e-02 1.820792997458609079e+02
6.879999488592147827e-02 1.820792997458609079e+02
6.889999657869338989e-02 1.820792997458609079e+02
6.899999827146530151e-02 1.820792997458609079e+02
6.909999251365661621e-02 1.820792997458609079e+02
6.919999420642852783e-02 1.820792997458609079e+02
6.929999589920043945e-02 2.543613804457721983e+02
6.939999759197235107e-02 2.256627205227066781e+02
6.949999928474426270e-02 1.946425512522284862e+02
6.959999352693557739e-02 1.670540726713986999e+02
6.969999521970748901e-02 1.443600049780575887e+02
6.979999691247940063e-02 1.290199676390593311e+02
6.989999860525131226e-02 1.208790277105003526e+02
6.999999284744262695e-02 1.186045113504530377e+02
7.009999454021453857e-02 1.203824908822504938e+02
7.019999623298645020e-02 1.242684457994973570e+02
7.029999792575836182e-02 1.295724106598889307e+02
7.039999216794967651e-02 1.330287666941335090e+02
7.049999386072158813e-02 1.391431371102559353e+02
7.059999555349349976e-02 1.453071891026559115e+02
7.069999724626541138e-02 1.481684549296222144e+02
7.079999893903732300e-02 1.524500532221125582e+02
7.089999318122863770e-02 1.573351486671951989e+02
7.099999487400054932e-02 1.621353355698318239e+02
7.109999656677246094e-02 1.630522129694657281e+02
7.119999825954437256e-02 1.628405601943177317e+02
7.129999250173568726e-02 1.605923372298694005e+02
7.139999419450759888e-02 1.820792997458609079e+02
7.149999588727951050e-02 1.820792997458609079e+02
7.159999758005142212e-02 1.820792997458609079e+02
7.169999927282333374e-02 1.820792997458609079e+02
7.179999351501464844e-02 1.820792997458609079e+02
7.189999520778656006e-02 1.820792997458609079e+02
7.199999690055847168e-02 1.820792997458609079e+02
7.209999859333038330e-02 1.820792997458609079e+02
7.219999283552169800e-02 1.820792997458609079e+02
7.229999452829360962e-02 1.820792997458609079e+02
7.239999622106552124e-02 2.457097906169327075e+02
7.249999791383743286e-02 2.164537043585033587e+02
7.259999215602874756e-02 1.878450988076229748e+02
7.269999384880065918e-02 1.615175629962695609e+02
7.279999554157257080e-02 1.400543432374395252e+02
7.289999723434448242e-02 1.255216833919515125e+02
7.299999892711639404e-02 1.167922412690211189e+02
7.309999316930770874e-02 1.146338176887873175e+02
7.319999486207962036e-02 1.171034420782733747e+02
7.329999655485153198e-02 1.226874862652219349e+02
7.339999824762344360e-02 1.271077006266718996e+02
7.349999248981475830e-02 1.326380532654515605e+02
7.359999418258666992e-02 1.392617593422320681e+02
7.369999587535858154e-02 1.438600516712619992e+02
7.379999756813049316e-02 1.489900970020296711e+02
7.389999926090240479e-02 1.527399967666210614e+02
7.399999350309371948e-02 1.572167044342173767e+02
7.409999519586563110e-02 1.623207581463553879e+02
7.419999688863754272e-02 1.613271143262134615e+02
7.429999858140945435e-02 1.605480847557590494e+02
7.439999282360076904e-02 1.820792997458609079e+02
7.449999451637268066e-02 1.820792997458609079e+02
7.459999620914459229e-02 1.820792997458609079e+02
7.469999790191650391e-02 1.820792997458609079e+02
7.479999214410781860e-02 1.820792997458609079e+02
7.489999383687973022e-02 1.820792997458609079e+02
7.499999552965164185e-02 1.820792997458609079e+02
7.509999722242355347e-02 1.820792997458609079e+02
7.519999891519546509e-02 1.820792997458609079e+02
7.529999315738677979e-02 1.820792997458609079e+02
7.539999485015869141e-02 2.475666380811323108e+02
7.549999654293060303e-02 2.193828450364003118e+02
7.559999823570251465e-02 1.906406429052078693e+02
7.569999247789382935e-02 1.633071304267457720e+02
7.579999417066574097e-02 1.408188432078958670e+02
7.589999586343765259e-02 1.263334486900354818e+02
7.599999755620956421e-02 1.176162902901779006e+02
7.609999924898147583e-02 1.126999377128764905e+02
7.619999349117279053e-02 1.151264460880499740e+02
7.629999518394470215e-02 1.212797207451973804e+02
7.639999687671661377e-02 1.264059689749143160e+02
7.649999856948852539e-02 1.299323619467729714e+02
7.659999281167984009e-02 1.390012693692761161e+02
7.669999450445175171e-02 1.438603086314570874e+02
7.679999619722366333e-02 1.478115652978248988e+02
7.689999788999557495e-02 1.541240923736509956e+02
7.699999213218688965e-02 1.595281424016434357e+02
7.709999382495880127e-02 1.602929721819335214e+02
7.719999551773071289e-02 1.582446000198665956e+02
7.729999721050262451e-02 1.561267059935597104e+02
7.739999890327453613e-02 1.820792997458609079e+02
7.749999314546585083e-02 1.820792997458609079e+02
7.759999483823776245e-02 1.820792997458609079e+02
7.769999653100967407e-02 1.820792997458609079e+02
7.779999822378158569e-02 1.820792997458609079e+02
7.789999246597290039e-02 1.820792997458609079e+02
7.799999415874481201e-02 1.820792997458609079e+02
7.809999585151672363e-02 1.820792997458609079e+02
7.819999754428863525e-02 1.820792997458609079e+02
7.829999923706054688e-02 2.527806519727635362e+02
7.839999347925186157e-02 2.247407084391905983e+02
7.849999517202377319e-02 1.976421513817455775e+02
7.859999686479568481e-02 1.716252342643015538e+02
7.869999855756759644e-02 1.468750960102545946e+02
7.879999279975891113e-02 1.287901640992269563e+02
7.889999449253082275e-02 1.171700341074849803e+02
7.899999618530273438e-02 1.117583240599518462e+02
7.909999787807464600e-02 1.122169239776635123e+02
7.919999212026596069e-02 1.171666849435972466e+02
7.929999381303787231e-02 1.220683437508198494e+02
7.939999550580978394e-02 1.269259757355512050e+02
7.949999719858169556e-02 1.346864917891177527e+02
7.959999889135360718e-02 1.421254803626150363e+02
7.969999313354492188e-02 1.463468247847279713e+02
7.979999482631683350e-02 1.519243344741690862e+02
7.989999651908874512e-02 1.566342130209955599e+02
7.999999821186065674e-02 1.581419863209952723e+02
8.009999245405197144e-02 1.578342877176717423e+02
8.019999414682388306e-02 1.820792997458609079e+02
8.029999583959579468e-02 1.820792997458609079e+02
8.039999753236770630e-02 1.820792997458609079e+02
8.049999922513961792e-02 1.820792997458609079e+02
8.059999346733093262e-02 1.820792997458609079e+02
8.069999516010284424e-02 1.820792997458609079e+02
8.079999685287475586e-02 1.820792997458609079e+02
8.089999854564666748e-02 1.820792997458609079e+02
8.099999278783798218e-02 1.820792997458609079e+02
8.109999448060989380e-02 1.820792997458609079e+02
8.119999617338180542e-02 2.325503963400362863e+02
8.129999786615371704e-02 2.057521040261987650e+02
8.139999210834503174e-02 1.801251313161434666e+02
8.149999380111694336e-02 1.550138552382900059e+02
8.159999549388885498e-02 1.342939088181932732e+02
8.169999718666076660e-02 1.189124199219031510e+02
8.179999887943267822e-02 1.104796183196940120e+02
8.189999312162399292e-02 1.086215073086937224e+02
8.199999481439590454e-02 1.106793968019548799e+02
8.209999650716781616e-02 1.167958209146351010e+02
8.219999819993972778e-02 1.227318439385560254e+02
8.229999244213104248e-02 1.305191524536963357e+02
8.239999413490295410e-02 1.370772661503297059e+02
8.249999582767486572e-02 1.442966144628267386e+02
8.259999752044677734e-02 1.495905981357579435e+02
8.269999921321868896e-02 1.554061390435055046e+02
8.279999345541000366e-02 1.579213323390146968e+02
8.289999514818191528e-02 1.557924206999019816e+02
8.299999684095382690e-02 1.820792997458609079e+02
8.309999853372573853e-02 1.820792997458609079e+02
8.319999277591705322e-02 1.820792997458609079e+02
8.329999446868896484e-02 1.820792997458609079e+02
8.339999616146087646e-02 1.820792997458609079e+02
8.349999785423278809e-02 1.820792997458609079e+02
8.359999209642410278e-02 1.820792997458609079e+02
8.369999378919601440e-02 1.820792997458609079e+02
8.379999548196792603e-02 1.820792997458609079e+02
8.389999717473983765e-02 1.820792997458609079e+02
8.399999886751174927e-02 2.223357242835176066e+02
8.409999310970306396e-02 1.972960855063867882e+02
8.419999480247497559e-02 1.713362076454003784e+02
8.429999649524688721e-02 1.482904798573920857e+02
8.439999818801879883e-02 1.288037312485437553e+02
8.449999243021011353e-02 1.148813482733275464e+02
8.459999412298202515e-02 1.071608011646201390e+02
8.469999581575393677e-02 1.077404009323902301e+02
8.479999750852584839e-02 1.133254486925770408e+02
8.489999175071716309e-02 1.163656672929698459e+02
8.499999344348907471e-02 1.231180996090448616e+02
8.509999513626098633e-02 1.321747664806547391e+02
8.519999682903289795e-02 1.388199717150380366e+02
8.529999852180480957e-02 1.441899663798123754e+02
8.539999276399612427e-02 1.522129241015994410e+02
8.549999445676803589e-02 1.559273809164851627e+02
8.559999614953994751e-02 1.565420560888942703e+02
8.569999784231185913e-02 1.505396209880385356e+02
8.579999208450317383e-02 1.820792997458609079e+02
8.589999377727508545e-02 1.820792997458609079e+02
8.599999547004699707e-02 1.820792997458609079e+02
8.609999716281890869e-02 1.820792997458609079e+02
8.619999885559082031e-02 1.820792997458609079e+02
8.629999309778213501e-02 1.820792997458609079e+02
8.639999479055404663e-02 1.820792997458609079e+02
8.649999648332595825e-02 1.820792997458609079e+02
8.659999817609786987e-02 1.820792997458609079e+02
8.669999241828918457e-02 2.168407985572825396e+02
8.679999411106109619e-02 1.929617202519056320e+02
8.689999580383300781e-02 1.679006334806927327e+02
8.699999749660491943e-02 1.450147090518146342e+02
8.709999173879623413e-02 1.247929623861669342e+02
8.719999343156814575e-02 1.115562668757135043e+02
8.729999512434005737e-02 1.051669423963014651e+02
8.739999681711196899e-02 1.061690936609136600e+02
8.749999850988388062e-02 1.104799279571385284e+02
8.759999275207519531e-02 1.153946202344293965e+02
8.769999444484710693e-02 1.225634041854184488e+02
8.779999613761901855e-02 1.332062648964196967e+02
8.789999783039093018e-02 1.400534301633163636e+02
8.799999207258224487e-02 1.452200695527721734e+02
8.809999376535415649e-02 1.513317534275094260e+02
8.819999545812606812e-02 1.537741720217704540e+02
8.829999715089797974e-02 1.531859936400502420e+02
8.839999884366989136e-02 1.820792997458609079e+02
8.849999308586120605e-02 1.820792997458609079e+02
8.859999477863311768e-02 1.820792997458609079e+02
8.869999647140502930e-02 1.820792997458609079e+02
8.879999816417694092e-02 1.820792997458609079e+02
8.889999240636825562e-02 1.820792997458609079e+02
8.899999409914016724e-02 1.820792997458609079e+02
8.909999579191207886e-02 1.820792997458609079e+02
8.919999748468399048e-02 1.820792997458609079e+02
8.929999172687530518e-02 2.161727636153182743e+02
8.939999341964721680e-02 1.932692670948718217e+02
8.949999511241912842e-02 1.684008690279689517e+02
8.959999680519104004e-02 1.456931869959146297e+02
8.969999849796295166e-02 1.252496221371211931e+02
8.979999274015426636e-02 1.111513804517769017e+02
8.989999443292617798e-02 1.044982929438267121e+02
8.999999612569808960e-02 1.033524399517132792e+02
9.009999781847000122e-02 1.070747276586488681e+02
9.019999206066131592e-02 1.129851008745004606e+02
9.029999375343322754e-02 1.223871016253130222e+02
9.039999544620513916e-02 1.305912381162623035e+02
9.049999713897705078e-02 1.388949966471442963e+02
9.059999883174896240e-02 1.442113412000138908e+02
9.069999307394027710e-02 1.503155511822211565e+02
9.079999476671218872e-02 1.510405042066979320e+02
9.089999645948410034e-02 1.496693151727848772e+02
9.099999815225601196e-02 1.820792997458609079e+02
9.109999239444732666e-02 1.820792997458609079e+02
9.119999408721923828e-02 1.820792997458609079e+02
9.129999577999114990e-02 1.820792997458609079e+02
9.139999747276306152e-02 1.820792997458609079e+02
9.149999171495437622e-02 1.820792997458609079e+02
9.159999340772628784e-02 1.820792997458609079e+02
9.169999510049819946e-02 1.820792997458609079e+02
9.179999679327011108e-02 2.190115456532306553e+02
9.189999848604202271e-02 1.981135227228690781e+02
9.199999272823333740e-02 1.746141808800474564e+02
9.209999442100524902e-02 1.523292483043335039e+02
9.219999611377716064e-02 1.310493362026620616e+02
9.229999780654907227e-02 1.135500799890865267e+02
9.239999204874038696e-02 1.038294047908823643e+02
9.249999374151229858e-02 1.027293875519138311e+02
9.259999543428421021e-02 1.054234600952459857e+02
9.269999712705612183e-02 1.088896178466243896e+02
9.279999881982803345e-02 1.196647811471781466e+02
9.289999306201934814e-02 1.290551736237275122e+02
9.299999475479125977e-02 1.366845183829876191e+02
9.309999644756317139e-02 1.410917157973051985e+02
9.319999814033508301e-02 1.455732971302185774e+02
9.329999238252639771e-02 1.508415673532344670e+02
9.339999407529830933e-02 1.820792997458609079e+02
9.349999576807022095e-02 1.820792997458609079e+02
9.359999746084213257e-02 1.820792997458609079e+02
9.369999170303344727e-02 1.820792997458609079e+02
9.379999339580535889e-02 1.820792997458609079e+02
9.389999508857727051e-02 1.820792997458609079e+02
9.399999678134918213e-02 1.820792997458609079e+02
9.409999847412109375e-02 1.820792997458609079e+02
9.419999271631240845e-02 1.820792997458609079e+02
9.429999440908432007e-02 2.035618787416756845e+02
9.439999610185623169e-02 1.836916321238645651e+02
9.449999779462814331e-02 1.608882722372488843e+02
9.459999203681945801e-02 1.385778589482065968e+02
9.469999372959136963e-02 1.203103474537201123e+02
9.479999542236328125e-02 1.063215651974662137e+02
9.489999711513519287e-02 1.010785056037083223e+02
9.499999880790710449e-02 1.007218051096369464e+02
9.509999305009841919e-02 1.061036265952708106e+02
9.519999474287033081e-02 1.112536365582995899e+02
9.529999643564224243e-02 1.238490954931610872e+02
9.539999812841415405e-02 1.327505807647934830e+02
9.549999237060546875e-02 1.380194216637414968e+02
9.559999406337738037e-02 1.439292001046534324e+02
9.569999575614929199e-02 1.473488464728013696e+02
9.579999744892120361e-02 1.820792997458609079e+02
9.589999169111251831e-02 1.820792997458609079e+02
9.599999338388442993e-02 1.820792997458609079e+02
9.609999507665634155e-02 1.820792997458609079e+02
9.619999676942825317e-02 1.820792997458609079e+02
9.629999846220016479e-02 1.820792997458609079e+02
9.639999270439147949e-02 1.820792997458609079e+02
9.649999439716339111e-02 1.820792997458609079e+02
9.659999608993530273e-02 1.820792997458609079e+02
9.669999778270721436e-02 1.937325992415330234e+02
9.679999202489852905e-02 1.740897176071481169e+02
9.689999371767044067e-02 1.524878491904703424e+02
9.699999541044235229e-02 1.324618359589753993e+02
9.709999710321426392e-02 1.136709564231907876e+02
9.719999879598617554e-02 1.029276773850029372e+02
9.729999303817749023e-02 9.990099682608044418e+01
9.739999473094940186e-02 1.018319469602593870e+02
9.749999642372131348e-02 1.055977183227737157e+02
9.759999811649322510e-02 1.163119850412633696e+02
9.769999235868453979e-02 1.275893678454440874e+02
9.779999405145645142e-02 1.334752975368687657e+02
9.789999574422836304e-02 1.403824789477728245e+02
9.799999743700027466e-02 1.440035307913672682e+02
9.809999167919158936e-02 1.820792997458609079e+02
9.819999337196350098e-02 1.820792997458609079e+02
9.829999506473541260e-02 1.820792997458609079e+02
9.839999675750732422e-02 1.820792997458609079e+02
9.849999845027923584e-02 1.820792997458609079e+02
9.859999269247055054e-02 1.820792997458609079e+02
9.869999438524246216e-02 1.820792997458609079e+02
9.879999607801437378e-02 1.820792997458609079e+02
9.889999777078628540e-02 1.820792997458609079e+02
9.899999201297760010e-02 1.923292963453509969e+02
9.909999370574951172e-02 1.725713622225389088e+02
9.919999539852142334e-02 1.511215152585869816e+02
9.929999709129333496e-02 1.303326107724887208e+02
9.939999878406524658e-02 1.128500605861815416e+02
9.949999302625656128e-02 1.028310966063163789e+02
9.959999471902847290e-02 1.007059833668495372e+02
9.969999641180038452e-02 1.013687984980230965e+02
9.979999810457229614e-02 1.073638842515514398e+02
9.989999234676361084e-02 1.180829407947288701e+02
9.999999403953552246e-02 1.280162605986848234e+02
1.000999957323074341e-01 1.335234339674381090e+02
1.001999974250793457e-01 1.392449909561374000e+02
1.002999916672706604e-01 1.418175033461078556e+02
1.003999933600425720e-01 1.820792997458609079e+02
1.004999950528144836e-01 1.820792997458609079e+02
1.005999967455863953e-01 1.820792997458609079e+02
1.006999984383583069e-01 1.820792997458609079e+02
1.007999926805496216e-01 1.820792997458609079e+02
1.008999943733215332e-01 1.820792997458609079e+02
1.009999960660934448e-01 1.820792997458609079e+02
1.010999977588653564e-01 1.820792997458609079e+02
1.011999920010566711e-01 1.875999089906457016e+02
1.012999936938285828e-01 1.710064618742893003e+02
1.013999953866004944e-01 1.515094340357715623e+02
1.014999970793724060e-01 1.317541805784515248e+02
1.015999913215637207e-01 1.132554425135912197e+02
1.016999930143356323e-01 1.027263723969877844e+02
1.017999947071075439e-01 9.823355801686432187e+01
1.018999963998794556e-01 9.962238381852199609e+01
1.019999980926513672e-01 1.049761036109285612e+02
1.020999923348426819e-01 1.150155570697819201e+02
1.021999940276145935e-01 1.247420258467004430e+02
1.022999957203865051e-01 1.322680296920721332e+02
1.023999974131584167e-01 1.359548684072615288e+02
1.024999916553497314e-01 1.356989561494758618e+02
1.025999933481216431e-01 1.820792997458609079e+02
1.026999950408935547e-01 1.820792997458609079e+02
1.027999967336654663e-01 1.820792997458609079e+02
1.028999984264373779e-01 1.820792997458609079e+02
1.029999926686286926e-01 1.820792997458609079e+02
1.030999943614006042e-01 1.820792997458609079e+02
1.031999960541725159e-01 1.820792997458609079e+02
1.032999977469444275e-01 1.903507612601734991e+02
1.033999919891357422e-01 1.743531686999543524e+02
1.034999936819076538e-01 1.578581908374664238e+02
1.035999953746795654e-01 1.364977238691439823e+02
1.036999970674514771e-01 1.190406008398415167e+02
1.037999913096427917e-01 1.057789629725154441e+02
1.038999930024147034e-01 9.958811930187603423e+01
1.039999946951866150e-01 9.807202941052725009e+01
1.040999963879585266e-01 1.022736643435725057e+02
1.041999980807304382e-01 1.126429271574328652e+02
1.042999923229217529e-01 1.222037605769389472e+02
1.043999940156936646e-01 1.299390429259370876e+02
1.044999957084655762e-01 1.332813819226741998e+02
1.045999974012374878e-01 1.820792997458609079e+02
1.046999916434288025e-01 1.820792997458609079e+02
1.047999933362007141e-01 1.820792997458609079e+02
1.048999950289726257e-01 1.820792997458609079e+02
1.049999967217445374e-01 1.820792997458609079e+02
1.050999984145164490e-01 1.820792997458609079e+02
1.051999926567077637e-01 1.820792997458609079e+02
1.052999943494796753e-01 1.820792997458609079e+02
1.053999960422515869e-01 1.784359556773345901e+02
1.054999977350234985e-01 1.628480824468679202e+02
1.055999919772148132e-01 1.458925823069466219e+02
1.056999936699867249e-01 1.262112835276826814e+02
1.057999953627586365e-01 1.114122470438811092e+02
1.058999970555305481e-01 1.025029121787026725e+02
1.059999912977218628e-01 9.769745050233024131e+01
1.060999929904937744e-01 9.926245779998654939e+01
1.061999946832656860e-01 1.069054480862249790e+02
1.062999963760375977e-01 1.164325818972103406e+02
1.063999980688095093e-01 1.241528609063356612e+02
1.064999923110008240e-01 1.289936620148746726e+02
1.065999940037727356e-01 1.820792997458609079e+02
1.066999956965446472e-01 1.820792997458609079e+02
1.067999973893165588e-01 1.820792997458609079e+02
1.068999916315078735e-01 1.820792997458609079e+02
1.069999933242797852e-01 1.820792997458609079e+02
1.070999950170516968e-01 1.820792997458609079e+02
1.071999967098236084e-01 1.820792997458609079e+02
1.072999984025955200e-01 1.820792997458609079e+02
1.073999926447868347e-01 1.723728712612766572e+02
1.074999943375587463e-01 1.568019056353705594e+02
1.075999960303306580e-01 1.398946040386120160e+02
1.076999977231025696e-01 1.225196870150096231e+02
1.077999919652938843e-01 1.089485793166664962e+02
1.078999936580657959e-01 9.997784142821711839e+01
1.079999953508377075e-01 9.754824976485882360e+01
1.080999970436096191e-01 1.010897331801466521e+02
1.081999912858009338e-01 1.095270872492238823e+02
1.082999929785728455e-01 1.167495303603810584e+02
1.083999946713447571e-01 1.252946298707887962e+02
1.084999963641166687e-01 1.262587539559657444e+02
1.085999980568885803e-01 1.820792997458609079e+02
1.086999922990798950e-01 1.820792997458609079e+02
1.087999939918518066e-01 1.820792997458609079e+02
1.088999956846237183e-01 1.820792997458609079e+02
1.089999973773956299e-01 1.820792997458609079e+02
1.090999916195869446e-01 1.820792997458609079e+02
1.091999933123588562e-01 1.820792997458609079e+02
1.092999950051307678e-01 1.707471806918833295e+02
1.093999966979026794e-01 1.560380276233392181e+02
1.094999983906745911e-01 1.387626358782011096e+02
1.095999926328659058e-01 1.221096688163784734e+02
1.096999943256378174e-01 1.087371917571421989e+02
1.097999960184097290e-01 1.006156629556799373e+02
1.098999977111816406e-01 9.777333025914350628e+01
1.099999919533729553e-01 1.032803012219911096e+02
1.100999936461448669e-01 1.100598964745983182e+02
1.101999953389167786e-01 1.171645235755632086e+02
1.102999970316886902e-01 1.245050030521701387e+02
1.103999912738800049e-01 1.820792997458609079e+02
1.104999929666519165e-01 1.820792997458609079e+02
1.105999946594238281e-01 1.820792997458609079e+02
1.106999963521957397e-01 1.820792997458609079e+02
1.107999980449676514e-01 1.820792997458609079e+02
1.108999922871589661e-01 1.820792997458609079e+02
1.109999939799308777e-01 1.820792997458609079e+02
1.110999956727027893e-01 1.701165054058801900e+02
1.111999973654747009e-01 1.549833324238893226e+02
1.112999916076660156e-01 1.388428743344691725e+02
1.113999933004379272e-01 1.232728245561849576e+02
1.114999949932098389e-01 1.104884529864147709e+02
1.115999966859817505e-01 1.014550493589333229e+02
1.116999983787536621e-01 9.828156362590452488e+01
1.117999926209449768e-01 1.003030971886455518e+02
1.118999943137168884e-01 1.088253338348321506e+02
1.119999960064888000e-01 1.164532831333098386e+02
1.120999976992607117e-01 1.207269605026868646e+02
1.121999919414520264e-01 1.820792997458609079e+02
1.122999936342239380e-01 1.820792997458609079e+02
1.123999953269958496e-01 1.820792997458609079e+02
1.124999970197677612e-01 1.820792997458609079e+02
1.125999912619590759e-01 1.820792997458609079e+02
1.126999929547309875e-01 1.820792997458609079e+02
1.127999946475028992e-01 1.820792997458609079e+02
1.128999963402748108e-01 1.588147739474900959e+02
1.129999980330467224e-01 1.428630252877772762e+02
1.130999922752380371e-01 1.284821959716434208e+02
1.131999939680099487e-01 1.141241248337065457e+02
1.132999956607818604e-01 1.041676244979602757e+02
1.133999973535537720e-01 9.925777315003115575e+01
1.134999915957450867e-01 1.009107654283541109e+02
1.135999932885169983e-01 1.045744670497022071e+02
1.136999949812889099e-01 1.115648194727813234e+02
1.137999966740608215e-01 1.140413224581285618e+02
1.138999983668327332e-01 1.820792997458609079e+02
1.139999926090240479e-01 1.820792997458609079e+02
1.140999943017959595e-01 1.820792997458609079e+02
1.141999959945678711e-01 1.820792997458609079e+02
1.142999976873397827e-01 1.820792997458609079e+02
1.143999919295310974e-01 1.820792997458609079e+02
1.144999936223030090e-01 1.681628751185877491e+02
1.145999953150749207e-01 1.532587152728100079e+02
1.146999970078468323e-01 1.379951109171014991e+02
1.147999912500381470e-01 1.239792035939255612e+02
1.148999929428100586e-01 1.112340315917020348e+02
1.149999946355819702e-01 1.025635053154481540e+02
1.150999963283538818e-01 9.977621406817361560e+01
1.151999980211257935e-01 1.034414960187764905e+02
1.152999922633171082e-01 1.085201945162640840e+02
1.153999939560890198e-01 1.121144863574156147e+02
1.154999956488609314e-01 1.820792997458609079e+02
1.155999973416328430e-01 1.820792997458609079e+02
1.156999915838241577e-01 1.820792997458609079e+02
1.157999932765960693e-01 1.820792997458609079e+02
1.158999949693679810e-01 1.820792997458609079e+02
1.159999966621398926e-01 1.820792997458609079e+02
1.160999983549118042e-01 1.694720645307477866e+02
1.161999925971031189e-01 1.528448807212439533e+02
1.162999942898750305e-01 1.370444872953411846e+02
1.163999959826469421e-01 1.232102097407492352e+02
1.164999976754188538e-01 1.108565154820467740e+02
1.165999919176101685e-01 1.032648002996217542e+02
1.166999936103820801e-01 1.023431267989538753e+02
1.167999953031539917e-01 1.056902749181193997e+02
1.168999969959259033e-01 1.088305395135141538e+02
1.169999912381172180e-01 1.820792997458609079e+02
1.170999929308891296e-01 1.820792997458609079e+02
1.171999946236610413e-01 1.820792997458609079e+02
1.172999963164329529e-01 1.820792997458609079e+02
1.173999980092048645e-01 1.820792997458609079e+02
1.174999922513961792e-01 1.820792997458609079e+02
1.175999939441680908e-01 1.689592866034806207e+02
1.176999956369400024e-01 1.528804835340638988e+02
1.177999973297119141e-01 1.377279598485546330e+02
1.178999915719032288e-01 1.228847161353709936e+02
1.179999932646751404e-01 1.114827927045710680e+02
1.180999949574470520e-01 1.045703983447601928e+02
1.181999966502189636e-01 1.028502792294791703e+02
1.182999908924102783e-01 1.049875195611902114e+02
1.183999925851821899e-01 1.820792997458609079e+02
1.184999942779541016e-01 1.820792997458609079e+02
1.185999959707260132e-01 1.820792997458609079e+02
1.186999976634979248e-01 1.820792997458609079e+02
1.187999919056892395e-01 1.820792997458609079e+02
1.188999935984611511e-01 1.820792997458609079e+02
1.189999952912330627e-01 1.820792997458609079e+02
1.190999969840049744e-01 1.580402551611277318e+02
1.191999912261962891e-01 1.423798485594055023e+02
1.192999929189682007e-01 1.280643020442178681e+02
1.193999946117401123e-01 1.154696166961122117e+02
1.194999963045120239e-01 1.067000862555733534e+02
1.195999979972839355e-01 1.038195375682906274e+02
1.196999922394752502e-01 1.049403834541236336e+02
1.197999939322471619e-01 1.820792997458609079e+02
1.198999956250190735e-01 1.820792997458609079e+02
1.199999973177909851e-01 1.820792997458609079e+02
1.200999915599822998e-01 1.820792997458609079e+02
1.201999932527542114e-01 1.820792997458609079e+02
1.202999949455261230e-01 1.820792997458609079e+02
1.203999966382980347e-01 1.691272377882710316e+02
1.204999908804893494e-01 1.526612764014388404e+02
1.205999925732612610e-01 1.368089760148419032e+02
1.206999942660331726e-01 1.233035835174522816e+02
1.207999959588050842e-01 1.131807996186664269e+02
1.208999976515769958e-01 1.060188448701396879e+02
1.209999918937683105e-01 1.041898750559576001e+02
1.210999935865402222e-01 1.820792997458609079e+02
1.211999952793121338e-01 1.820792997458609079e+02
1.212999969720840454e-01 1.820792997458609079e+02
1.213999912142753601e-01 1.820792997458609079e+02
1.214999929070472717e-01 1.820792997458609079e+02
1.215999945998191833e-01 1.820792997458609079e+02
1.216999962925910950e-01 1.646333712320453913e+02
1.217999979853630066e-01 1.469158991954276132e+02
1.218999922275543213e-01 1.323497888812576377e+02
1.219999939203262329e-01 1.202759968272868463e+02
1.220999956130981445e-01 1.114636610268647559e+02
1.221999973058700562e-01 1.063316745271730497e+02
1.222999915480613708e-01 1.820792997458609079e+02
1.223999932408332825e-01 1.820792997458609079e+02
1.224999949336051941e-01 1.820792997458609079e+02
1.225999966263771057e-01 1.820792997458609079e+02
1.226999908685684204e-01 1.820792997458609079e+02
1.227999925613403320e-01 1.820792997458609079e+02
1.228999942541122437e-01 1.671060757050142342e+02
1.229999959468841553e-01 1.494188475913655907e+02
1.230999976396560669e-01 1.340670779244954929e+02
1.231999918818473816e-01 1.214903390369105978e+02
1.232999935746192932e-01 1.128888992254199479e+02
1.233999952673912048e-01 1.074595904047436505e+02
1.234999969601631165e-01 1.820792997458609079e+02
1.235999912023544312e-01 1.820792997458609079e+02
1.236999928951263428e-01 1.820792997458609079e+02
1.237999945878982544e-01 1.820792997458609079e+02
1.238999962806701660e-01 1.820792997458609079e+02
1.239999979734420776e-01 1.745555962681844733e+02
1.240999922156333923e-01 1.551761498793691771e+02
1.241999939084053040e-01 1.393553096665061730e+02
1.242999956011772156e-01 1.254180637029541288e+02
1.243999972939491272e-01 1.164088647405183963e+02
1.244999915361404419e-01 1.820792997458609079e+02
1.245999932289123535e-01 1.820792997458609079e+02
1.246999949216842651e-01 1.820792997458609079e+02
1.247999966144561768e-01 1.820792997458609079e+02
1.248999908566474915e-01 1.820792997458609079e+02
1.249999925494194031e-01 1.820792997458609079e+02
1.251000016927719116e-01 1.654805189839910042e+02
1.251999884843826294e-01 1.476824918171826653e+02
1.252999901771545410e-01 1.330598766345343620e+02
1.253999918699264526e-01 1.215969722486253204e+02
1.254999935626983643e-01 1.820792997458609079e+02
1.255999952554702759e-01 1.820792997458609079e+02
1.256999969482421875e-01 1.820792997458609079e+02
1.257999986410140991e-01 1.820792997458609079e+02
1.259000003337860107e-01 1.820792997458609079e+02
1.259999871253967285e-01 1.828904395010537769e+02
1.260999888181686401e-01 1.623485663577788216e+02
1.261999905109405518e-01 1.449430777900014959e+02
1.262999922037124634e-01 1.316288999530571004e+02
1.263999938964843750e-01 1.820792997458609079e+02
1.264999955892562866e-01 1.820792997458609079e+02
1.265999972820281982e-01 1.820792997458609079e+02
1.266999989748001099e-01 1.820792997458609079e+02
1.268000006675720215e-01 1.820792997458609079e+02
1.268999874591827393e-01 1.872266835106870815e+02
1.269999891519546509e-01 1.668179588632774824e+02
1.270999908447265625e-01 1.488454165291953188e+02
1.271999925374984741e-01 1.820792997458609079e+02
1.272999942302703857e-01 1.820792997458609079e+02
1.273999959230422974e-01 1.820792997458609079e+02
1.274999976158142090e-01 1.820792997458609079e+02
1.275999993085861206e-01 1.820792997458609079e+02
1.277000010013580322e-01 1.991120157022706110e+02
1.277999877929687500e-01 1.759482698437811052e+02
1.278999894857406616e-01 1.574459776483128906e+02
1.279999911785125732e-01 1.820792997458609079e+02
1.280999928712844849e-01 1.820792997458609079e+02
1.281999945640563965e-01 1.820792997458609079e+02
1.282999962568283081e-01 1.820792997458609079e+02
1.283999979496002197e-01 1.820792997458609079e+02
1.284999996423721313e-01 1.956994419527574678e+02


==> graphics/simulation_of_wedge/exp1/y_data_training_1.dat <==
0.000000000000000000e+00 9.017869621860219240e+02
9.999999747378751636e-05 1.107995730309418150e+03
1.999999949475750327e-04 1.266100464665820255e+03
2.999999851454049349e-04 1.389497798660584749e+03
3.999999898951500654e-04 1.480464458412866861e+03
4.999999655410647392e-04 1.535210068896205485e+03
5.999999702908098698e-04 1.572000562795364885e+03
6.999999750405550003e-04 1.594066815108948504e+03
7.999999797903001308e-04 1.599697100435148741e+03
8.999999845400452614e-04 1.576490905938004744e+03
9.999999310821294785e-04 1.575699807915735619e+03
1.099999994039535522e-03 1.566260398255683640e+03
1.199999940581619740e-03 1.546558303794050516e+03
1.300000003539025784e-03 1.540853607862563877e+03
1.399999950081110001e-03 1.544561932609032738e+03
1.500000013038516045e-03 1.531972414400586331e+03
1.599999959580600262e-03 1.539010667313680642e+03
1.699999906122684479e-03 1.539642791382831319e+03
1.799999969080090523e-03 1.546968299220064864e+03
1.899999915622174740e-03 1.546720185791415133e+03
1.999999862164258957e-03 1.546961058619952837e+03
2.099999925121665001e-03 1.549912088569087473e+03
2.199999988079071045e-03 1.547283436886834124e+03
2.300000051036477089e-03 1.539608066918151508e+03
2.399999881163239479e-03 1.546879934295067414e+03
2.499999944120645523e-03 1.554342846212525046e+03
2.600000007078051567e-03 1.529171059002403581e+03
2.699999837204813957e-03 1.546099259117838756e+03
2.799999900162220001e-03 1.554918384287711660e+03
2.899999963119626045e-03 1.550031450402150540e+03
3.000000026077032089e-03 1.551789765541883071e+03
3.099999856203794479e-03 1.572737464365549386e+03
3.199999919161200523e-03 1.598704426568125427e+03
3.299999982118606567e-03 1.590583028606296239e+03
3.399999812245368958e-03 1.562282884402839727e+03
3.499999875202775002e-03 1.577914368878535470e+03
3.599999938160181046e-03 1.617145257719397932e+03
3.700000001117587090e-03 1.652896264257698704e+03
3.799999831244349480e-03 1.628923365107517384e+03
3.899999894201755524e-03 1.539452948653912472e+03
3.999999724328517914e-03 1.419813002502661675e+03
4.100000020116567612e-03 1.307819339983187774e+03
4.199999850243330002e-03 1.233531379895033751e+03
4.299999680370092392e-03 1.172326280759898054e+03
4.399999976158142090e-03 1.130782256233358794e+03
4.499999806284904480e-03 1.095382974104224559e+03
4.600000102072954178e-03 1.227780082027989693e+03
4.699999932199716568e-03 1.375670755149355955e+03
4.799999762326478958e-03 1.498257418600166602e+03
4.900000058114528656e-03 1.594345538403117416e+03
4.999999888241291046e-03 1.663933625942633398e+03
5.099999718368053436e-03 1.704522651520388081e+03
5.200000014156103134e-03 1.720129927003634293e+03
5.299999844282865524e-03 1.716040183094448821e+03
5.399999674409627914e-03 1.700516784572234656e+03
5.499999970197677612e-03 1.683075978798261531e+03
5.599999800324440002e-03 1.660352521130446803e+03
5.699999630451202393e-03 1.645569888376428707e+03
5.799999926239252090e-03 1.627144035729786765e+03
5.899999756366014481e-03 1.619378500320804051e+03
6.000000052154064178e-03 1.602885093685712491e+03
6.099999882280826569e-03 1.603772187948153032e+03
6.199999712407588959e-03 1.600184141840778921e+03
6.300000008195638657e-03 1.598000752265806568e+03
6.399999838322401047e-03 1.595375183226991339e+03
6.499999668449163437e-03 1.593428664903922026e+03
6.599999964237213135e-03 1.598446244784886403e+03
6.699999794363975525e-03 1.591453608510872755e+03
6.799999624490737915e-03 1.589994355566225067e+03
6.899999920278787613e-03 1.585782275271070603e+03
6.999999750405550003e-03 1.579820525373686451e+03
7.100000046193599701e-03 1.569677866323515445e+03
7.199999876320362091e-03 1.561555413820105969e+03
7.299999706447124481e-03 1.564053700453875990e+03
7.400000002235174179e-03 1.549099961094019591e+03
7.499999832361936569e-03 1.557022076523515352e+03
7.599999662488698959e-03 1.565838870197129836e+03
7.699999958276748657e-03 1.582418984734561036e+03
7.799999788403511047e-03 1.552903219650212577e+03
7.899999618530273438e-03 1.544962907143357370e+03
7.999999448657035828e-03 1.570980037068947695e+03
8.100000210106372833e-03 1.616026119269605488e+03
8.200000040233135223e-03 1.616698376062427997e+03
8.299999870359897614e-03 1.557143819371539848e+03
8.399999700486660004e-03 1.452040211780658410e+03
8.499999530613422394e-03 1.341901267192385376e+03
8.599999360740184784e-03 1.259424275009595021e+03
8.700000122189521790e-03 1.191169539804902115e+03
8.799999952316284180e-03 1.146127746497247472e+03
8.899999782443046570e-03 1.106135670554618855e+03
8.999999612569808960e-03 1.154086268785872107e+03
9.099999442696571350e-03 1.303202956444471511e+03
9.200000204145908356e-03 1.427943462462454363e+03
9.300000034272670746e-03 1.531222158715338537e+03
9.399999864399433136e-03 1.609137524337828154e+03
9.499999694526195526e-03 1.660582078744705541e+03
9.599999524652957916e-03 1.688002458450972654e+03
9.699999354779720306e-03 1.689546856052845897e+03
9.800000116229057312e-03 1.671430324069735661e+03
9.899999946355819702e-03 1.663251031752443623e+03
9.999999776482582092e-03 1.642585203875386924e+03
1.009999960660934448e-02 1.624296720232923917e+03
1.019999943673610687e-02 1.607486262233388970e+03
1.030000019818544388e-02 1.593429966426041574e+03
1.040000002831220627e-02 1.580290041017964995e+03
1.049999985843896866e-02 1.578587819358926936e+03
1.059999968856573105e-02 1.577413179747861932e+03
1.069999951869249344e-02 1.580135815937796224e+03
1.079999934881925583e-02 1.580057199172184937e+03
1.090000011026859283e-02 1.572883929273387366e+03
1.099999994039535522e-02 1.583767155359401841e+03
1.109999977052211761e-02 1.576760990471805826e+03
1.119999960064888000e-02 1.574437616260474670e+03
1.129999943077564240e-02 1.566817690696379486e+03
1.139999926090240479e-02 1.566698653192584288e+03
1.150000002235174179e-02 1.553770821669843372e+03
1.159999985247850418e-02 1.550699946438411416e+03
1.169999968260526657e-02 1.552309828878445387e+03
1.179999951273202896e-02 1.548360746963188376e+03
1.189999934285879135e-02 1.545661322645339169e+03
1.200000010430812836e-02 1.553015014122599950e+03
1.209999993443489075e-02 1.566959637302272995e+03
1.219999976456165314e-02 1.539806535084709594e+03
1.229999959468841553e-02 1.538367108068083098e+03
1.239999942481517792e-02 1.570656430000135742e+03
1.249999925494194031e-02 1.604003283090293053e+03
1.260000001639127731e-02 1.595792617664174031e+03
1.269999984651803970e-02 1.522740221009736388e+03
1.279999967664480209e-02 1.411055149159991743e+03
1.289999950677156448e-02 1.308669627576304265e+03
1.299999933689832687e-02 1.230814440669498254e+03
1.310000009834766388e-02 1.168351323968146062e+03
1.319999992847442627e-02 1.132704416941668569e+03
1.329999975860118866e-02 1.090369870303419702e+03
1.339999958872795105e-02 1.212321604988074796e+03
1.349999941885471344e-02 1.349713707271786689e+03
1.359999924898147583e-02 1.463645429706478808e+03
1.370000001043081284e-02 1.555256975448834510e+03
1.379999984055757523e-02 1.621441603822576326e+03
1.389999967068433762e-02 1.665817385774125569e+03
1.399999950081110001e-02 1.682463520731223980e+03
1.409999933093786240e-02 1.672836193723071574e+03
1.420000009238719940e-02 1.655915228338320048e+03
1.429999992251396179e-02 1.646685321209348785e+03
1.439999975264072418e-02 1.618865505033541240e+03
1.449999958276748657e-02 1.603939173103227631e+03
1.459999941289424896e-02 1.594950495621687423e+03
1.469999924302101135e-02 1.592812884365697983e+03
1.480000000447034836e-02 1.570560206293269630e+03
1.489999983459711075e-02 1.574131868368168625e+03
1.499999966472387314e-02 1.579490847963825672e+03
1.509999949485063553e-02 1.571760923603326091e+03
1.519999932497739792e-02 1.569869086409508100e+03
1.529999915510416031e-02 1.573056260602748807e+03
1.539999991655349731e-02 1.571148998424436968e+03
1.549999974668025970e-02 1.566726493244563017e+03
1.559999957680702209e-02 1.565645446717473305e+03
1.569999940693378448e-02 1.562268962956789665e+03
1.579999923706054688e-02 1.554272646567438869e+03
1.589999906718730927e-02 1.547023883002395678e+03
1.599999889731407166e-02 1.546463396017342347e+03
1.609999872744083405e-02 1.542802941149807793e+03
1.620000042021274567e-02 1.540936126210519660e+03
1.630000025033950806e-02 1.550345558701804748e+03
1.640000008046627045e-02 1.565461167809220797e+03
1.649999991059303284e-02 1.536062139696193753e+03
1.659999974071979523e-02 1.538485243932858339e+03
1.669999957084655762e-02 1.569868915136641135e+03
1.679999940097332001e-02 1.600724393134797992e+03
1.689999923110008240e-02 1.590915240779069109e+03
1.699999906122684479e-02 1.518274357312357324e+03
1.709999889135360718e-02 1.405225357870451489e+03
1.719999872148036957e-02 1.306410412302879877e+03
1.730000041425228119e-02 1.226366899996058692e+03
1.740000024437904358e-02 1.170802017612204054e+03
1.750000007450580597e-02 1.128265983582825129e+03
1.759999990463256836e-02 1.094219731477095365e+03
1.769999973475933075e-02 1.245883754073007594e+03
1.779999956488609314e-02 1.376755745487063905e+03
1.789999939501285553e-02 1.484741874627273319e+03
1.799999922513961792e-02 1.571242411566834562e+03
1.809999905526638031e-02 1.632916461402009645e+03
1.819999888539314270e-02 1.668148400783941725e+03
1.829999871551990509e-02 1.677948509697300324e+03
1.840000040829181671e-02 1.666185120610778995e+03
1.850000023841857910e-02 1.655282102352295624e+03
1.860000006854534149e-02 1.634892376870945327e+03
1.869999989867210388e-02 1.620471280413042223e+03
1.879999972879886627e-02 1.608235299287455291e+03
1.889999955892562866e-02 1.595074706974344053e+03
1.899999938905239105e-02 1.583391169792778783e+03
1.909999921917915344e-02 1.575497303252077018e+03
1.919999904930591583e-02 1.580047538201125235e+03
1.929999887943267822e-02 1.575184551301312013e+03
1.939999870955944061e-02 1.573382475938010430e+03
1.950000040233135223e-02 1.567338310947014634e+03
1.960000023245811462e-02 1.564151602902888271e+03
1.970000006258487701e-02 1.559378337873034297e+03
1.979999989271163940e-02 1.561350943209593424e+03
1.989999972283840179e-02 1.560224941276138452e+03
1.999999955296516418e-02 1.557462030714329103e+03
2.009999938309192657e-02 1.544638189978636092e+03
2.019999921321868896e-02 1.544450214263865519e+03
2.029999904334545135e-02 1.545986649764809272e+03
2.039999887347221375e-02 1.546660663543477540e+03
2.049999870359897614e-02 1.555535107522847966e+03
2.060000039637088776e-02 1.571913645847624366e+03
2.070000022649765015e-02 1.539805777631026103e+03
2.080000005662441254e-02 1.538742715558070131e+03
2.089999988675117493e-02 1.563135765676011943e+03
2.099999971687793732e-02 1.595331181765593556e+03
2.109999954700469971e-02 1.594709628394816036e+03
2.119999937713146210e-02 1.530765558232873900e+03
2.129999920725822449e-02 1.422794719469689880e+03
2.139999903738498688e-02 1.323544747488842177e+03
2.149999886751174927e-02 1.244997233919926657e+03
2.159999869763851166e-02 1.186008634160070187e+03
2.169999852776527405e-02 1.139004274924866650e+03
2.180000022053718567e-02 1.098503667856095262e+03
2.190000005066394806e-02 1.247283147410030097e+03
2.199999988079071045e-02 1.373835237716872143e+03
2.209999971091747284e-02 1.482768927865354044e+03
2.219999954104423523e-02 1.569623205976650752e+03
2.229999937117099762e-02 1.631652279193442837e+03
2.239999920129776001e-02 1.665459617108657085e+03
2.249999903142452240e-02 1.674047360212561443e+03
2.259999886155128479e-02 1.671029518056566303e+03
2.269999869167804718e-02 1.658032401652271574e+03
2.279999852180480957e-02 1.638333144347862344e+03
2.290000021457672119e-02 1.610464903895251609e+03
2.300000004470348358e-02 1.596667932314121117e+03
2.309999987483024597e-02 1.595656540624132049e+03
2.319999970495700836e-02 1.582354792729664268e+03
2.329999953508377075e-02 1.579385070296575122e+03
2.339999936521053314e-02 1.577605386350404615e+03
2.349999919533729553e-02 1.573756508893239925e+03
2.359999902546405792e-02 1.566797455953978442e+03
2.369999885559082031e-02 1.571152896607651883e+03
2.379999868571758270e-02 1.574714123397045796e+03
2.389999851584434509e-02 1.565804903705747847e+03
2.400000020861625671e-02 1.555597565379235903e+03
2.410000003874301910e-02 1.551526812190819555e+03
2.419999986886978149e-02 1.551766009218523095e+03
2.429999969899654388e-02 1.546918727429429737e+03
2.439999952912330627e-02 1.538933399081488915e+03
2.449999935925006866e-02 1.547107477080368199e+03
2.459999918937683105e-02 1.542872363031860232e+03
2.469999901950359344e-02 1.556820058971041135e+03
2.479999884963035583e-02 1.542603552779962911e+03
2.489999867975711823e-02 1.526597702217499318e+03
2.499999850988388062e-02 1.540054238309404354e+03
2.510000020265579224e-02 1.588812666361719039e+03
2.520000003278255463e-02 1.601831769876227781e+03
2.529999986290931702e-02 1.556875073986976759e+03
2.539999969303607941e-02 1.460573192156667346e+03
2.549999952316284180e-02 1.357125865217998353e+03
2.559999935328960419e-02 1.275053930272070147e+03
2.569999918341636658e-02 1.210211350458765992e+03
2.579999901354312897e-02 1.155770992358847479e+03
2.589999884366989136e-02 1.118869477132280281e+03
2.599999867379665375e-02 1.224730245299619128e+03
2.609999850392341614e-02 1.353861091842303722e+03
2.620000019669532776e-02 1.462593156490577030e+03
2.630000002682209015e-02 1.554371401971377054e+03
2.639999985694885254e-02 1.622447705937327555e+03
2.649999968707561493e-02 1.663055310241933967e+03
2.659999951720237732e-02 1.672294607207642002e+03
2.669999934732913971e-02 1.672349998202440929e+03
2.679999917745590210e-02 1.662843021847065074e+03
2.689999900758266449e-02 1.642974871708372120e+03
2.699999883770942688e-02 1.623264104291833064e+03
2.709999866783618927e-02 1.606991217394676823e+03
2.719999849796295166e-02 1.591997409958188655e+03
2.730000019073486328e-02 1.572532182997062364e+03
2.740000002086162567e-02 1.566032080630448263e+03
2.749999985098838806e-02 1.576296619888449868e+03
2.759999968111515045e-02 1.573016493591076141e+03
2.769999951124191284e-02 1.570693580621571300e+03
2.779999934136867523e-02 1.571664359594846246e+03
2.789999917149543762e-02 1.577514557255618001e+03
2.799999900162220001e-02 1.561798560484105110e+03
2.809999883174896240e-02 1.560027809921458129e+03
2.819999866187572479e-02 1.556230948422919710e+03
2.829999849200248718e-02 1.554679668639922284e+03
2.840000018477439880e-02 1.526102264040172486e+03
2.850000001490116119e-02 1.535030529347708807e+03
2.859999984502792358e-02 1.542476226370141831e+03
2.869999967515468597e-02 1.544661902467629943e+03
2.879999950528144836e-02 1.563637073281930498e+03
2.889999933540821075e-02 1.532777971867336419e+03
2.899999916553497314e-02 1.527918035304874138e+03
2.909999899566173553e-02 1.562801795294215026e+03
2.919999882578849792e-02 1.587046706329109838e+03
2.929999865591526031e-02 1.588092242172485157e+03
2.939999848604202271e-02 1.528172299306924515e+03
2.950000017881393433e-02 1.418139581944963538e+03
2.960000000894069672e-02 1.319581367908353968e+03
2.969999983906745911e-02 1.247479923344673125e+03
2.979999966919422150e-02 1.189830507928765883e+03
2.989999949932098389e-02 1.143896570105724095e+03
2.999999932944774628e-02 1.162605594480549144e+03
3.009999915957450867e-02 1.297858937914229045e+03
3.019999898970127106e-02 1.416192853282021588e+03
3.029999881982803345e-02 1.514754906330574613e+03
3.039999864995479584e-02 1.592181458939372988e+03
3.049999848008155823e-02 1.643939916353358512e+03
3.059999831020832062e-02 1.670932818960764507e+03
3.070000000298023224e-02 1.670541292686044017e+03
3.079999983310699463e-02 1.668407930593909441e+03
3.089999966323375702e-02 1.648926129530633489e+03
3.099999949336051941e-02 1.633989765034065840e+03
3.109999932348728180e-02 1.612819598321212197e+03
3.119999915361404419e-02 1.607418669265731296e+03
3.130000084638595581e-02 1.582676599284647637e+03
3.139999881386756897e-02 1.580980394666631810e+03
3.150000050663948059e-02 1.573196569489577996e+03
3.159999847412109375e-02 1.571170978484202351e+03
3.170000016689300537e-02 1.571460829209568828e+03
3.179999813437461853e-02 1.569352331161209349e+03
3.189999982714653015e-02 1.574186177531126305e+03
3.199999779462814331e-02 1.562126271850858529e+03
3.209999948740005493e-02 1.559691630615734766e+03
3.219999745488166809e-02 1.560048065688257338e+03
3.229999914765357971e-02 1.545809466527480936e+03
3.240000084042549133e-02 1.535745660170163319e+03
3.249999880790710449e-02 1.537906008432923727e+03
3.260000050067901611e-02 1.537194202614135520e+03
3.269999846816062927e-02 1.550837231835192597e+03
3.280000016093254089e-02 1.557385349502284498e+03
3.289999812841415405e-02 1.528383907593211461e+03
3.299999982118606567e-02 1.533387537696732124e+03
3.309999778866767883e-02 1.564470577019962775e+03
3.319999948143959045e-02 1.592481243947794155e+03
3.329999744892120361e-02 1.576394931666394768e+03
3.339999914169311523e-02 1.503371820548790083e+03
3.350000083446502686e-02 1.398150049724602241e+03
3.359999880194664001e-02 1.313023016538131060e+03
3.370000049471855164e-02 1.233407029953137908e+03
3.379999846220016479e-02 1.179554633832290392e+03
3.390000015497207642e-02 1.135188915095920493e+03
3.399999812245368958e-02 1.225085789531864066e+03
3.409999981522560120e-02 1.347512059069827501e+03
3.419999778270721436e-02 1.458686551439854838e+03
3.429999947547912598e-02 1.547744176950632664e+03
3.439999744296073914e-02 1.616402081449974958e+03
3.449999913573265076e-02 1.655293788621886051e+03
3.460000082850456238e-02 1.672003930120684572e+03
3.469999879598617554e-02 1.674999918941123269e+03
3.480000048875808716e-02 1.656718889188334288e+03
3.489999845623970032e-02 1.642083138105174385e+03
3.500000014901161194e-02 1.619164348194141439e+03
3.509999811649322510e-02 1.615375065931584913e+03
3.519999980926513672e-02 1.595191384991550422e+03
3.529999777674674988e-02 1.583335474207685593e+03
3.539999946951866150e-02 1.583612997784407526e+03
3.549999743700027466e-02 1.580876823522924497e+03
3.559999912977218628e-02 1.571982699850827657e+03
3.570000082254409790e-02 1.561939540943614247e+03
3.579999879002571106e-02 1.572009266822802601e+03
3.590000048279762268e-02 1.557969039945175155e+03
3.599999845027923584e-02 1.558129827882205973e+03
3.610000014305114746e-02 1.546011642362668226e+03
3.619999811053276062e-02 1.552503373367238510e+03
3.629999980330467224e-02 1.540155936852347622e+03
3.639999777078628540e-02 1.538656819827936488e+03
3.649999946355819702e-02 1.545394053905306237e+03
3.659999743103981018e-02 1.545331439237614632e+03
3.669999912381172180e-02 1.548583071176914700e+03
3.680000081658363342e-02 1.526017817245840661e+03
3.689999878406524658e-02 1.527302860774778310e+03
3.700000047683715820e-02 1.563344019510423550e+03
3.709999844431877136e-02 1.585466397448443786e+03
3.720000013709068298e-02 1.570114064498714015e+03
3.729999810457229614e-02 1.501281444812164864e+03
3.739999979734420776e-02 1.407649241631572295e+03
3.749999776482582092e-02 1.317169086264049838e+03
3.759999945759773254e-02 1.241404390624596545e+03
3.769999742507934570e-02 1.181989513020022059e+03
3.779999911785125732e-02 1.140372050374533501e+03
3.790000081062316895e-02 1.240332993018657589e+03
3.799999877810478210e-02 1.364257647594698483e+03
3.810000047087669373e-02 1.470459501228360295e+03
3.819999843835830688e-02 1.558468502655141720e+03
3.830000013113021851e-02 1.621021771602955369e+03
3.839999809861183167e-02 1.657696313358671887e+03
3.849999979138374329e-02 1.675059370148736889e+03
3.859999775886535645e-02 1.671652017455819987e+03
3.869999945163726807e-02 1.659351619256955928e+03
3.879999741911888123e-02 1.638087371472964151e+03
3.889999911189079285e-02 1.621649337320459608e+03
3.900000080466270447e-02 1.600744740009195539e+03
3.909999877214431763e-02 1.592332498019988634e+03
3.920000046491622925e-02 1.582191136070893890e+03
3.929999843239784241e-02 1.585135303120360504e+03
3.940000012516975403e-02 1.568994218128627836e+03
3.949999809265136719e-02 1.568541343267024558e+03
3.959999978542327881e-02 1.574375016729531126e+03
3.969999775290489197e-02 1.567369757499006255e+03
3.979999944567680359e-02 1.562808270566984902e+03
3.989999741315841675e-02 1.553572869856066518e+03
3.999999910593032837e-02 1.552413412242697177e+03
4.010000079870223999e-02 1.536238987544616293e+03
4.019999876618385315e-02 1.528756711511302001e+03
4.030000045895576477e-02 1.535120183088516569e+03
4.039999842643737793e-02 1.547220259813648227e+03
4.050000011920928955e-02 1.562904632693111580e+03
4.059999808669090271e-02 1.530698863214455287e+03
4.069999977946281433e-02 1.516873080003080986e+03
4.079999774694442749e-02 1.545130233289359239e+03
4.089999943971633911e-02 1.574927358474535822e+03
4.099999740719795227e-02 1.576828563040473000e+03
4.109999909996986389e-02 1.522145206063940805e+03
4.120000079274177551e-02 1.423137129127918115e+03
4.129999876022338867e-02 1.338265734820062789e+03
4.140000045299530029e-02 1.254016814784081816e+03
4.149999842047691345e-02 1.200634637257327995e+03
4.160000011324882507e-02 1.149002798417126769e+03
4.169999808073043823e-02 1.253223253843934572e+03
4.179999977350234985e-02 1.370787644008962161e+03
4.189999774098396301e-02 1.470989382935902540e+03
4.199999943375587463e-02 1.559172824479327573e+03
4.209999740123748779e-02 1.621194197960070596e+03
4.219999909400939941e-02 1.660339036674864019e+03
4.230000078678131104e-02 1.674328263468002206e+03
4.239999875426292419e-02 1.679117151073168316e+03
4.250000044703483582e-02 1.655955828074533429e+03
4.259999841451644897e-02 1.646594433925752355e+03
4.270000010728836060e-02 1.619709169529465271e+03
4.279999807476997375e-02 1.611480478920399491e+03
4.289999976754188538e-02 1.597656418340403434e+03
4.299999773502349854e-02 1.584420803314484601e+03
4.309999942779541016e-02 1.585017416391642200e+03
4.319999739527702332e-02 1.574639841929219074e+03
4.329999908804893494e-02 1.568517462114896944e+03
4.339999705553054810e-02 1.566807184037754041e+03
4.349999874830245972e-02 1.559263145444052043e+03
4.360000044107437134e-02 1.547175262626907170e+03
4.369999840855598450e-02 1.551698789298222891e+03
4.380000010132789612e-02 1.537676820441888594e+03
4.389999806880950928e-02 1.536176967426610418e+03
4.399999976158142090e-02 1.541537921565767647e+03
4.409999772906303406e-02 1.539424792885622310e+03
4.419999942183494568e-02 1.554002645815565529e+03
4.429999738931655884e-02 1.545653668229935647e+03
4.439999908208847046e-02 1.526056841439098434e+03
4.449999704957008362e-02 1.537405872630656631e+03
4.459999874234199524e-02 1.566449153739250960e+03
4.470000043511390686e-02 1.586865388847109671e+03
4.479999840259552002e-02 1.554263406524043376e+03
4.490000009536743164e-02 1.463586645333195065e+03
4.499999806284904480e-02 1.374689570867092698e+03
4.509999975562095642e-02 1.290650802082989912e+03
4.519999772310256958e-02 1.226719002120344385e+03
4.529999941587448120e-02 1.170349340420701310e+03
4.539999738335609436e-02 1.218405633115360615e+03
4.549999907612800598e-02 1.340591909067621145e+03
4.559999704360961914e-02 1.443889281662593703e+03
4.569999873638153076e-02 1.536460978979149104e+03
4.580000042915344238e-02 1.603845673566266896e+03
4.589999839663505554e-02 1.647207025359507043e+03
4.600000008940696716e-02 1.669346844879094078e+03
4.609999805688858032e-02 1.676830531372744190e+03
4.619999974966049194e-02 1.664372892562700144e+03
4.629999771714210510e-02 1.646126573418893258e+03
4.639999940991401672e-02 1.632700106775504764e+03
4.649999737739562988e-02 1.612758224507845853e+03
4.659999907016754150e-02 1.596052590548570151e+03
4.669999703764915466e-02 1.590756215106747277e+03
4.679999873042106628e-02 1.583652198271619454e+03
4.690000042319297791e-02 1.567311547512947527e+03
4.699999839067459106e-02 1.566108313720068509e+03
4.710000008344650269e-02 1.561299999495622160e+03
4.719999805092811584e-02 1.558368566330042540e+03
4.729999974370002747e-02 1.549323102936138866e+03
4.739999771118164062e-02 1.547906025370701627e+03
4.749999940395355225e-02 1.542362766719100819e+03
4.759999737143516541e-02 1.534384567189614700e+03
4.769999906420707703e-02 1.539166210776427761e+03
4.779999703168869019e-02 1.540026658766274068e+03
4.789999872446060181e-02 1.567036575176950237e+03
4.800000041723251343e-02 1.528674405570528961e+03
4.809999838471412659e-02 1.513518780179025725e+03
4.820000007748603821e-02 1.537978407415987476e+03
4.829999804496765137e-02 1.568754862474735546e+03
4.839999973773956299e-02 1.571126799710017622e+03
4.849999770522117615e-02 1.520331823524712036e+03
4.859999939799308777e-02 1.440490985651943674e+03
4.869999736547470093e-02 1.349148028055357145e+03
4.879999905824661255e-02 1.266959644385533693e+03
4.889999702572822571e-02 1.207157589034765579e+03
4.899999871850013733e-02 1.158474929889879149e+03
4.910000041127204895e-02 1.284787143759216633e+03
4.919999837875366211e-02 1.397817899458710144e+03
4.930000007152557373e-02 1.494366248502438339e+03
4.939999803900718689e-02 1.571807312351113978e+03
4.949999973177909851e-02 1.629052980942265549e+03
4.959999769926071167e-02 1.662880307212947855e+03
4.969999939203262329e-02 1.676662862346363454e+03
4.979999735951423645e-02 1.669451576205543006e+03
4.989999905228614807e-02 1.651831808981807853e+03
4.999999701976776123e-02 1.639381425221916516e+03
5.009999871253967285e-02 1.625871695332912623e+03
5.020000040531158447e-02 1.596781035122536878e+03
5.029999837279319763e-02 1.593226521498266948e+03
5.040000006556510925e-02 1.586608747993625911e+03
5.049999803304672241e-02 1.571747711684143496e+03
5.059999972581863403e-02 1.570062001997334164e+03
5.069999769330024719e-02 1.564182886398562005e+03
5.079999938607215881e-02 1.558134691169452253e+03
5.089999735355377197e-02 1.550793495464084117e+03
5.099999904632568359e-02 1.543634810979928716e+03
5.109999701380729675e-02 1.544006031366487832e+03
5.119999870657920837e-02 1.537028671103496436e+03
5.130000039935112000e-02 1.528569396090828377e+03
5.139999836683273315e-02 1.539459800861809754e+03
5.150000005960464478e-02 1.553816150445328049e+03
5.159999802708625793e-02 1.527391612038435596e+03
5.169999971985816956e-02 1.516539343523660364e+03
5.179999768733978271e-02 1.543385713201064846e+03
5.189999938011169434e-02 1.574140696568974590e+03
5.199999734759330750e-02 1.569917752271519021e+03
5.209999904036521912e-02 1.511364309637436918e+03
5.219999700784683228e-02 1.427199042630081294e+03
5.229999870061874390e-02 1.339595097042545149e+03
5.240000039339065552e-02 1.257523857996792458e+03
5.249999836087226868e-02 1.204448515455758979e+03
5.260000005364418030e-02 1.206534021581559273e+03
5.269999802112579346e-02 1.326635968217467280e+03
5.279999971389770508e-02 1.432226721271301813e+03
5.289999768137931824e-02 1.520531279904779012e+03
5.299999937415122986e-02 1.593688362005931367e+03
5.309999734163284302e-02 1.645228582925397404e+03
5.319999903440475464e-02 1.670930385933992056e+03
5.329999700188636780e-02 1.675732392385408502e+03
5.339999869465827942e-02 1.664860400091833526e+03
5.350000038743019104e-02 1.649918248417534869e+03
5.359999835491180420e-02 1.634453216816413715e+03
5.370000004768371582e-02 1.608280717473108552e+03
5.379999801516532898e-02 1.600569160400366400e+03
5.389999970793724060e-02 1.593136820102229649e+03
5.399999767541885376e-02 1.574909231030184401e+03
5.409999936819076538e-02 1.574261222353349240e+03
5.419999733567237854e-02 1.561909927496108139e+03
5.429999902844429016e-02 1.562657916636462687e+03
5.439999699592590332e-02 1.556803293424436333e+03
5.449999868869781494e-02 1.542828657518929504e+03
5.460000038146972656e-02 1.533145946710057615e+03
5.469999834895133972e-02 1.537375247992632012e+03
5.480000004172325134e-02 1.528492802163613987e+03
5.489999800920486450e-02 1.539875526494641690e+03
5.499999970197677612e-02 1.566795444241282212e+03
5.509999766945838928e-02 1.529564963702381647e+03
5.519999936223030090e-02 1.516169181650145674e+03
5.529999732971191406e-02 1.541935590329494516e+03
5.539999902248382568e-02 1.571811608732189143e+03
5.549999698996543884e-02 1.569816972329588907e+03
5.559999868273735046e-02 1.514191981153200231e+03
5.570000037550926208e-02 1.426359450912589637e+03
5.579999834299087524e-02 1.345525836670864464e+03
5.590000003576278687e-02 1.262980900402447105e+03
5.599999800324440002e-02 1.208722510285188946e+03
5.609999969601631165e-02 1.227614303032143653e+03
5.619999766349792480e-02 1.340673019243957469e+03
5.629999935626983643e-02 1.443162487406054879e+03
5.639999732375144958e-02 1.529220168726381871e+03
5.649999901652336121e-02 1.598562383605135892e+03
5.659999698400497437e-02 1.647650958026423950e+03
5.669999867677688599e-02 1.674530470985975171e+03
5.680000036954879761e-02 1.668293925388039497e+03
5.689999833703041077e-02 1.665747644920537368e+03
5.700000002980232239e-02 1.645450938531171232e+03
5.709999799728393555e-02 1.632643207907880196e+03
5.719999969005584717e-02 1.616430625171033626e+03
5.729999765753746033e-02 1.600125229787350690e+03
5.739999935030937195e-02 1.590437664797168736e+03
5.749999731779098511e-02 1.574784551687153908e+03
5.759999901056289673e-02 1.567325025984562217e+03
5.769999697804450989e-02 1.562179525229561932e+03
5.779999867081642151e-02 1.558157520369385111e+03
5.790000036358833313e-02 1.535800593426944261e+03
5.799999833106994629e-02 1.539560160610644743e+03
5.810000002384185791e-02 1.531197388200087971e+03
5.819999799132347107e-02 1.529964097911128647e+03
5.829999968409538269e-02 1.526780011641633337e+03
5.839999765157699585e-02 1.548632503664036221e+03
5.849999934434890747e-02 1.533394286514645046e+03
5.859999731183052063e-02 1.514334310453508351e+03
5.869999900460243225e-02 1.528945911627222586e+03
5.879999697208404541e-02 1.564689481785834914e+03
5.889999866485595703e-02 1.570188535668439954e+03
5.900000035762786865e-02 1.527047397219248069e+03
5.909999832510948181e-02 1.461225629343053697e+03
5.920000001788139343e-02 1.364230642607791196e+03
5.929999798536300659e-02 1.287471740249530740e+03
5.939999967813491821e-02 1.227974783261816356e+03
5.949999764561653137e-02 1.226570445968776994e+03
5.959999933838844299e-02 1.335826900630835553e+03
5.969999730587005615e-02 1.435777338627354084e+03
5.979999899864196777e-02 1.522901876476547159e+03
5.989999696612358093e-02 1.594929672861734844e+03
5.999999865889549255e-02 1.645796398480649486e+03
6.009999662637710571e-02 1.673115534770238128e+03
6.019999831914901733e-02 1.673583234681869953e+03
6.030000001192092896e-02 1.662176300130738355e+03
6.039999797940254211e-02 1.654644864837176328e+03
6.049999967217445374e-02 1.630808570456398911e+03
6.059999763965606689e-02 1.616981183243747864e+03
6.069999933242797852e-02 1.600642824179540185e+03
6.079999729990959167e-02 1.591378496093815329e+03
6.089999899268150330e-02 1.578407694090333734e+03
6.099999696016311646e-02 1.567555557416851570e+03
6.109999865293502808e-02 1.566352445051236600e+03
6.119999662041664124e-02 1.554081544383644768e+03
6.129999831318855286e-02 1.540627470006000294e+03
6.140000000596046448e-02 1.528922434481448590e+03
6.149999797344207764e-02 1.532262602486376409e+03
6.159999966621398926e-02 1.531984649548584457e+03
6.169999763369560242e-02 1.534857278227155348e+03
6.179999932646751404e-02 1.537418968929073344e+03
6.189999729394912720e-02 1.510736241937315981e+03
6.199999898672103882e-02 1.513160729687776211e+03
6.209999695420265198e-02 1.543610525807925796e+03
6.219999864697456360e-02 1.563905531294795537e+03
6.229999661445617676e-02 1.555796644184841398e+03
6.239999830722808838e-02 1.498550640442518443e+03
6.250000000000000000e-02 1.407184177960252327e+03
6.260000169277191162e-02 1.325923888588462660e+03
6.269999593496322632e-02 1.260949821139392498e+03
6.279999762773513794e-02 1.206561653905919684e+03
6.289999932050704956e-02 1.311009223285317830e+03
6.300000101327896118e-02 1.412393928945085008e+03
6.309999525547027588e-02 1.500367966799970873e+03
6.319999694824218750e-02 1.577648576879087159e+03
6.329999864101409912e-02 1.634078750591679636e+03
6.340000033378601074e-02 1.664800905861040519e+03
6.350000202655792236e-02 1.672276436200375429e+03
6.359999626874923706e-02 1.670604547178229495e+03
6.369999796152114868e-02 1.663486094222321753e+03
6.379999965429306030e-02 1.644335102230554639e+03
6.390000134706497192e-02 1.616507704743266913e+03
6.399999558925628662e-02 1.607440604633621206e+03
6.409999728202819824e-02 1.595286465369599227e+03
6.419999897480010986e-02 1.577904870708926410e+03
6.429999321699142456e-02 1.564133262553948043e+03
6.439999490976333618e-02 1.559485959812715237e+03
6.449999660253524780e-02 1.549380226454026342e+03
6.459999829530715942e-02 1.544056932256499294e+03
6.469999253749847412e-02 1.529668090080437196e+03
6.479999423027038574e-02 1.531379902304144480e+03
6.489999592304229736e-02 1.536446748979728454e+03
6.499999761581420898e-02 1.539822338572937724e+03
6.509999930858612061e-02 1.523800267629055725e+03
6.519999355077743530e-02 1.499109093448480508e+03
6.529999524354934692e-02 1.515238882719796948e+03
6.539999693632125854e-02 1.547251397017338149e+03
6.549999862909317017e-02 1.563329234169966185e+03
6.559999287128448486e-02 1.537577360564211858e+03
6.569999456405639648e-02 1.475195024395304245e+03
6.579999625682830811e-02 1.388313446930377722e+03
6.589999794960021973e-02 1.304843880111850012e+03
6.599999964237213135e-02 1.243015292042489364e+03
6.609999388456344604e-02 1.250663298551871321e+03
6.619999557733535767e-02 1.354021859950436465e+03
6.629999727010726929e-02 1.448502211717696810e+03
6.639999896287918091e-02 1.531071954555970478e+03
6.649999320507049561e-02 1.603545166354656658e+03
6.659999489784240723e-02 1.649389100549530895e+03
6.669999659061431885e-02 1.668866268259958815e+03
6.679999828338623047e-02 1.668744548986633163e+03
6.689999252557754517e-02 1.667597805159273776e+03
6.699999421834945679e-02 1.652002244200809400e+03
6.709999591112136841e-02 1.626605586931066682e+03
6.719999760389328003e-02 1.614014723066638453e+03
6.729999929666519165e-02 1.599712528122170625e+03
6.739999353885650635e-02 1.584214429411350920e+03
6.749999523162841797e-02 1.569278695297277864e+03
6.759999692440032959e-02 1.561852390318302696e+03
6.769999861717224121e-02 1.547613532604627835e+03
6.779999285936355591e-02 1.535046008816781978e+03
6.789999455213546753e-02 1.530515139806637308e+03
6.799999624490737915e-02 1.537322504286330741e+03
6.809999793767929077e-02 1.529137342188032562e+03
6.819999217987060547e-02 1.537032548971083997e+03
6.829999387264251709e-02 1.515556931159824217e+03
6.839999556541442871e-02 1.497227399948738139e+03
6.849999725818634033e-02 1.518101710188286233e+03
6.859999895095825195e-02 1.545217739855791024e+03
6.869999319314956665e-02 1.563955013090213015e+03
6.879999488592147827e-02 1.528709167386441095e+03
6.889999657869338989e-02 1.467672310324117007e+03
6.899999827146530151e-02 1.383472297743791387e+03
6.909999251365661621e-02 1.300460234054885404e+03
6.919999420642852783e-02 1.240940728055962836e+03
6.929999589920043945e-02 1.296623876095390187e+03
6.939999759197235107e-02 1.388499025669800631e+03
6.949999928474426270e-02 1.481379852407059388e+03
6.959999352693557739e-02 1.559747421256414327e+03
6.969999521970748901e-02 1.620455134537882259e+03
6.979999691247940063e-02 1.657852298243699579e+03
6.989999860525131226e-02 1.673829171343173130e+03
6.999999284744262695e-02 1.673127334061739020e+03
7.009999454021453857e-02 1.661490094324145048e+03
7.019999623298645020e-02 1.644946555542181159e+03
7.029999792575836182e-02 1.625671889558204839e+03
7.039999216794967651e-02 1.612534846106976602e+03
7.049999386072158813e-02 1.592865482655126925e+03
7.059999555349349976e-02 1.574119592879658285e+03
7.069999724626541138e-02 1.565468231859343177e+03
7.079999893903732300e-02 1.553420279897662795e+03
7.089999318122863770e-02 1.540477245389837890e+03
7.099999487400054932e-02 1.528456765471172503e+03
7.109999656677246094e-02 1.527518280021788541e+03
7.119999825954437256e-02 1.529609632951451431e+03
7.129999250173568726e-02 1.537317005700791924e+03
7.139999419450759888e-02 1.532280404693871787e+03
7.149999588727951050e-02 1.505366385278125335e+03
7.159999758005142212e-02 1.517555372108647134e+03
7.169999927282333374e-02 1.547400081385522981e+03
7.179999351501464844e-02 1.565278449631398416e+03
7.189999520778656006e-02 1.539045697227340952e+03
7.199999690055847168e-02 1.477675639615508089e+03
7.209999859333038330e-02 1.394922894069294216e+03
7.219999283552169800e-02 1.313370022717901520e+03
7.229999452829360962e-02 1.251236901455552925e+03
7.239999622106552124e-02 1.315805600936480005e+03
7.249999791383743286e-02 1.408097402321283425e+03
7.259999215602874756e-02 1.493428832492795664e+03
7.269999384880065918e-02 1.567707066375032809e+03
7.279999554157257080e-02 1.624632603245428527e+03
7.289999723434448242e-02 1.659627662139329914e+03
7.299999892711639404e-02 1.677151023354697372e+03
7.309999316930770874e-02 1.676004750475825404e+03
7.319999486207962036e-02 1.662425509315938370e+03
7.329999655485153198e-02 1.641260887629142871e+03
7.339999824762344360e-02 1.624507517486416873e+03
7.349999248981475830e-02 1.605717906099331231e+03
7.359999418258666992e-02 1.584940391347724471e+03
7.369999587535858154e-02 1.570869027705075041e+03
7.379999756813049316e-02 1.556163467610692351e+03
7.389999926090240479e-02 1.545833565212845997e+03
7.399999350309371948e-02 1.534328670812838482e+03
7.409999519586563110e-02 1.521733551880895448e+03
7.419999688863754272e-02 1.526297737926864102e+03
7.429999858140945435e-02 1.529966130228098791e+03
7.439999282360076904e-02 1.538778410022594926e+03
7.449999451637268066e-02 1.508542290800489582e+03
7.459999620914459229e-02 1.510923381095826699e+03
7.469999790191650391e-02 1.530648796186918389e+03
7.479999214410781860e-02 1.556277300672963975e+03
7.489999383687973022e-02 1.547050660394847910e+03
7.499999552965164185e-02 1.500805412931086266e+03
7.509999722242355347e-02 1.418588615187152755e+03
7.519999891519546509e-02 1.336826753711510946e+03
7.529999315738677979e-02 1.268446574341362975e+03
7.539999485015869141e-02 1.300551267627633479e+03
7.549999654293060303e-02 1.390760107006073667e+03
7.559999823570251465e-02 1.477440761285700319e+03
7.569999247789382935e-02 1.555335268101453494e+03
7.579999417066574097e-02 1.615712607502570563e+03
7.589999586343765259e-02 1.651132883600015475e+03
7.599999755620956421e-02 1.669035176210365989e+03
7.609999924898147583e-02 1.675660492674514899e+03
7.619999349117279053e-02 1.662191449980919970e+03
7.629999518394470215e-02 1.639469987135595147e+03
7.639999687671661377e-02 1.620826288803334819e+03
7.649999856948852539e-02 1.607457074078085498e+03
7.659999281167984009e-02 1.580008691044227362e+03
7.669999450445175171e-02 1.565526155298747653e+03
7.679999619722366333e-02 1.554333024568073597e+03
7.689999788999557495e-02 1.537303624495752956e+03
7.699999213218688965e-02 1.523738930057854759e+03
7.709999382495880127e-02 1.523437772123042578e+03
7.719999551773071289e-02 1.530707820027670778e+03
7.729999721050262451e-02 1.537923818809819295e+03
7.739999890327453613e-02 1.520238697073476487e+03
7.749999314546585083e-02 1.500327748234161618e+03
7.759999483823776245e-02 1.513952185026111465e+03
7.769999653100967407e-02 1.538859835240937628e+03
7.779999822378158569e-02 1.557412364830693150e+03
7.789999246597290039e-02 1.527365761506054014e+03
7.799999415874481201e-02 1.461704487230269706e+03
7.809999585151672363e-02 1.385002134712381803e+03
7.819999754428863525e-02 1.305515974387014694e+03
7.829999923706054688e-02 1.274716355492766752e+03
7.839999347925186157e-02 1.366084642825910123e+03
7.849999517202377319e-02 1.449789170530476667e+03
7.859999686479568481e-02 1.525663337827852729e+03
7.869999855756759644e-02 1.593760048639519255e+03
7.879999279975891113e-02 1.640097102505378643e+03
7.889999449253082275e-02 1.666440283751227980e+03
7.899999618530273438e-02 1.674583917708554964e+03
7.909999787807464600e-02 1.666535061384015535e+03
7.919999212026596069e-02 1.646795392566588362e+03
7.929999381303787231e-02 1.628384426751058982e+03
7.939999550580978394e-02 1.611238290568550383e+03
7.949999719858169556e-02 1.587226017613321801e+03
7.959999889135360718e-02 1.565320979259889100e+03
7.969999313354492188e-02 1.553275602978968209e+03
7.979999482631683350e-02 1.538261847115537876e+03
7.989999651908874512e-02 1.526655973726702314e+03
7.999999821186065674e-02 1.524207549145644407e+03
8.009999245405197144e-02 1.526767803428750767e+03
8.019999414682388306e-02 1.541034888281532403e+03
8.029999583959579468e-02 1.511231087895878090e+03
8.039999753236770630e-02 1.491872217387143337e+03
8.049999922513961792e-02 1.513338903552217289e+03
8.059999346733093262e-02 1.546118620736256617e+03
8.069999516010284424e-02 1.548035010732909768e+03
8.079999685287475586e-02 1.514472965570348606e+03
8.089999854564666748e-02 1.440191373121936749e+03
8.099999278783798218e-02 1.363775627222619278e+03
8.109999448060989380e-02 1.293799288946863726e+03
8.119999617338180542e-02 1.332366808059365212e+03
8.129999786615371704e-02 1.417181112402534382e+03
8.139999210834503174e-02 1.493897097287918541e+03
8.149999380111694336e-02 1.564879570874276624e+03
8.159999549388885498e-02 1.619978267098496644e+03
8.169999718666076660e-02 1.657584481074368341e+03
8.179999887943267822e-02 1.674381752950569535e+03
8.189999312162399292e-02 1.672460762283333224e+03
8.199999481439590454e-02 1.660260995111031207e+03
8.209999650716781616e-02 1.637845397883706482e+03
8.219999819993972778e-02 1.617163578203200586e+03
8.229999244213104248e-02 1.592573991625792814e+03
8.239999413490295410e-02 1.572773440410115427e+03
8.249999582767486572e-02 1.552354822923167376e+03
8.259999752044677734e-02 1.538184922004092186e+03
8.269999921321868896e-02 1.523416881979767140e+03
8.279999345541000366e-02 1.518373703210371104e+03
8.289999514818191528e-02 1.526250685467570747e+03
8.299999684095382690e-02 1.541477652057936666e+03
8.309999853372573853e-02 1.512378383366303296e+03
8.319999277591705322e-02 1.495271648639120940e+03
8.329999446868896484e-02 1.517786959993676192e+03
8.339999616146087646e-02 1.550944629704843010e+03
8.349999785423278809e-02 1.543288368648930145e+03
8.359999209642410278e-02 1.510797741766258241e+03
8.369999378919601440e-02 1.436800212269290114e+03
8.379999548196792603e-02 1.360719919179805856e+03
8.389999717473983765e-02 1.289469840318416345e+03
8.399999886751174927e-02 1.356607661866556100e+03
8.409999310970306396e-02 1.435239089668323004e+03
8.419999480247497559e-02 1.511811377548004202e+03
8.429999649524688721e-02 1.576182626877430721e+03
8.439999818801879883e-02 1.627325332113585773e+03
8.449999243021011353e-02 1.660660143706077633e+03
8.459999412298202515e-02 1.675281660378434481e+03
8.469999581575393677e-02 1.666735070761394354e+03
8.479999750852584839e-02 1.645250362272672874e+03
8.489999175071716309e-02 1.631865034534865799e+03
8.499999344348907471e-02 1.609328542122250383e+03
8.509999513626098633e-02 1.581858132820097580e+03
8.519999682903289795e-02 1.562516561108308679e+03
8.529999852180480957e-02 1.547680585255395954e+03
8.539999276399612427e-02 1.526248756214444938e+03
8.549999445676803589e-02 1.517883400993748864e+03
8.559999614953994751e-02 1.518323449638346574e+03
8.569999784231185913e-02 1.536626163300359622e+03
8.579999208450317383e-02 1.505956383477107920e+03
8.589999377727508545e-02 1.489948253265692529e+03
8.599999547004699707e-02 1.506850647182076273e+03
8.609999716281890869e-02 1.540324017221976646e+03
8.619999885559082031e-02 1.542722305919009386e+03
8.629999309778213501e-02 1.516787255223788407e+03
8.639999479055404663e-02 1.449148222760481531e+03
8.649999648332595825e-02 1.374357617471456251e+03
8.659999817609786987e-02 1.303129305698194912e+03
8.669999241828918457e-02 1.365555030523778214e+03
8.679999411106109619e-02 1.440567828643082066e+03
8.689999580383300781e-02 1.514451125084533942e+03
8.699999749660491943e-02 1.578237076924753865e+03
8.709999173879623413e-02 1.631255085239990422e+03
8.719999343156814575e-02 1.662455352546471204e+03
8.729999512434005737e-02 1.673420470462783442e+03
8.739999681711196899e-02 1.663917595335105034e+03
8.749999850988388062e-02 1.646055860211393338e+03
8.759999275207519531e-02 1.627597810360307221e+03
8.769999444484710693e-02 1.604202065519142252e+03
8.779999613761901855e-02 1.572809829534292021e+03
8.789999783039093018e-02 1.553401615663702160e+03
8.799999207258224487e-02 1.539511989699438800e+03
8.809999376535415649e-02 1.523976920386985284e+03
8.819999545812606812e-02 1.519005878487755581e+03
8.829999715089797974e-02 1.522675954454923385e+03
8.839999884366989136e-02 1.522288847392300795e+03
8.849999308586120605e-02 1.488864090330705721e+03
8.859999477863311768e-02 1.496021238629169375e+03
8.869999647140502930e-02 1.530859744556659052e+03
8.879999816417694092e-02 1.545047190345771696e+03
8.889999240636825562e-02 1.531615427806804291e+03
8.899999409914016724e-02 1.476742469778324221e+03
8.909999579191207886e-02 1.404790999377429216e+03
8.919999748468399048e-02 1.332048818423172179e+03
8.929999172687530518e-02 1.358636372036895182e+03
8.939999341964721680e-02 1.431429494098578289e+03
8.949999511241912842e-02 1.505358400447528766e+03
8.959999680519104004e-02 1.569266495888712598e+03
8.969999849796295166e-02 1.623451825387423696e+03
8.979999274015426636e-02 1.657433189723743453e+03
8.989999443292617798e-02 1.669363315708697883e+03
8.999999612569808960e-02 1.665912490127037927e+03
9.009999781847000122e-02 1.649615501736489932e+03
9.019999206066131592e-02 1.628429709106273094e+03
9.029999375343322754e-02 1.598862678100983885e+03
9.039999544620513916e-02 1.574267159105332894e+03
9.049999713897705078e-02 1.550906007857817258e+03
9.059999883174896240e-02 1.536830820001790244e+03
9.069999307394027710e-02 1.521441100162936891e+03
9.079999476671218872e-02 1.521563865234147670e+03
9.089999645948410034e-02 1.527402242329362252e+03
9.099999815225601196e-02 1.506308148561719690e+03
9.109999239444732666e-02 1.494279160151065525e+03
9.119999408721923828e-02 1.514772845447215786e+03
9.129999577999114990e-02 1.540640945256370514e+03
9.139999747276306152e-02 1.538562881674264872e+03
9.149999171495437622e-02 1.508189380010793684e+03
9.159999340772628784e-02 1.444052630594096627e+03
9.169999510049819946e-02 1.371934739547461049e+03
9.179999679327011108e-02 1.340075027860875707e+03
9.189999848604202271e-02 1.408535752175144353e+03
9.199999272823333740e-02 1.480010524026243502e+03
9.209999442100524902e-02 1.544156382889039833e+03
9.219999611377716064e-02 1.602016617916789528e+03
9.229999780654907227e-02 1.646318097374285571e+03
9.239999204874038696e-02 1.667152990326255804e+03
9.249999374151229858e-02 1.663605839333553831e+03
9.259999543428421021e-02 1.650172078210396649e+03
9.269999712705612183e-02 1.635432026014744224e+03
9.279999881982803345e-02 1.601837049417664275e+03
9.289999306201934814e-02 1.573829942881522584e+03
9.299999475479125977e-02 1.552241594382677931e+03
9.309999644756317139e-02 1.540594761639085391e+03
9.319999814033508301e-02 1.529578952912791465e+03
9.329999238252639771e-02 1.517052584650383778e+03
9.339999407529830933e-02 1.524104880531040408e+03
9.349999576807022095e-02 1.489797822692674117e+03
9.359999746084213257e-02 1.488073957823109595e+03
9.369999170303344727e-02 1.516154886119165894e+03
9.379999339580535889e-02 1.536026835746055212e+03
9.389999508857727051e-02 1.533871535100741539e+03
9.399999678134918213e-02 1.491246765539036915e+03
9.409999847412109375e-02 1.426454682484720934e+03
9.419999271631240845e-02 1.359077487541106848e+03
9.429999440908432007e-02 1.381115226289752854e+03
9.439999610185623169e-02 1.444415918197188603e+03
9.449999779462814331e-02 1.512038403736432656e+03
9.459999203681945801e-02 1.574446061023854554e+03
9.469999372959136963e-02 1.622429586870292496e+03
9.479999542236328125e-02 1.656111210461110659e+03
9.489999711513519287e-02 1.664376950582163545e+03
9.499999880790710449e-02 1.659066072527052484e+03
9.509999305009841919e-02 1.638642775051253466e+03
9.519999474287033081e-02 1.620081221380960415e+03
9.529999643564224243e-02 1.582500774336031100e+03
9.539999812841415405e-02 1.556884246037084722e+03
9.549999237060546875e-02 1.542582326267695635e+03
9.559999406337738037e-02 1.527432833258514393e+03
9.569999575614929199e-02 1.519847044145609743e+03
9.579999744892120361e-02 1.522976998236976442e+03
9.589999169111251831e-02 1.494059206848929762e+03
9.599999338388442993e-02 1.492835426398527488e+03
9.609999507665634155e-02 1.514056814997446054e+03
9.619999676942825317e-02 1.533148195829823180e+03
9.629999846220016479e-02 1.531026944294281293e+03
9.639999270439147949e-02 1.488941652658819976e+03
9.649999439716339111e-02 1.424550421835969473e+03
9.659999608993530273e-02 1.357703221089063163e+03
9.669999778270721436e-02 1.402720141673289163e+03
9.679999202489852905e-02 1.464283273959829103e+03
9.689999371767044067e-02 1.527615109411182175e+03
9.699999541044235229e-02 1.582965081523869912e+03
9.709999710321426392e-02 1.631789073669885738e+03
9.719999879598617554e-02 1.656232901409222677e+03
9.729999303817749023e-02 1.658514492098143364e+03
9.739999473094940186e-02 1.647290591681989326e+03
9.749999642372131348e-02 1.631884990314429615e+03
9.759999811649322510e-02 1.598645240283381781e+03
9.769999235868453979e-02 1.565748807392370281e+03
9.779999405145645142e-02 1.549347070413940628e+03
9.789999574422836304e-02 1.531099351498529813e+03
9.799999743700027466e-02 1.522612592979165129e+03
9.809999167919158936e-02 1.528932288861640700e+03
9.819999337196350098e-02 1.499076932769607993e+03
9.829999506473541260e-02 1.488310573790828585e+03
9.839999675750732422e-02 1.513241088162050573e+03
9.849999845027923584e-02 1.526935330629483133e+03
9.859999269247055054e-02 1.528226148883937867e+03
9.869999438524246216e-02 1.492532849003278670e+03
9.879999607801437378e-02 1.433120085807466012e+03
9.889999777078628540e-02 1.374136012620216206e+03
9.899999201297760010e-02 1.399373732367851972e+03
9.909999370574951172e-02 1.461370706657004348e+03
9.919999539852142334e-02 1.524449331497925414e+03
9.929999709129333496e-02 1.582140935386062893e+03
9.939999878406524658e-02 1.627539329059130296e+03
9.949999302625656128e-02 1.650213042483962909e+03
9.959999471902847290e-02 1.650416529810798011e+03
9.969999641180038452e-02 1.643111536384358033e+03
9.979999810457229614e-02 1.621805844676498282e+03
9.989999234676361084e-02 1.589102602402146204e+03
9.999999403953552246e-02 1.560355006509452323e+03
1.000999957323074341e-01 1.545137177926975710e+03
1.001999974250793457e-01 1.530310950735036386e+03
1.002999916672706604e-01 1.524904704653944918e+03
1.003999933600425720e-01 1.509085247774463369e+03
1.004999950528144836e-01 1.490243424309545844e+03
1.005999967455863953e-01 1.504361083069111373e+03
1.006999984383583069e-01 1.521718248736827491e+03
1.007999926805496216e-01 1.528113032926304641e+03
1.008999943733215332e-01 1.510050252250480980e+03
1.009999960660934448e-01 1.458779509990089309e+03
1.010999977588653564e-01 1.398085925855490814e+03
1.011999920010566711e-01 1.405024176859772979e+03
1.012999936938285828e-01 1.458126890206152211e+03
1.013999953866004944e-01 1.516018676033651218e+03
1.014999970793724060e-01 1.571243860507239333e+03
1.015999913215637207e-01 1.620011457498369509e+03
1.016999930143356323e-01 1.644547030936670808e+03
1.017999947071075439e-01 1.651443774383399386e+03
1.018999963998794556e-01 1.642124219851004227e+03
1.019999980926513672e-01 1.622678200284768081e+03
1.020999923348426819e-01 1.591898737874518247e+03
1.021999940276145935e-01 1.563605386892975503e+03
1.022999957203865051e-01 1.542969815722707153e+03
1.023999974131584167e-01 1.533818611176935747e+03
1.024999916553497314e-01 1.535972811798925704e+03
1.025999933481216431e-01 1.508783557809645572e+03
1.026999950408935547e-01 1.496340692160521257e+03
1.027999967336654663e-01 1.513724632646811415e+03
1.028999984264373779e-01 1.525960931747364612e+03
1.029999926686286926e-01 1.525300212034852393e+03
1.030999943614006042e-01 1.490085896096529268e+03
1.031999960541725159e-01 1.434250773763797270e+03
1.032999977469444275e-01 1.386196142130517728e+03
1.033999919891357422e-01 1.438831786650730237e+03
1.034999936819076538e-01 1.489846425121850871e+03
1.035999953746795654e-01 1.550912189198966871e+03
1.036999970674514771e-01 1.598062120660908477e+03
1.037999913096427917e-01 1.631218332522080573e+03
1.038999930024147034e-01 1.643451574457737024e+03
1.039999946951866150e-01 1.642441094261226453e+03
1.040999963879585266e-01 1.626121941859815934e+03
1.041999980807304382e-01 1.594205892657809954e+03
1.042999923229217529e-01 1.566253638963641379e+03
1.043999940156936646e-01 1.544904809519423679e+03
1.044999957084655762e-01 1.536528406239589458e+03
1.045999974012374878e-01 1.532881293302680888e+03
1.046999916434288025e-01 1.511133653130725634e+03
1.047999933362007141e-01 1.503144074161708886e+03
1.048999950289726257e-01 1.516928616851895413e+03
1.049999967217445374e-01 1.521090476857235672e+03
1.050999984145164490e-01 1.516857805583042591e+03
1.051999926567077637e-01 1.469514367358646723e+03
1.052999943494796753e-01 1.418353854620979064e+03
1.053999960422515869e-01 1.417435528808051458e+03
1.054999977350234985e-01 1.467243919441798880e+03
1.055999919772148132e-01 1.517883922027205244e+03
1.056999936699867249e-01 1.572934398211214557e+03
1.057999953627586365e-01 1.611642761095072956e+03
1.058999970555305481e-01 1.632282204986496936e+03
1.059999912977218628e-01 1.640761297469198780e+03
1.060999929904937744e-01 1.631583944477713430e+03
1.061999946832656860e-01 1.606626914919822866e+03
1.062999963760375977e-01 1.578167992714636739e+03
1.063999980688095093e-01 1.556069002394954396e+03
1.064999923110008240e-01 1.543093866824997576e+03
1.065999940037727356e-01 1.539545368801981795e+03
1.066999956965446472e-01 1.504638999458376702e+03
1.067999973893165588e-01 1.496055216213724407e+03
1.068999916315078735e-01 1.509379812591838345e+03
1.069999933242797852e-01 1.515865701001306434e+03
1.070999950170516968e-01 1.510431856322003114e+03
1.071999967098236084e-01 1.470811801917024923e+03
1.072999984025955200e-01 1.416339856079460560e+03
1.073999926447868347e-01 1.429038384373477129e+03
1.074999943375587463e-01 1.478196136662824074e+03
1.075999960303306580e-01 1.528068207566182082e+03
1.076999977231025696e-01 1.576281337358122983e+03
1.077999919652938843e-01 1.611424221544065631e+03
1.078999936580657959e-01 1.632231932338669594e+03
1.079999953508377075e-01 1.634243990029932320e+03
1.080999970436096191e-01 1.620208798561505319e+03
1.081999912858009338e-01 1.593820644075519567e+03
1.082999929785728455e-01 1.572255137187738910e+03
1.083999946713447571e-01 1.548455328558480915e+03
1.084999963641166687e-01 1.546303472278638310e+03
1.085999980568885803e-01 1.521556062067104449e+03
1.086999922990798950e-01 1.502148611927224238e+03
1.087999939918518066e-01 1.509343494489122804e+03
1.088999956846237183e-01 1.513627464691892783e+03
1.089999973773956299e-01 1.511091359335389598e+03
1.090999916195869446e-01 1.475349234048134804e+03
1.091999933123588562e-01 1.425395793042378727e+03
1.092999950051307678e-01 1.427776418110925988e+03
1.093999966979026794e-01 1.474545064845723118e+03
1.094999983906745911e-01 1.525479655093188285e+03
1.095999926328659058e-01 1.571889673722563202e+03
1.096999943256378174e-01 1.606864321736309421e+03
1.097999960184097290e-01 1.625711190757090662e+03
1.098999977111816406e-01 1.629302992822153783e+03
1.099999919533729553e-01 1.610121714540603989e+03
1.100999936461448669e-01 1.588731884661027834e+03
1.101999953389167786e-01 1.567811561942918388e+03
1.102999970316886902e-01 1.547528238757612826e+03
1.103999912738800049e-01 1.538002355089670345e+03
1.104999929666519165e-01 1.508283104169144281e+03
1.105999946594238281e-01 1.505444324125631283e+03
1.106999963521957397e-01 1.504444622028489903e+03
1.107999980449676514e-01 1.512640177643744892e+03
1.108999922871589661e-01 1.484519702347355860e+03
1.109999939799308777e-01 1.439734436411174329e+03
1.110999956727027893e-01 1.424245205754128165e+03
1.111999973654747009e-01 1.472392130991603835e+03
1.112999916076660156e-01 1.520483211769325180e+03
1.113999933004379272e-01 1.564363417975188668e+03
1.114999949932098389e-01 1.598168487629767242e+03
1.115999966859817505e-01 1.619950978675908345e+03
1.116999983787536621e-01 1.624706321798387535e+03
1.117999926209449768e-01 1.615256213731648131e+03
1.118999943137168884e-01 1.588898393302972181e+03
1.119999960064888000e-01 1.566482909443609515e+03
1.120999976992607117e-01 1.554339237626621525e+03
1.121999919414520264e-01 1.535957899953008564e+03
1.122999936342239380e-01 1.510977432112587167e+03
1.123999953269958496e-01 1.507984940761831922e+03
1.124999970197677612e-01 1.507534614067353459e+03
1.125999912619590759e-01 1.501074171515458829e+03
1.126999929547309875e-01 1.466614312921769169e+03
1.127999946475028992e-01 1.424697201282895094e+03
1.128999963402748108e-01 1.454916166418262719e+03
1.129999980330467224e-01 1.503540545956865117e+03
1.130999922752380371e-01 1.545144763579867913e+03
1.131999939680099487e-01 1.584275251351050429e+03
1.132999956607818604e-01 1.609238619155976949e+03
1.133999973535537720e-01 1.619247606304612646e+03
1.134999915957450867e-01 1.611018762218691336e+03
1.135999932885169983e-01 1.597962296106051554e+03
1.136999949812889099e-01 1.576840260151467191e+03
1.137999966740608215e-01 1.569201415794534114e+03
1.138999983668327332e-01 1.530609405467382430e+03
1.139999926090240479e-01 1.511677108827657776e+03
1.140999943017959595e-01 1.501618394868403584e+03
1.141999959945678711e-01 1.500870986116518679e+03
1.142999976873397827e-01 1.486135335594237176e+03
1.143999919295310974e-01 1.449800114366064918e+03
1.144999936223030090e-01 1.420494341069751044e+03
1.145999953150749207e-01 1.468256038709022732e+03
1.146999970078468323e-01 1.514238291277847111e+03
1.147999912500381470e-01 1.554273554823382028e+03
1.148999929428100586e-01 1.588535625885346008e+03
1.149999946355819702e-01 1.609948992111396365e+03
1.150999963283538818e-01 1.614237151147657869e+03
1.151999980211257935e-01 1.600941327189235835e+03
1.152999922633171082e-01 1.584619618384786918e+03
1.153999939560890198e-01 1.573514623085206722e+03
1.154999956488609314e-01 1.541001220953573466e+03
1.155999973416328430e-01 1.515307713004088328e+03
1.156999915838241577e-01 1.501246523924939311e+03
1.157999932765960693e-01 1.498011410080923270e+03
1.158999949693679810e-01 1.480810767698319296e+03
1.159999966621398926e-01 1.446910945077828956e+03
1.160999983549118042e-01 1.415758763258166709e+03
1.161999925971031189e-01 1.468438756912485360e+03
1.162999942898750305e-01 1.515873822042187157e+03
1.163999959826469421e-01 1.555263870199812118e+03
1.164999976754188538e-01 1.588424601786807671e+03
1.165999919176101685e-01 1.606877342093942389e+03
1.166999936103820801e-01 1.606258718541836743e+03
1.167999953031539917e-01 1.594267365686372386e+03
1.168999969959259033e-01 1.583727762445874077e+03
1.169999912381172180e-01 1.561177267978793452e+03
1.170999929308891296e-01 1.530219522283064180e+03
1.171999946236610413e-01 1.504216653635677176e+03
1.172999963164329529e-01 1.497455227613168518e+03
1.173999980092048645e-01 1.484819008348741136e+03
1.174999922513961792e-01 1.452999529393988269e+03
1.175999939441680908e-01 1.416896639957195248e+03
1.176999956369400024e-01 1.467988930783304795e+03
1.177999973297119141e-01 1.513607756779722195e+03
1.178999915719032288e-01 1.555856820719303414e+03
1.179999932646751404e-01 1.586413358677161796e+03
1.180999949574470520e-01 1.603162326311529796e+03
1.181999966502189636e-01 1.604958934869565383e+03
1.182999908924102783e-01 1.596337259461418398e+03
1.183999925851821899e-01 1.595435536436561051e+03
1.184999942779541016e-01 1.553737591470782490e+03
1.185999959707260132e-01 1.515016941884918197e+03
1.186999976634979248e-01 1.501795881172292866e+03
1.187999919056892395e-01 1.488059843882521363e+03
1.188999935984611511e-01 1.460196635456520198e+03
1.189999952912330627e-01 1.428421534481311483e+03
1.190999969840049744e-01 1.452660733511467470e+03
1.191999912261962891e-01 1.500563751829957710e+03
1.192999929189682007e-01 1.542143574588544425e+03
1.193999946117401123e-01 1.576696335198465249e+03
1.194999963045120239e-01 1.599017940075985280e+03
1.195999979972839355e-01 1.604140391563377534e+03
1.196999922394752502e-01 1.598337577162900743e+03
1.197999939322471619e-01 1.583473362229010490e+03
1.198999956250190735e-01 1.548912283027244712e+03
1.199999973177909851e-01 1.509204218384724300e+03
1.200999915599822998e-01 1.499885655752260391e+03
1.201999932527542114e-01 1.475791932053583423e+03
1.202999949455261230e-01 1.445195742229387861e+03
1.203999966382980347e-01 1.420267702087201997e+03
1.204999908804893494e-01 1.472203080185666067e+03
1.205999925732612610e-01 1.519480292264372110e+03
1.206999942660331726e-01 1.557766596646014477e+03
1.207999959588050842e-01 1.584731673829687679e+03
1.208999976515769958e-01 1.602249371417806742e+03
1.209999918937683105e-01 1.604565097232234166e+03
1.210999935865402222e-01 1.586753079313106127e+03
1.211999952793121338e-01 1.549712845531202447e+03
1.212999969720840454e-01 1.513740248399093616e+03
1.213999912142753601e-01 1.494911036598266037e+03
1.214999929070472717e-01 1.465603453060588663e+03
1.215999945998191833e-01 1.436204499606182026e+03
1.216999962925910950e-01 1.438999466275654640e+03
1.217999979853630066e-01 1.493219322579656819e+03
1.218999922275543213e-01 1.535883041895170663e+03
1.219999939203262329e-01 1.569448266631746719e+03
1.220999956130981445e-01 1.592285380761554734e+03
1.221999973058700562e-01 1.603886807065178346e+03
1.222999915480613708e-01 1.599769154301891376e+03
1.223999932408332825e-01 1.562292956134887845e+03
1.224999949336051941e-01 1.522683810537161207e+03
1.225999966263771057e-01 1.493038900262741663e+03
1.226999908685684204e-01 1.467311140793463892e+03
1.227999925613403320e-01 1.433811332120206316e+03
1.228999942541122437e-01 1.436745321535815947e+03
1.229999959468841553e-01 1.490977524306748819e+03
1.230999976396560669e-01 1.535863898069194420e+03
1.231999918818473816e-01 1.570771451428394357e+03
1.232999935746192932e-01 1.592989306423156904e+03
1.233999952673912048e-01 1.605324878135048721e+03
1.234999969601631165e-01 1.574422820756974716e+03
1.235999912023544312e-01 1.529533486994054329e+03
1.236999928951263428e-01 1.501358361772131047e+03
1.237999945878982544e-01 1.468635828131156813e+03
1.238999962806701660e-01 1.433748364592319149e+03
1.239999979734420776e-01 1.421433940365064018e+03
1.240999922156333923e-01 1.481098353080560628e+03
1.241999939084053040e-01 1.527849484657625453e+03
1.242999956011772156e-01 1.566890817940125544e+03
1.243999972939491272e-01 1.590443828161870897e+03
1.244999915361404419e-01 1.594301172747914279e+03
1.245999932289123535e-01 1.551255302473199890e+03
1.246999949216842651e-01 1.510988429222506966e+03
1.247999966144561768e-01 1.480661479507884906e+03
1.248999908566474915e-01 1.449238697046786001e+03
1.249999925494194031e-01 1.414561211761996219e+03
1.251000016927719116e-01 1.458960620683118805e+03
1.251999884843826294e-01 1.512296636146035326e+03
1.252999901771545410e-01 1.554044800206996570e+03
1.253999918699264526e-01 1.584975095632732973e+03
1.254999935626983643e-01 1.575007407138990402e+03
1.255999952554702759e-01 1.535483007426405948e+03
1.256999969482421875e-01 1.499044650978631807e+03
1.257999986410140991e-01 1.462379108921012403e+03
1.259000003337860107e-01 1.429892934967409246e+03
1.259999871253967285e-01 1.416451270221664345e+03
1.260999888181686401e-01 1.479540991474042585e+03
1.261999905109405518e-01 1.530629674519331047e+03
1.262999922037124634e-01 1.567832648494776095e+03
1.263999938964843750e-01 1.563853823522859102e+03
1.264999955892562866e-01 1.524251193007005213e+03
1.265999972820281982e-01 1.487000829862747878e+03
1.266999989748001099e-01 1.450469763093554775e+03
1.268000006675720215e-01 1.414439474245127258e+03
1.268999874591827393e-01 1.416439937193556034e+03
1.269999891519546509e-01 1.479110817706232183e+03
1.270999908447265625e-01 1.531681607441642427e+03
1.271999925374984741e-01 1.547545809584022436e+03
1.272999942302703857e-01 1.511303540436526191e+03
1.273999959230422974e-01 1.474509453317510861e+03
1.274999976158142090e-01 1.435719762655699697e+03
1.275999993085861206e-01 1.402292523954270109e+03
1.277000010013580322e-01 1.395309227325513802e+03
1.277999877929687500e-01 1.466683338969673514e+03
1.278999894857406616e-01 1.521428591259754057e+03
1.279999911785125732e-01 1.502658077282501836e+03
1.280999928712844849e-01 1.462441118224372531e+03
1.281999945640563965e-01 1.426394081550187138e+03
1.282999962568283081e-01 1.391542107130134809e+03
1.283999979496002197e-01 1.360915725041502810e+03
1.284999996423721313e-01 1.424097835463975116e+03


==> graphics/simulation_of_wedge/exp2/hyper_training_2.dat <==
{
    "u_min": 140.0,
    "u_max": 210.0,
    "kp": 0.3535945059110401,
    "ki": 0.0020729452132089024,
    "ff": 180.67871714092138,
    "kp_bits": 19,
    "ki_bits": 11559,
    "ff_bits": 1480,
    "ref": 1555.0,
    "mse": 9103.059033701937,
    "violation_mae": 338.25761980961465,
    "penalty_coefficient": 25.0
}

==> graphics/simulation_of_wedge/exp2/u_data_training_2.dat <==
0.000000000000000000e+00 4.130053333413466135e+02
9.999999747378751636e-05 3.521050710297117234e+02
1.999999949475750327e-04 3.041405265577077444e+02
2.999999851454049349e-04 2.653210979285417466e+02
3.999999898951500654e-04 2.356089812045051417e+02
4.999999655410647392e-04 2.171274879429140867e+02
5.999999702908098698e-04 2.040311259644263373e+02
6.999999750405550003e-04 1.954617210758323722e+02
7.999999797903001308e-04 1.925516723344514105e+02
8.999999845400452614e-04 1.999429048726967437e+02
9.999999310821294785e-04 1.997247035193018405e+02
1.099999994039535522e-03 2.027027969011320749e+02
1.199999940581619740e-03 2.097191375979966210e+02
1.300000003539025784e-03 2.120071449512668096e+02
1.399999950081110001e-03 2.109709882875959295e+02
1.500000013038516045e-03 2.157834850610381636e+02
1.599999959580600262e-03 2.136869553576927672e+02
1.699999906122684479e-03 2.138118660505230650e+02
1.799999969080090523e-03 2.114417806280259526e+02
1.899999915622174740e-03 2.117981997094983058e+02
1.999999862164258957e-03 2.119873356988146043e+02
2.099999925121665001e-03 2.111410541973314992e+02
2.199999988079071045e-03 2.122400367912144077e+02
2.300000051036477089e-03 2.151326607576972947e+02
2.399999881163239479e-03 2.128338322825223941e+02
2.499999944120645523e-03 2.103167073496089472e+02
2.600000007078051567e-03 2.194654425584044759e+02
2.699999837204813957e-03 2.137510149131016988e+02
2.799999900162220001e-03 2.107053309672161845e+02
2.899999963119626045e-03 2.125087751282858903e+02
3.000000026077032089e-03 2.120598024515129225e+02
3.099999856203794479e-03 2.044461085590073992e+02
3.199999919161200523e-03 1.946968308857361194e+02
3.299999982118606567e-03 1.806787171409213784e+02
3.399999812245368958e-03 1.806787171409213784e+02
3.499999875202775002e-03 1.806787171409213784e+02
3.599999938160181046e-03 1.806787171409213784e+02
3.700000001117587090e-03 1.806787171409213784e+02
3.799999831244349480e-03 1.806787171409213784e+02
3.899999894201755524e-03 1.806787171409213784e+02
3.999999724328517914e-03 1.806787171409213784e+02
4.100000020116567612e-03 1.806787171409213784e+02
4.199999850243330002e-03 1.806787171409213784e+02
4.299999680370092392e-03 1.806787171409213784e+02
4.399999976158142090e-03 1.806787171409213784e+02
4.499999806284904480e-03 1.806787171409213784e+02
4.600000102072954178e-03 3.332476261852192465e+02
4.699999932199716568e-03 2.863175037350005709e+02
4.799999762326478958e-03 2.453795718642334975e+02
4.900000058114528656e-03 2.114212874318253910e+02
4.999999888241291046e-03 1.850435947190296702e+02
5.099999718368053436e-03 1.677255414863464580e+02
5.200000014156103134e-03 1.586637793627739939e+02
5.299999844282865524e-03 1.564693078055679507e+02
5.399999674409627914e-03 1.586679457296824864e+02
5.499999970197677612e-03 1.619198019014647230e+02
5.599999800324440002e-03 1.675209682311075881e+02
5.699999630451202393e-03 1.707629893436563862e+02
5.799999926239252090e-03 1.756883003549564819e+02
5.899999756366014481e-03 1.771283598205056933e+02
6.000000052154064178e-03 1.817847257813874364e+02
6.099999882280826569e-03 1.804213677977719215e+02
6.199999712407588959e-03 1.808002583634748248e+02
6.300000008195638657e-03 1.806064870073065833e+02
6.399999838322401047e-03 1.806033598522443526e+02
6.499999668449163437e-03 1.804953732006560756e+02
6.599999964237213135e-03 1.778358912951292723e+02
6.699999794363975525e-03 1.794797435450482226e+02
6.799999624490737915e-03 1.792645550502982417e+02
6.899999920278787613e-03 1.801212225205747188e+02
6.999999750405550003e-03 1.816373860915640535e+02
7.100000046193599701e-03 1.847862307839311029e+02
7.199999876320362091e-03 1.874134916219193485e+02
7.299999706447124481e-03 1.863597329545237926e+02
7.400000002235174179e-03 1.916092729342943244e+02
7.499999832361936569e-03 1.887486772366995922e+02
7.599999662488698959e-03 1.854512148464712880e+02
7.699999958276748657e-03 1.806787171409213784e+02
7.799999788403511047e-03 1.806787171409213784e+02
7.899999618530273438e-03 1.806787171409213784e+02
7.999999448657035828e-03 1.806787171409213784e+02
8.100000210106372833e-03 1.806787171409213784e+02
8.200000040233135223e-03 1.806787171409213784e+02
8.299999870359897614e-03 1.806787171409213784e+02
8.399999700486660004e-03 1.806787171409213784e+02
8.499999530613422394e-03 1.806787171409213784e+02
8.599999360740184784e-03 1.806787171409213784e+02
8.700000122189521790e-03 1.806787171409213784e+02
8.799999952316284180e-03 1.806787171409213784e+02
8.899999782443046570e-03 1.806787171409213784e+02
8.999999612569808960e-03 3.354705528179991916e+02
9.099999442696571350e-03 2.897041695687154288e+02
9.200000204145908356e-03 2.495312081869778638e+02
9.300000034272670746e-03 2.144382013255054744e+02
9.399999864399433136e-03 1.863563961285491928e+02
9.499999694526195526e-03 1.662397448738468313e+02
9.599999524652957916e-03 1.538023273440273044e+02
9.699999354779720306e-03 1.502581224504638158e+02
9.800000116229057312e-03 1.539045081417330891e+02
9.899999946355819702e-03 1.543558498170977487e+02
9.999999776482582092e-03 1.596090083217719950e+02
1.009999960660934448e-02 1.644280498768699488e+02
1.019999943673610687e-02 1.691943244930613730e+02
1.030000019818544388e-02 1.732256760278189063e+02
1.040000002831220627e-02 1.771906452720471918e+02
1.049999985843896866e-02 1.772525019710067795e+02
1.059999968856573105e-02 1.772283950275917448e+02
1.069999951869249344e-02 1.757661569899058236e+02
1.079999934881925583e-02 1.752660750073602571e+02
1.090000011026859283e-02 1.773273786134241448e+02
1.099999994039535522e-02 1.729347145643170336e+02
1.109999977052211761e-02 1.749850184171783098e+02
1.119999960064888000e-02 1.753822508121506303e+02
1.129999943077564240e-02 1.778319672576680546e+02
1.139999926090240479e-02 1.776159227488381021e+02
1.150000002235174179e-02 1.820895185620360905e+02
1.159999985247850418e-02 1.832414441718541127e+02
1.169999968260526657e-02 1.828038818462279096e+02
1.179999951273202896e-02 1.843085619509690787e+02
1.189999934285879135e-02 1.854616374168258233e+02
1.200000010430812836e-02 1.829959103811919476e+02
1.209999993443489075e-02 1.806787171409213784e+02
1.219999976456165314e-02 1.806787171409213784e+02
1.229999959468841553e-02 1.806787171409213784e+02
1.239999942481517792e-02 1.806787171409213784e+02
1.249999925494194031e-02 1.806787171409213784e+02
1.260000001639127731e-02 1.806787171409213784e+02
1.269999984651803970e-02 1.806787171409213784e+02
1.279999967664480209e-02 1.806787171409213784e+02
1.289999950677156448e-02 1.806787171409213784e+02
1.299999933689832687e-02 1.806787171409213784e+02
1.310000009834766388e-02 1.806787171409213784e+02
1.319999992847442627e-02 1.806787171409213784e+02
1.329999975860118866e-02 1.806787171409213784e+02
1.339999958872795105e-02 3.112518095070657864e+02
1.349999941885471344e-02 2.684470740988547846e+02
1.359999924898147583e-02 2.311784811526438261e+02
1.370000001043081284e-02 1.995628080774004616e+02
1.379999984055757523e-02 1.752378431489641173e+02
1.389999967068433762e-02 1.574335976331121856e+02
1.399999950081110001e-02 1.488102824352836819e+02
1.409999933093786240e-02 1.494864420990125211e+02
1.420000009238719940e-02 1.530008442405141693e+02
1.429999992251396179e-02 1.541094405044585471e+02
1.439999975264072418e-02 1.622621935006161493e+02
1.449999958276748657e-02 1.663625671189180935e+02
1.459999941289424896e-02 1.686395527775810876e+02
1.469999924302101135e-02 1.686603606983294412e+02
1.480000000447034836e-02 1.760432633165350467e+02
1.489999983459711075e-02 1.744371778183505057e+02
1.499999966472387314e-02 1.721308285082496639e+02
1.509999949485063553e-02 1.744209221227913531e+02
1.519999932497739792e-02 1.747647913815781067e+02
1.529999915510416031e-02 1.733044419981189037e+02
1.539999991655349731e-02 1.735843621324483763e+02
1.549999974668025970e-02 1.748876002042802895e+02
1.559999957680702209e-02 1.750727755633224945e+02
1.569999940693378448e-02 1.760685772574734642e+02
1.579999923706054688e-02 1.788599122645686919e+02
1.589999906718730927e-02 1.816158263137896540e+02
1.599999889731407166e-02 1.820411534623127920e+02
1.609999872744083405e-02 1.836291512956273095e+02
1.620000042021274567e-02 1.845569811169030174e+02
1.630000025033950806e-02 1.813764684249764514e+02
1.640000008046627045e-02 1.806787171409213784e+02
1.649999991059303284e-02 1.806787171409213784e+02
1.659999974071979523e-02 1.806787171409213784e+02
1.669999957084655762e-02 1.806787171409213784e+02
1.679999940097332001e-02 1.806787171409213784e+02
1.689999923110008240e-02 1.806787171409213784e+02
1.699999906122684479e-02 1.806787171409213784e+02
1.709999889135360718e-02 1.806787171409213784e+02
1.719999872148036957e-02 1.806787171409213784e+02
1.730000041425228119e-02 1.806787171409213784e+02
1.740000024437904358e-02 1.806787171409213784e+02
1.750000007450580597e-02 1.806787171409213784e+02
1.759999990463256836e-02 3.434811721480626261e+02
1.769999973475933075e-02 2.981030051440693001e+02
1.779999956488609314e-02 2.569630670247208286e+02
1.789999939501285553e-02 2.213016107763557727e+02
1.799999922513961792e-02 1.910914398050190073e+02
1.809999905526638031e-02 1.680553968204033879e+02
1.819999888539314270e-02 1.533558916455555163e+02
1.829999871551990509e-02 1.472041353603332823e+02
1.840000040829181671e-02 1.486961502070591337e+02
1.850000023841857910e-02 1.501729590209664593e+02
1.860000006854534149e-02 1.553538025929403261e+02
1.869999989867210388e-02 1.589035388014993657e+02
1.879999972879886627e-02 1.620300204133017417e+02
1.889999955892562866e-02 1.658462598121754468e+02
1.899999938905239105e-02 1.693235014171103501e+02
1.909999921917915344e-02 1.716249458260849963e+02
1.919999904930591583e-02 1.696570113710776582e+02
1.929999887943267822e-02 1.709986191002375335e+02
1.939999870955944061e-02 1.712847352450322660e+02
1.950000040233135223e-02 1.730842816813961633e+02
1.960000023245811462e-02 1.738724610196192089e+02
1.970000006258487701e-02 1.752482194484687454e+02
1.979999989271163940e-02 1.743336603126420528e+02
1.989999972283840179e-02 1.745584861419656875e+02
1.999999955296516418e-02 1.755070332581470325e+02
2.009999938309192657e-02 1.801381249356659566e+02
2.019999921321868896e-02 1.804461766848952209e+02
2.029999904334545135e-02 1.802328625418342085e+02
2.039999887347221375e-02 1.801945458146982446e+02
2.049999870359897614e-02 1.772379772871724413e+02
2.060000039637088776e-02 1.806787171409213784e+02
2.070000022649765015e-02 1.806787171409213784e+02
2.080000005662441254e-02 1.806787171409213784e+02
2.089999988675117493e-02 1.806787171409213784e+02
2.099999971687793732e-02 1.806787171409213784e+02
2.109999954700469971e-02 1.806787171409213784e+02
2.119999937713146210e-02 1.806787171409213784e+02
2.129999920725822449e-02 1.806787171409213784e+02
2.139999903738498688e-02 1.806787171409213784e+02
2.149999886751174927e-02 1.806787171409213784e+02
2.159999869763851166e-02 1.806787171409213784e+02
2.169999852776527405e-02 1.806787171409213784e+02
2.180000022053718567e-02 3.396728031077009859e+02
2.190000005066394806e-02 2.952280910254416995e+02
2.199999988079071045e-02 2.556077216688757687e+02
2.209999971091747284e-02 2.196388092536026306e+02
2.219999954104423523e-02 1.893452624458188893e+02
2.229999937117099762e-02 1.662331690912739077e+02
2.239999920129776001e-02 1.520646637602278588e+02
2.249999903142452240e-02 1.464347964584753754e+02
2.259999886155128479e-02 1.448983642684226538e+02
2.269999869167804718e-02 1.471274483454998006e+02
2.279999852180480957e-02 1.520953869327058499e+02
2.290000021457672119e-02 1.604759470221565323e+02
2.300000004470348358e-02 1.642413502377868042e+02
2.309999987483024597e-02 1.637242119744595357e+02
2.319999970495700836e-02 1.677740304256911372e+02
2.329999953508377075e-02 1.683940198441138989e+02
2.339999936521053314e-02 1.686530519596345243e+02
2.349999919533729553e-02 1.696019252584667072e+02
2.359999902546405792e-02 1.717394946216162452e+02
2.369999885559082031e-02 1.699282974344315278e+02
2.379999868571758270e-02 1.683103079182948250e+02
2.389999851584434509e-02 1.712347818410246418e+02
2.400000020861625671e-02 1.747174379162869684e+02
2.410000003874301910e-02 1.760780657666836646e+02
2.419999986886978149e-02 1.760089510535730994e+02
2.429999969899654388e-02 1.778993787017327008e+02
2.439999952912330627e-02 1.811016337409541279e+02
2.449999935925006866e-02 1.784708630434569443e+02
2.459999918937683105e-02 1.801872586920419224e+02
2.469999901950359344e-02 1.753620448023214919e+02
2.479999884963035583e-02 1.806787171409213784e+02
2.489999867975711823e-02 1.806787171409213784e+02
2.499999850988388062e-02 1.806787171409213784e+02
2.510000020265579224e-02 1.806787171409213784e+02
2.520000003278255463e-02 1.806787171409213784e+02
2.529999986290931702e-02 1.806787171409213784e+02
2.539999969303607941e-02 1.806787171409213784e+02
2.549999952316284180e-02 1.806787171409213784e+02
2.559999935328960419e-02 1.806787171409213784e+02
2.569999918341636658e-02 1.806787171409213784e+02
2.579999901354312897e-02 1.806787171409213784e+02
2.589999884366989136e-02 1.806787171409213784e+02
2.599999867379665375e-02 3.003199584939648048e+02
2.609999850392341614e-02 2.602937122511374355e+02
2.620000019669532776e-02 2.248528389973784840e+02
2.630000002682209015e-02 1.932146639983820933e+02
2.639999985694885254e-02 1.682106604790054973e+02
2.649999968707561493e-02 1.517488520308153852e+02
2.659999951720237732e-02 1.459004636168141360e+02
2.669999934732913971e-02 1.432550278875783363e+02
2.679999917745590210e-02 1.441371192175939768e+02
2.689999900758266449e-02 1.490728154441554807e+02
2.699999883770942688e-02 1.544241168577322583e+02
2.709999866783618927e-02 1.589600150405096031e+02
2.719999849796295166e-02 1.633377644484265545e+02
2.730000019073486328e-02 1.695679021566261611e+02
2.740000002086162567e-02 1.714294881447780767e+02
2.749999985098838806e-02 1.674147928743444425e+02
2.759999968111515045e-02 1.681749335630373423e+02
2.769999951124191284e-02 1.686808616578539954e+02
2.779999934136867523e-02 1.680373794905493696e+02
2.789999917149543762e-02 1.655815444203768152e+02
2.799999900162220001e-02 1.709464275441904988e+02
2.809999883174896240e-02 1.714803334987576307e+02
2.819999866187572479e-02 1.727388885605562905e+02
2.829999849200248718e-02 1.733637184129417221e+02
2.840000018477439880e-02 1.838104243001608609e+02
2.850000001490116119e-02 1.810902537903376128e+02
2.859999984502792358e-02 1.787444529009821395e+02
2.869999967515468597e-02 1.782581024279131441e+02
2.879999950528144836e-02 1.806787171409213784e+02
2.889999933540821075e-02 1.806787171409213784e+02
2.899999916553497314e-02 1.806787171409213784e+02
2.909999899566173553e-02 1.806787171409213784e+02
2.919999882578849792e-02 1.806787171409213784e+02
2.929999865591526031e-02 1.806787171409213784e+02
2.939999848604202271e-02 1.806787171409213784e+02
2.950000017881393433e-02 1.806787171409213784e+02
2.960000000894069672e-02 1.806787171409213784e+02
2.969999983906745911e-02 1.806787171409213784e+02
2.979999966919422150e-02 1.806787171409213784e+02
2.989999949932098389e-02 1.806787171409213784e+02
2.999999932944774628e-02 3.168967670089813282e+02
3.009999915957450867e-02 2.760074840527593096e+02
3.019999898970127106e-02 2.382911771387487931e+02
3.029999881982803345e-02 2.051897091176225558e+02
3.039999864995479584e-02 1.776333495351762508e+02
3.049999848008155823e-02 1.577600459530716819e+02
3.059999831020832062e-02 1.458584438689771332e+02
3.070000000298023224e-02 1.433354678641915996e+02
3.079999983310699463e-02 1.415515209820581504e+02
3.089999966323375702e-02 1.461764029127411391e+02
3.099999949336051941e-02 1.496100523639500182e+02
3.109999932348728180e-02 1.557460859756364187e+02
3.119999915361404419e-02 1.565668514675710128e+02
3.130000084638595581e-02 1.645171144989340632e+02
3.139999881386756897e-02 1.645731372643473094e+02
3.150000050663948059e-02 1.668439089537437781e+02
3.159999847412109375e-02 1.671474485053484784e+02
3.170000016689300537e-02 1.667070619903479383e+02
3.179999813437461853e-02 1.671479067754307550e+02
3.189999982714653015e-02 1.651447248823204177e+02
3.199999779462814331e-02 1.692319738111247318e+02
3.209999948740005493e-02 1.699402280880845524e+02
3.219999745488166809e-02 1.698107390608795981e+02
3.229999914765357971e-02 1.749945198258762105e+02
3.240000084042549133e-02 1.787776655729122410e+02
3.249999880790710449e-02 1.783953811178650142e+02
3.260000050067901611e-02 1.789723538380230536e+02
3.269999846816062927e-02 1.743585100705744253e+02
3.280000016093254089e-02 1.806787171409213784e+02
3.289999812841415405e-02 1.806787171409213784e+02
3.299999982118606567e-02 1.806787171409213784e+02
3.309999778866767883e-02 1.806787171409213784e+02
3.319999948143959045e-02 1.806787171409213784e+02
3.329999744892120361e-02 1.806787171409213784e+02
3.339999914169311523e-02 1.806787171409213784e+02
3.350000083446502686e-02 1.806787171409213784e+02
3.359999880194664001e-02 1.806787171409213784e+02
3.370000049471855164e-02 1.806787171409213784e+02
3.379999846220016479e-02 1.806787171409213784e+02
3.390000015497207642e-02 1.806787171409213784e+02
3.399999812245368958e-02 2.960800472465667781e+02
3.409999981522560120e-02 2.584944251515857445e+02
3.419999778270721436e-02 2.222934788025722241e+02
3.429999947547912598e-02 1.917368946904966265e+02
3.439999744296073914e-02 1.666617123367503268e+02
3.449999913573265076e-02 1.509654429936934719e+02
3.460000082850456238e-02 1.425594595185401374e+02
3.469999879598617554e-02 1.388662233687505250e+02
3.480000048875808716e-02 1.428153244431331643e+02
3.489999845623970032e-02 1.459076776115517191e+02
3.500000014901161194e-02 1.524079967893074183e+02
3.509999811649322510e-02 1.523829543398169619e+02
3.519999980926513672e-02 1.585506683411764755e+02
3.529999777674674988e-02 1.621161063250991106e+02
3.539999946951866150e-02 1.615138717287402983e+02
3.549999743700027466e-02 1.619824945777586720e+02
3.559999912977218628e-02 1.648053383600525592e+02
3.570000082254409790e-02 1.681600027139508597e+02
3.579999879002571106e-02 1.643356121734168198e+02
3.590000048279762268e-02 1.690906081220218198e+02
3.599999845027923584e-02 1.688982091904035485e+02
3.610000014305114746e-02 1.732482998565233743e+02
3.619999811053276062e-02 1.709829541493661225e+02
3.629999980330467224e-02 1.756107343511262684e+02
3.639999777078628540e-02 1.765660406626785459e+02
3.649999946355819702e-02 1.745174340663515977e+02
3.659999743103981018e-02 1.747966476011337136e+02
3.669999912381172180e-02 1.806787171409213784e+02
3.680000081658363342e-02 1.806787171409213784e+02
3.689999878406524658e-02 1.806787171409213784e+02
3.700000047683715820e-02 1.806787171409213784e+02
3.709999844431877136e-02 1.806787171409213784e+02
3.720000013709068298e-02 1.806787171409213784e+02
3.729999810457229614e-02 1.806787171409213784e+02
3.739999979734420776e-02 1.806787171409213784e+02
3.749999776482582092e-02 1.806787171409213784e+02
3.759999945759773254e-02 1.806787171409213784e+02
3.769999742507934570e-02 1.806787171409213784e+02
3.779999911785125732e-02 1.806787171409213784e+02
3.790000081062316895e-02 2.898074684197582656e+02
3.799999877810478210e-02 2.513222680414888828e+02
3.810000047087669373e-02 2.165969118158409401e+02
3.819999843835830688e-02 1.861750114756665937e+02
3.830000013113021851e-02 1.630964019486118843e+02
3.839999809861183167e-02 1.481305638667039375e+02
3.849999979138374329e-02 1.394744028360268260e+02
3.859999775886535645e-02 1.380434676814641364e+02
3.869999945163726807e-02 1.399541309397669124e+02
3.879999741911888123e-02 1.455161620398252467e+02
3.889999911189079285e-02 1.497576265660845820e+02
3.900000080466270447e-02 1.558680894713906468e+02
3.909999877214431763e-02 1.579702771546273539e+02
3.920000046491622925e-02 1.608842602809739049e+02
3.929999843239784241e-02 1.592513401772961572e+02
3.940000012516975403e-02 1.645247766909974416e+02
3.949999809265136719e-02 1.643775204805396015e+02
3.959999978542327881e-02 1.620669066541616417e+02
3.969999775290489197e-02 1.642822703642491433e+02
3.979999944567680359e-02 1.657473708237433812e+02
3.989999741315841675e-02 1.690427492585408800e+02
3.999999910593032837e-02 1.695853102921487618e+02
4.010000079870223999e-02 1.755032623234669700e+02
4.019999876618385315e-02 1.786674998113141442e+02
4.030000045895576477e-02 1.768378753464484419e+02
4.039999842643737793e-02 1.727850849678043801e+02
4.050000011920928955e-02 1.806787171409213784e+02
4.059999808669090271e-02 1.806787171409213784e+02
4.069999977946281433e-02 1.806787171409213784e+02
4.079999774694442749e-02 1.806787171409213784e+02
4.089999943971633911e-02 1.806787171409213784e+02
4.099999740719795227e-02 1.806787171409213784e+02
4.109999909996986389e-02 1.806787171409213784e+02
4.120000079274177551e-02 1.806787171409213784e+02
4.129999876022338867e-02 1.806787171409213784e+02
4.140000045299530029e-02 1.806787171409213784e+02
4.149999842047691345e-02 1.806787171409213784e+02
4.160000011324882507e-02 1.806787171409213784e+02
4.169999808073043823e-02 2.837437088990690768e+02
4.179999977350234985e-02 2.473426420406197508e+02
4.189999774098396301e-02 2.146482769184780750e+02
4.199999943375587463e-02 1.841185600526900714e+02
4.209999740123748779e-02 1.612279733110927396e+02
4.219999909400939941e-02 1.453562547674374343e+02
4.230000078678131104e-02 1.378122657764328380e+02
4.239999875426292419e-02 1.334134964434016410e+02
4.250000044703483582e-02 1.391067916397661008e+02
4.259999841451644897e-02 1.403126610693596774e+02
4.270000010728836060e-02 1.481685653210323323e+02
4.279999807476997375e-02 1.497803398093228679e+02
4.289999976754188538e-02 1.536911788153234681e+02
4.299999773502349854e-02 1.576889338963611067e+02
4.309999942779541016e-02 1.569253886818379442e+02
4.319999739527702332e-02 1.601904589443492739e+02
4.329999908804893494e-02 1.620630586741903301e+02
4.339999705553054810e-02 1.624551549422037056e+02
4.349999874830245972e-02 1.650225458212223373e+02
4.360000044107437134e-02 1.692603666731102976e+02
4.369999840855598450e-02 1.677615680252986010e+02
4.380000010132789612e-02 1.729300163703456690e+02
4.389999806880950928e-02 1.738099135533331605e+02
4.399999976158142090e-02 1.722946150171800923e+02
4.409999772906303406e-02 1.734113335956314756e+02
4.419999942183494568e-02 1.684947642082363473e+02
4.429999738931655884e-02 1.806787171409213784e+02
4.439999908208847046e-02 1.806787171409213784e+02
4.449999704957008362e-02 1.806787171409213784e+02
4.459999874234199524e-02 1.806787171409213784e+02
4.470000043511390686e-02 1.806787171409213784e+02
4.479999840259552002e-02 1.806787171409213784e+02
4.490000009536743164e-02 1.806787171409213784e+02
4.499999806284904480e-02 1.806787171409213784e+02
4.509999975562095642e-02 1.806787171409213784e+02
4.519999772310256958e-02 1.806787171409213784e+02
4.529999941587448120e-02 1.806787171409213784e+02
4.539999738335609436e-02 2.918873986477431117e+02
4.549999907612800598e-02 2.545588729177949290e+02
4.559999704360961914e-02 2.214272017513133619e+02
4.569999873638153076e-02 1.899093100064476971e+02
4.580000042915344238e-02 1.655757300528044311e+02
4.589999839663505554e-02 1.485427079933598407e+02
4.600000008940696716e-02 1.383090083541719650e+02
4.609999805688858032e-02 1.329754627293747262e+02
4.619999974966049194e-02 1.348768817230774459e+02
4.629999771714210510e-02 1.392033650877376658e+02
4.639999940991401672e-02 1.421440485502237721e+02
4.649999737739562988e-02 1.477844890927807171e+02
4.659999907016754150e-02 1.527278051304624000e+02
4.669999703764915466e-02 1.538941570400961325e+02
4.679999873042106628e-02 1.558368744626898490e+02
4.690000042319297791e-02 1.611973253498138661e+02
4.699999839067459106e-02 1.613579816086966616e+02
4.710000008344650269e-02 1.628492058758945404e+02
4.719999805092811584e-02 1.636677736671796595e+02
4.729999974370002747e-02 1.669198179723918543e+02
4.739999771118164062e-02 1.675977017535399511e+02
4.749999940395355225e-02 1.697459689690135747e+02
4.759999737143516541e-02 1.730436738241021999e+02
4.769999906420707703e-02 1.718160546327244731e+02
4.779999703168869019e-02 1.718727570646355787e+02
4.789999872446060181e-02 1.806787171409213784e+02
4.800000041723251343e-02 1.806787171409213784e+02
4.809999838471412659e-02 1.806787171409213784e+02
4.820000007748603821e-02 1.806787171409213784e+02
4.829999804496765137e-02 1.806787171409213784e+02
4.839999973773956299e-02 1.806787171409213784e+02
4.849999770522117615e-02 1.806787171409213784e+02
4.859999939799308777e-02 1.806787171409213784e+02
4.869999736547470093e-02 1.806787171409213784e+02
4.879999905824661255e-02 1.806787171409213784e+02
4.889999702572822571e-02 1.806787171409213784e+02
4.899999871850013733e-02 3.076563004912721340e+02
4.910000041127204895e-02 2.701411696877446502e+02
4.919999837875366211e-02 2.346615421370073875e+02
4.930000007152557373e-02 2.027084753530614307e+02
4.939999803900718689e-02 1.756110168853140294e+02
4.949999973177909851e-02 1.541906323885723680e+02
4.959999769926071167e-02 1.400924913435564463e+02
4.969999939203262329e-02 1.325873328791022630e+02
4.979999735951423645e-02 1.324855478885120590e+02
4.989999905228614807e-02 1.364421906333865309e+02
4.999999701976776123e-02 1.389034394452669119e+02
5.009999871253967285e-02 1.420662628630431641e+02
5.020000040531158447e-02 1.511539285461370525e+02
5.029999837279319763e-02 1.515933624834290754e+02
5.040000006556510925e-02 1.532625790459949826e+02
5.049999803304672241e-02 1.579881065012702095e+02
5.059999972581863403e-02 1.583127309176892936e+02
5.069999769330024719e-02 1.602220315520991676e+02
5.079999938607215881e-02 1.622100917799079127e+02
5.089999735355377197e-02 1.648301055723569277e+02
5.099999904632568359e-02 1.675745275955434579e+02
5.109999701380729675e-02 1.677373551220318291e+02
5.119999870657920837e-02 1.706252927854002621e+02
5.130000039935112000e-02 1.740826489455934052e+02
5.139999836683273315e-02 1.706357148135054160e+02
5.150000005960464478e-02 1.806787171409213784e+02
5.159999802708625793e-02 1.806787171409213784e+02
5.169999971985816956e-02 1.806787171409213784e+02
5.179999768733978271e-02 1.806787171409213784e+02
5.189999938011169434e-02 1.806787171409213784e+02
5.199999734759330750e-02 1.806787171409213784e+02
5.209999904036521912e-02 1.806787171409213784e+02
5.219999700784683228e-02 1.806787171409213784e+02
5.229999870061874390e-02 1.806787171409213784e+02
5.240000039339065552e-02 1.806787171409213784e+02
5.249999836087226868e-02 1.806787171409213784e+02
5.260000005364418030e-02 2.915444287702941892e+02
5.269999802112579346e-02 2.552483782875304712e+02
5.279999971389770508e-02 2.215757927321936620e+02
5.289999768137931824e-02 1.918717594662745114e+02
5.299999937415122986e-02 1.657597391571447929e+02
5.309999734163284302e-02 1.459456124508555774e+02
5.319999903440475464e-02 1.344845801533621739e+02
5.329999700188636780e-02 1.301118138795629875e+02
5.339999869465827942e-02 1.314204470861016034e+02
5.350000038743019104e-02 1.344445011480856920e+02
5.359999835491180420e-02 1.379957086014277365e+02
5.370000004768371582e-02 1.457849306382442478e+02
5.379999801516532898e-02 1.473907328878540284e+02
5.389999970793724060e-02 1.491757707755949411e+02
5.399999767541885376e-02 1.550466054274108387e+02
5.409999936819076538e-02 1.548704114957569402e+02
5.419999733567237854e-02 1.590499812499968471e+02
5.429999902844429016e-02 1.586558204566881898e+02
5.439999699592590332e-02 1.607417345710807126e+02
5.449999868869781494e-02 1.659157710695209857e+02
5.460000038146972656e-02 1.696398059603044430e+02
5.469999834895133972e-02 1.685211254223940500e+02
5.480000004172325134e-02 1.720792196611170084e+02
5.489999800920486450e-02 1.684617315231319594e+02
5.499999970197677612e-02 1.806787171409213784e+02
5.509999766945838928e-02 1.806787171409213784e+02
5.519999936223030090e-02 1.806787171409213784e+02
5.529999732971191406e-02 1.806787171409213784e+02
5.539999902248382568e-02 1.806787171409213784e+02
5.549999698996543884e-02 1.806787171409213784e+02
5.559999868273735046e-02 1.806787171409213784e+02
5.570000037550926208e-02 1.806787171409213784e+02
5.579999834299087524e-02 1.806787171409213784e+02
5.590000003576278687e-02 1.806787171409213784e+02
5.599999800324440002e-02 1.806787171409213784e+02
5.609999969601631165e-02 2.827919819252956586e+02
5.619999766349792480e-02 2.486158629265445370e+02
5.629999935626983643e-02 2.157812549541160365e+02
5.639999732375144958e-02 1.866882234479708131e+02
5.649999901652336121e-02 1.617982950275688268e+02
5.659999698400497437e-02 1.427894359180934032e+02
5.669999867677688599e-02 1.308498548695579871e+02
5.680000036954879761e-02 1.304163474927504183e+02
5.689999833703041077e-02 1.288458638214665939e+02
5.700000002980232239e-02 1.338337770340199597e+02
5.709999799728393555e-02 1.365023162913726651e+02
5.719999969005584717e-02 1.408041532257571760e+02
5.729999765753746033e-02 1.455481331998149130e+02
5.739999935030937195e-02 1.481713991909523429e+02
5.749999731779098511e-02 1.531500744187191287e+02
5.759999901056289673e-02 1.554816498407844279e+02
5.769999697804450989e-02 1.571606880875214074e+02
5.779999867081642151e-02 1.584786748360735658e+02
5.790000036358833313e-02 1.665399035242470802e+02
5.799999833106994629e-02 1.655805405995519664e+02
5.810000002384185791e-02 1.689446494777029670e+02
5.819999799132347107e-02 1.698581328830925372e+02
5.829999968409538269e-02 1.715557927894410852e+02
5.839999765157699585e-02 1.641527871053845615e+02
5.849999934434890747e-02 1.806787171409213784e+02
5.859999731183052063e-02 1.806787171409213784e+02
5.869999900460243225e-02 1.806787171409213784e+02
5.879999697208404541e-02 1.806787171409213784e+02
5.889999866485595703e-02 1.806787171409213784e+02
5.900000035762786865e-02 1.806787171409213784e+02
5.909999832510948181e-02 1.806787171409213784e+02
5.920000001788139343e-02 1.806787171409213784e+02
5.929999798536300659e-02 1.806787171409213784e+02
5.939999967813491821e-02 1.806787171409213784e+02
5.949999764561653137e-02 2.809393763702486808e+02
5.959999933838844299e-02 2.482148456549735442e+02
5.969999730587005615e-02 2.164195012891580063e+02
5.979999899864196777e-02 1.870944721941416162e+02
5.989999696612358093e-02 1.613725681581385345e+02
5.999999865889549255e-02 1.417976333886747966e+02
6.009999662637710571e-02 1.297213013487132116e+02
6.019999831914901733e-02 1.269045311023464677e+02
6.030000001192092896e-02 1.284021943449783976e+02
6.039999797940254211e-02 1.287847497986390408e+02
6.049999967217445374e-02 1.353346302877858420e+02
6.059999763965606689e-02 1.387925074444699476e+02
6.069999933242797852e-02 1.435132889920876096e+02
6.079999729990959167e-02 1.459560338196154419e+02
6.089999899268150330e-02 1.499884549530899562e+02
6.099999696016311646e-02 1.535167992566865109e+02
6.109999865293502808e-02 1.537824759982699163e+02
6.119999662041664124e-02 1.580695270526187812e+02
6.129999831318855286e-02 1.630211429618392458e+02
6.140000000596046448e-02 1.676047110264726712e+02
6.149999797344207764e-02 1.669172422257425126e+02
6.159999966621398926e-02 1.675511477610982638e+02
6.169999763369560242e-02 1.670377871346063046e+02
6.179999932646751404e-02 1.806787171409213784e+02
6.189999729394912720e-02 1.806787171409213784e+02
6.199999898672103882e-02 1.806787171409213784e+02
6.209999695420265198e-02 1.806787171409213784e+02
6.219999864697456360e-02 1.806787171409213784e+02
6.229999661445617676e-02 1.806787171409213784e+02
6.239999830722808838e-02 1.806787171409213784e+02
6.250000000000000000e-02 1.806787171409213784e+02
6.260000169277191162e-02 1.806787171409213784e+02
6.269999593496322632e-02 1.806787171409213784e+02
6.279999762773513794e-02 2.838825043613173875e+02
6.289999932050704956e-02 2.533473944476155566e+02
6.300000101327896118e-02 2.215847048873045253e+02
6.309999525547027588e-02 1.924692111080718178e+02
6.319999694824218750e-02 1.653083881187351381e+02
6.329999864101409912e-02 1.440766192557992440e+02
6.340000033378601074e-02 1.309991881870547843e+02
6.350000202655792236e-02 1.257565330855045431e+02
6.359999626874923706e-02 1.237860021041140897e+02
6.369999796152114868e-02 1.239230878794486870e+02
6.379999965429306030e-02 1.286321667334954668e+02
6.390000134706497192e-02 1.369104020171436673e+02
6.399999558925628662e-02 1.389104171301449355e+02
6.409999728202819824e-02 1.423187159376170428e+02
6.419999897480010986e-02 1.478970543351521769e+02
6.429999321699142456e-02 1.524592736636867301e+02
6.439999490976333618e-02 1.539816939178776636e+02
6.449999660253524780e-02 1.576229048628399028e+02
6.459999829530715942e-02 1.597336222707144202e+02
6.469999253749847412e-02 1.652810868272738389e+02
6.479999423027038574e-02 1.651757161508170100e+02
6.489999592304229736e-02 1.638486704073043541e+02
6.499999761581420898e-02 1.630964981761009938e+02
6.509999930858612061e-02 1.806787171409213784e+02
6.519999355077743530e-02 1.806787171409213784e+02
6.529999524354934692e-02 1.806787171409213784e+02
6.539999693632125854e-02 1.806787171409213784e+02
6.549999862909317017e-02 1.806787171409213784e+02
6.559999287128448486e-02 1.806787171409213784e+02
6.569999456405639648e-02 1.806787171409213784e+02
6.579999625682830811e-02 1.806787171409213784e+02
6.589999794960021973e-02 1.806787171409213784e+02
6.599999964237213135e-02 1.806787171409213784e+02
6.609999388456344604e-02 2.688051141954338732e+02
6.619999557733535767e-02 2.376698228086368658e+02
6.629999727010726929e-02 2.074613167276450270e+02
6.639999896287918091e-02 1.795036565028445921e+02
6.649999320507049561e-02 1.534229731039373519e+02
6.659999489784240723e-02 1.354859967323989167e+02
6.669999659061431885e-02 1.261923469635702446e+02
6.679999828338623047e-02 1.236989372258450715e+02
6.689999252557754517e-02 1.215938496947634206e+02
6.699999421834945679e-02 1.248505112481526140e+02
6.709999591112136841e-02 1.321008450652059310e+02
6.719999760389328003e-02 1.352252190798965330e+02
6.729999929666519165e-02 1.392574993970701485e+02
6.739999353885650635e-02 1.440421747148605789e+02
6.749999523162841797e-02 1.490012155589719782e+02
6.759999692440032959e-02 1.515322611517190126e+02
6.769999861717224121e-02 1.566020686523128802e+02
6.779999285936355591e-02 1.613470717353038140e+02
6.789999455213546753e-02 1.635221550313539467e+02
6.799999624490737915e-02 1.616228518308809896e+02
6.809999793767929077e-02 1.650201317438610999e+02
6.819999217987060547e-02 1.627505518734388374e+02
6.829999387264251709e-02 1.806787171409213784e+02
6.839999556541442871e-02 1.806787171409213784e+02
6.849999725818634033e-02 1.806787171409213784e+02
6.859999895095825195e-02 1.806787171409213784e+02
6.869999319314956665e-02 1.806787171409213784e+02
6.879999488592147827e-02 1.806787171409213784e+02
6.889999657869338989e-02 1.806787171409213784e+02
6.899999827146530151e-02 1.806787171409213784e+02
6.909999251365661621e-02 1.806787171409213784e+02
6.919999420642852783e-02 1.806787171409213784e+02
6.929999589920043945e-02 2.528235487735715594e+02
6.939999759197235107e-02 2.248693637474454476e+02
6.949999928474426270e-02 1.944956885914509996e+02
6.959999352693557739e-02 1.673813633985114961e+02
6.969999521970748901e-02 1.449918144201491259e+02
6.979999691247940063e-02 1.297713811989188741e+02
6.989999860525131226e-02 1.216105945752985065e+02
6.999999284744262695e-02 1.192262583969014713e+02
7.009999454021453857e-02 1.208564821822435817e+02
7.019999623298645020e-02 1.245988381669989593e+02
7.029999792575836182e-02 1.297750550488809154e+02
7.039999216794967651e-02 1.331666062365021617e+02
7.049999386072158813e-02 1.391910073595993254e+02
7.059999555349349976e-02 1.452829115837108134e+02
7.069999724626541138e-02 1.481390586876629811e+02
7.079999893903732300e-02 1.523944145180449254e+02
7.089999318122863770e-02 1.572438412196266597e+02
7.099999487400054932e-02 1.620100916752866738e+02
7.109999656677246094e-02 1.629519787529020505e+02
7.119999825954437256e-02 1.627714809776092011e+02
7.129999250173568726e-02 1.605827447373790164e+02
7.139999419450759888e-02 1.806787171409213784e+02
7.149999588727951050e-02 1.806787171409213784e+02
7.159999758005142212e-02 1.806787171409213784e+02
7.169999927282333374e-02 1.806787171409213784e+02
7.179999351501464844e-02 1.806787171409213784e+02
7.189999520778656006e-02 1.806787171409213784e+02
7.199999690055847168e-02 1.806787171409213784e+02
7.209999859333038330e-02 1.806787171409213784e+02
7.219999283552169800e-02 1.806787171409213784e+02
7.229999452829360962e-02 1.806787171409213784e+02
7.239999622106552124e-02 2.443023649512772977e+02
7.249999791383743286e-02 2.157755753084028925e+02
7.259999215602874756e-02 1.877552507087221443e+02
7.269999384880065918e-02 1.618710393651741128e+02
7.279999554157257080e-02 1.406872826899242739e+02
7.289999723434448242e-02 1.262607141248148395e+02
7.299999892711639404e-02 1.175266944158649522e+02
7.309999316930770874e-02 1.152614299314665800e+02
7.319999486207962036e-02 1.175750323089924905e+02
7.329999655485153198e-02 1.229916935603634442e+02
7.339999824762344360e-02 1.273040507531252103e+02
7.349999248981475830e-02 1.327388166910434109e+02
7.359999418258666992e-02 1.392698901388101831e+02
7.369999587535858154e-02 1.438280968653042464e+02
7.379999756813049316e-02 1.489187502620724501e+02
7.389999926090240479e-02 1.526514098456722763e+02
7.399999350309371948e-02 1.571013545403323519e+02
7.409999519586563110e-02 1.621668099952414934e+02
7.419999688863754272e-02 1.612310422902232290e+02
7.429999858140945435e-02 1.604898232615819609e+02
7.439999282360076904e-02 1.806787171409213784e+02
7.449999451637268066e-02 1.806787171409213784e+02
7.459999620914459229e-02 1.806787171409213784e+02
7.469999790191650391e-02 1.806787171409213784e+02
7.479999214410781860e-02 1.806787171409213784e+02
7.489999383687973022e-02 1.806787171409213784e+02
7.499999552965164185e-02 1.806787171409213784e+02
7.509999722242355347e-02 1.806787171409213784e+02
7.519999891519546509e-02 1.806787171409213784e+02
7.529999315738677979e-02 1.806787171409213784e+02
7.539999485015869141e-02 2.460138868573108937e+02
7.549999654293060303e-02 2.185668993914030125e+02
7.559999823570251465e-02 1.904395247519867667e+02
7.569999247789382935e-02 1.635851289871391145e+02
7.579999417066574097e-02 1.414045819917677136e+02
7.589999586343765259e-02 1.270355285251185649e+02
7.599999755620956421e-02 1.183189829179675883e+02
7.609999924898147583e-02 1.133424852628660489e+02
7.619999349117279053e-02 1.156084242559339543e+02
7.629999518394470215e-02 1.215797826525577534e+02
7.639999687671661377e-02 1.265860808474029682e+02
7.649999856948852539e-02 1.300451096066417733e+02
7.659999281167984009e-02 1.389791100621872033e+02
7.669999450445175171e-02 1.437976505286568738e+02
7.679999619722366333e-02 1.477332222876797232e+02
7.689999788999557495e-02 1.539903756490028570e+02
7.699999213218688965e-02 1.593575389583731976e+02
7.709999382495880127e-02 1.601603903072505375e+02
7.719999551773071289e-02 1.581809854748451016e+02
7.729999721050262451e-02 1.561194361599603155e+02
7.739999890327453613e-02 1.806787171409213784e+02
7.749999314546585083e-02 1.806787171409213784e+02
7.759999483823776245e-02 1.806787171409213784e+02
7.769999653100967407e-02 1.806787171409213784e+02
7.779999822378158569e-02 1.806787171409213784e+02
7.789999246597290039e-02 1.806787171409213784e+02
7.799999415874481201e-02 1.806787171409213784e+02
7.809999585151672363e-02 1.806787171409213784e+02
7.819999754428863525e-02 1.806787171409213784e+02
7.829999923706054688e-02 2.509612692526031026e+02
7.839999347925186157e-02 2.237065054345584656e+02
7.849999517202377319e-02 1.972365562908479433e+02
7.859999686479568481e-02 1.717149640869725715e+02
7.869999855756759644e-02 1.473451399163081987e+02
7.879999279975891113e-02 1.294560201829250730e+02
7.889999449253082275e-02 1.178925088059717297e+02
7.899999618530273438e-02 1.124245610024764517e+02
7.909999787807464600e-02 1.127503278801672764e+02
7.919999212026596069e-02 1.175257340930870669e+02
7.929999381303787231e-02 1.222974660402819467e+02
7.939999550580978394e-02 1.270605044994551776e+02
7.949999719858169556e-02 1.347030528296244256e+02
7.959999889135360718e-02 1.420530511763640504e+02
7.969999313354492188e-02 1.462515326614168032e+02
7.979999482631683350e-02 1.517871170308802107e+02
7.989999651908874512e-02 1.564752621200962039e+02
7.999999821186065674e-02 1.580072537685487077e+02
8.009999245405197144e-02 1.577421706724436774e+02
8.019999414682388306e-02 1.806787171409213784e+02
8.029999583959579468e-02 1.806787171409213784e+02
8.039999753236770630e-02 1.806787171409213784e+02
8.049999922513961792e-02 1.806787171409213784e+02
8.059999346733093262e-02 1.806787171409213784e+02
8.069999516010284424e-02 1.806787171409213784e+02
8.079999685287475586e-02 1.806787171409213784e+02
8.089999854564666748e-02 1.806787171409213784e+02
8.099999278783798218e-02 1.806787171409213784e+02
8.109999448060989380e-02 1.806787171409213784e+02
8.119999617338180542e-02 2.312040337578822289e+02
8.129999786615371704e-02 2.050858069705079174e+02
8.139999210834503174e-02 1.799953537382483830e+02
8.149999380111694336e-02 1.553145946186460264e+02
8.159999549388885498e-02 1.348708705397992276e+02
8.169999718666076660e-02 1.196245638153152839e+02
8.179999887943267822e-02 1.111885825055535548e+02
8.189999312162399292e-02 1.092237025720464771e+02
8.199999481439590454e-02 1.111411974576512165e+02
8.209999650716781616e-02 1.170867497653198654e+02
8.219999819993972778e-02 1.228958398307352269e+02
8.229999244213104248e-02 1.305547917230644543e+02
8.239999413490295410e-02 1.370324681146618957e+02
8.249999582767486572e-02 1.441804856101448991e+02
8.259999752044677734e-02 1.494417336645877583e+02
8.269999921321868896e-02 1.552181178695338986e+02
8.279999345541000366e-02 1.577469016967708058e+02
8.289999514818191528e-02 1.556991381774392380e+02
8.299999684095382690e-02 1.806787171409213784e+02
8.309999853372573853e-02 1.806787171409213784e+02
8.319999277591705322e-02 1.806787171409213784e+02
8.329999446868896484e-02 1.806787171409213784e+02
8.339999616146087646e-02 1.806787171409213784e+02
8.349999785423278809e-02 1.806787171409213784e+02
8.359999209642410278e-02 1.806787171409213784e+02
8.369999378919601440e-02 1.806787171409213784e+02
8.379999548196792603e-02 1.806787171409213784e+02
8.389999717473983765e-02 1.806787171409213784e+02
8.399999886751174927e-02 2.211673634897225043e+02
8.409999310970306396e-02 1.967459398336459060e+02
8.419999480247497559e-02 1.713062251307031261e+02
8.429999649524688721e-02 1.486389916510236446e+02
8.439999818801879883e-02 1.293988669846221455e+02
8.449999243021011353e-02 1.155852138214377760e+02
8.459999412298202515e-02 1.078527730479454050e+02
8.469999581575393677e-02 1.082910703564219972e+02
8.479999750852584839e-02 1.136883290839850105e+02
8.489999175071716309e-02 1.166267980582025672e+02
8.499999344348907471e-02 1.232462896916950541e+02
8.509999513626098633e-02 1.321620380100511625e+02
8.519999682903289795e-02 1.387362274929280090e+02
8.529999852180480957e-02 1.440689170514564523e+02
8.539999276399612427e-02 1.520109210166767753e+02
8.549999445676803589e-02 1.557250057613454146e+02
8.559999614953994751e-02 1.563842783715191729e+02
8.569999784231185913e-02 1.505185575065673333e+02
8.579999208450317383e-02 1.806787171409213784e+02
8.589999377727508545e-02 1.806787171409213784e+02
8.599999547004699707e-02 1.806787171409213784e+02
8.609999716281890869e-02 1.806787171409213784e+02
8.619999885559082031e-02 1.806787171409213784e+02
8.629999309778213501e-02 1.806787171409213784e+02
8.639999479055404663e-02 1.806787171409213784e+02
8.649999648332595825e-02 1.806787171409213784e+02
8.659999817609786987e-02 1.806787171409213784e+02
8.669999241828918457e-02 2.157208166353235015e+02
8.679999411106109619e-02 1.924325247561229730e+02
8.689999580383300781e-02 1.678740585233495324e+02
8.699999749660491943e-02 1.453630906257666595e+02
8.709999173879623413e-02 1.254009482297037152e+02
8.719999343156814575e-02 1.122603987732704667e+02
8.729999512434005737e-02 1.058393845207075827e+02
8.739999681711196899e-02 1.066993477043434808e+02
8.749999850988388062e-02 1.108494453240116542e+02
8.759999275207519531e-02 1.156322520378887901e+02
8.769999444484710693e-02 1.226657279697909502e+02
8.779999613761901855e-02 1.331509827789246572e+02
8.789999783039093018e-02 1.399302411406866327e+02
8.799999207258224487e-02 1.450647559811804399e+02
8.809999376535415649e-02 1.511344424207264865e+02
8.819999545812606812e-02 1.535907111133086005e+02
8.829999715089797974e-02 1.530607806591936821e+02
8.839999884366989136e-02 1.806787171409213784e+02
8.849999308586120605e-02 1.806787171409213784e+02
8.859999477863311768e-02 1.806787171409213784e+02
8.869999647140502930e-02 1.806787171409213784e+02
8.879999816417694092e-02 1.806787171409213784e+02
8.889999240636825562e-02 1.806787171409213784e+02
8.899999409914016724e-02 1.806787171409213784e+02
8.909999579191207886e-02 1.806787171409213784e+02
8.919999748468399048e-02 1.806787171409213784e+02
8.929999172687530518e-02 2.149676018045573187e+02
8.939999341964721680e-02 1.926543978523685041e+02
8.949999511241912842e-02 1.683013466916604273e+02
8.959999680519104004e-02 1.459812436784845318e+02
8.969999849796295166e-02 1.258146507682543245e+02
8.979999274015426636e-02 1.118369438511475096e+02
8.989999443292617798e-02 1.051588179023898704e+02
8.999999612569808960e-02 1.039092456717182813e+02
9.009999781847000122e-02 1.074764314146403024e+02
9.019999206066131592e-02 1.132352793942550306e+02
9.029999375343322754e-02 1.224620854389112168e+02
9.039999544620513916e-02 1.305466405776173815e+02
9.049999713897705078e-02 1.387581142225846520e+02
9.059999883174896240e-02 1.440421334465841028e+02
9.069999307394027710e-02 1.501046568689906451e+02
9.079999476671218872e-02 1.508779051093448800e+02
9.089999645948410034e-02 1.495768251157846578e+02
9.099999815225601196e-02 1.806787171409213784e+02
9.109999239444732666e-02 1.806787171409213784e+02
9.119999408721923828e-02 1.806787171409213784e+02
9.129999577999114990e-02 1.806787171409213784e+02
9.139999747276306152e-02 1.806787171409213784e+02
9.149999171495437622e-02 1.806787171409213784e+02
9.159999340772628784e-02 1.806787171409213784e+02
9.169999510049819946e-02 1.806787171409213784e+02
9.179999679327011108e-02 2.176082354589745478e+02
9.189999848604202271e-02 1.973041735471033746e+02
9.199999272823333740e-02 1.743314847250349260e+02
9.209999442100524902e-02 1.524593007590939351e+02
9.219999611377716064e-02 1.315010187535716852e+02
9.229999780654907227e-02 1.141990611047800996e+02
9.239999204874038696e-02 1.045117066642102230e+02
9.249999374151229858e-02 1.032991115489254241e+02
9.259999543428421021e-02 1.058500393079473838e+02
9.269999712705612183e-02 1.091951203098646914e+02
9.279999881982803345e-02 1.197619875694383751e+02
9.289999306201934814e-02 1.290060773843936204e+02
9.299999475479125977e-02 1.365520327062217802e+02
9.309999644756317139e-02 1.409395060821722439e+02
9.319999814033508301e-02 1.454028336764757228e+02
9.329999238252639771e-02 1.506417286793574988e+02
9.339999407529830933e-02 1.806787171409213784e+02
9.349999576807022095e-02 1.806787171409213784e+02
9.359999746084213257e-02 1.806787171409213784e+02
9.369999170303344727e-02 1.806787171409213784e+02
9.379999339580535889e-02 1.806787171409213784e+02
9.389999508857727051e-02 1.806787171409213784e+02
9.399999678134918213e-02 1.806787171409213784e+02
9.409999847412109375e-02 1.806787171409213784e+02
9.419999271631240845e-02 1.806787171409213784e+02
9.429999440908432007e-02 2.024891568767270655e+02
9.439999610185623169e-02 1.831348364158543518e+02
9.449999779462814331e-02 1.608028831397772933e+02
9.459999203681945801e-02 1.388700005517302998e+02
9.469999372959136963e-02 1.208450684152499264e+02
9.479999542236328125e-02 1.069800770506900705e+02
9.489999711513519287e-02 1.016975842097227201e+02
9.499999880790710449e-02 1.012347220694196608e+02
9.509999305009841919e-02 1.064450112057660647e+02
9.519999474287033081e-02 1.114657441057107405e+02
9.529999643564224243e-02 1.238448655788292854e+02
9.539999812841415405e-02 1.326279947875997038e+02
9.549999237060546875e-02 1.378593825956654939e+02
9.559999406337738037e-02 1.437277253303460611e+02
9.569999575614929199e-02 1.471492899221776156e+02
9.579999744892120361e-02 1.806787171409213784e+02
9.589999169111251831e-02 1.806787171409213784e+02
9.599999338388442993e-02 1.806787171409213784e+02
9.609999507665634155e-02 1.806787171409213784e+02
9.619999676942825317e-02 1.806787171409213784e+02
9.629999846220016479e-02 1.806787171409213784e+02
9.639999270439147949e-02 1.806787171409213784e+02
9.649999439716339111e-02 1.806787171409213784e+02
9.659999608993530273e-02 1.806787171409213784e+02
9.669999778270721436e-02 1.928187451973495001e+02
9.679999202489852905e-02 1.736612635258348405e+02
9.689999371767044067e-02 1.524898850926376781e+02
9.699999541044235229e-02 1.327886536101532897e+02
9.709999710321426392e-02 1.142391053572984276e+02
9.719999879598617554e-02 1.035630887043508608e+02
9.729999303817749023e-02 1.004665192516100376e+02
9.739999473094940186e-02 1.022644802096110936e+02
9.749999642372131348e-02 1.059009385771707059e+02
9.759999811649322510e-02 1.164049070284848995e+02
9.769999235868453979e-02 1.275064924499860552e+02
9.779999405145645142e-02 1.333365630042860630e+02
9.789999574422836304e-02 1.401812517672676961e+02
9.799999743700027466e-02 1.437971121965510690e+02
9.809999167919158936e-02 1.806787171409213784e+02
9.819999337196350098e-02 1.806787171409213784e+02
9.829999506473541260e-02 1.806787171409213784e+02
9.839999675750732422e-02 1.806787171409213784e+02
9.849999845027923584e-02 1.806787171409213784e+02
9.859999269247055054e-02 1.806787171409213784e+02
9.869999438524246216e-02 1.806787171409213784e+02
9.879999607801437378e-02 1.806787171409213784e+02
9.889999777078628540e-02 1.806787171409213784e+02
9.899999201297760010e-02 1.913826804179553847e+02
9.909999370574951172e-02 1.721160455480947178e+02
9.919999539852142334e-02 1.510987053482832607e+02
9.929999709129333496e-02 1.306534483315567172e+02
9.939999878406524658e-02 1.133949138332193911e+02
9.949999302625656128e-02 1.034337662725889402e+02
9.959999471902847290e-02 1.012295776033237047e+02
9.969999641180038452e-02 1.017885552315846951e+02
9.979999810457229614e-02 1.076176298132812263e+02
9.989999234676361084e-02 1.181317688283844234e+02
9.999999403953552246e-02 1.279147748469160604e+02
1.000999957323074341e-01 1.333701811414701979e+02
1.001999974250793457e-01 1.390463926795904683e+02
1.002999916672706604e-01 1.416303439182020156e+02
1.003999933600425720e-01 1.806787171409213784e+02
1.004999950528144836e-01 1.806787171409213784e+02
1.005999967455863953e-01 1.806787171409213784e+02
1.006999984383583069e-01 1.806787171409213784e+02
1.007999926805496216e-01 1.806787171409213784e+02
1.008999943733215332e-01 1.806787171409213784e+02
1.009999960660934448e-01 1.806787171409213784e+02
1.010999977588653564e-01 1.806787171409213784e+02
1.011999920010566711e-01 1.866616601723902136e+02
1.012999936938285828e-01 1.705060579545092025e+02
1.013999953866004944e-01 1.514155554573002860e+02
1.014999970793724060e-01 1.319969854878754916e+02
1.015999913215637207e-01 1.137531058312756755e+02
1.016999930143356323e-01 1.033014048311141835e+02
1.017999947071075439e-01 9.877486379163289598e+01
1.018999963998794556e-01 1.000441863576720323e+02
1.019999980926513672e-01 1.052423009733815320e+02
1.020999923348426819e-01 1.150883308921749517e+02
1.021999940276145935e-01 1.246624278447758911e+02
1.022999957203865051e-01 1.321032364955736114e+02
1.023999974131584167e-01 1.357781103693827731e+02
1.024999916553497314e-01 1.355762965354542473e+02
1.025999933481216431e-01 1.806787171409213784e+02
1.026999950408935547e-01 1.806787171409213784e+02
1.027999967336654663e-01 1.806787171409213784e+02
1.028999984264373779e-01 1.806787171409213784e+02
1.029999926686286926e-01 1.806787171409213784e+02
1.030999943614006042e-01 1.806787171409213784e+02
1.031999960541725159e-01 1.806787171409213784e+02
1.032999977469444275e-01 1.892182051429514900e+02
1.033999919891357422e-01 1.736848066637375041e+02
1.034999936819076538e-01 1.575796308611946301e+02
1.035999953746795654e-01 1.366150530751427823e+02
1.036999970674514771e-01 1.194203293851136323e+02
1.037999913096427917e-01 1.063022715629084871e+02
1.038999930024147034e-01 1.001140131554479211e+02
1.039999946951866150e-01 9.852684476608550312e+01
1.040999963879585266e-01 1.025831114867274749e+02
1.041999980807304382e-01 1.127404588723424723e+02
1.042999923229217529e-01 1.221441962510862993e+02
1.043999940156936646e-01 1.297841324047541320e+02
1.044999957084655762e-01 1.331154812208692988e+02
1.045999974012374878e-01 1.806787171409213784e+02
1.046999916434288025e-01 1.806787171409213784e+02
1.047999933362007141e-01 1.806787171409213784e+02
1.048999950289726257e-01 1.806787171409213784e+02
1.049999967217445374e-01 1.806787171409213784e+02
1.050999984145164490e-01 1.806787171409213784e+02
1.051999926567077637e-01 1.806787171409213784e+02
1.052999943494796753e-01 1.806787171409213784e+02
1.053999960422515869e-01 1.775660817957046902e+02
1.054999977350234985e-01 1.623897409736447628e+02
1.055999919772148132e-01 1.457940187178011797e+02
1.056999936699867249e-01 1.264509391029644405e+02
1.057999953627586365e-01 1.118474625125760014e+02
1.058999970555305481e-01 1.029997519491531506e+02
1.059999912977218628e-01 9.818089403557604555e+01
1.060999929904937744e-01 9.963360483859707983e+01
1.061999946832656860e-01 1.070917132972524541e+02
1.062999963760375977e-01 1.164437081502225197e+02
1.063999980688095093e-01 1.240508190426769772e+02
1.064999923110008240e-01 1.288473599287952140e+02
1.065999940037727356e-01 1.806787171409213784e+02
1.066999956965446472e-01 1.806787171409213784e+02
1.067999973893165588e-01 1.806787171409213784e+02
1.068999916315078735e-01 1.806787171409213784e+02
1.069999933242797852e-01 1.806787171409213784e+02
1.070999950170516968e-01 1.806787171409213784e+02
1.071999967098236084e-01 1.806787171409213784e+02
1.072999984025955200e-01 1.806787171409213784e+02
1.073999926447868347e-01 1.715917704320185635e+02
1.074999943375587463e-01 1.564176610498275295e+02
1.075999960303306580e-01 1.398557496008960470e+02
1.076999977231025696e-01 1.227691220844704105e+02
1.077999919652938843e-01 1.093697256031969687e+02
1.078999936580657959e-01 1.004640519978701718e+02
1.079999953508377075e-01 9.798155163541127877e+01
1.080999970436096191e-01 1.013889153759305941e+02
1.081999912858009338e-01 1.096418997218395361e+02
1.082999929785728455e-01 1.167369318286174149e+02
1.083999946713447571e-01 1.251610891632343936e+02
1.084999963641166687e-01 1.261440992303758293e+02
1.085999980568885803e-01 1.806787171409213784e+02
1.086999922990798950e-01 1.806787171409213784e+02
1.087999939918518066e-01 1.806787171409213784e+02
1.088999956846237183e-01 1.806787171409213784e+02
1.089999973773956299e-01 1.806787171409213784e+02
1.090999916195869446e-01 1.806787171409213784e+02
1.091999933123588562e-01 1.806787171409213784e+02
1.092999950051307678e-01 1.699501460084379403e+02
1.093999966979026794e-01 1.556242424174528480e+02
1.094999983906745911e-01 1.387022410817748153e+02
1.095999926328659058e-01 1.223295425213479461e+02
1.096999943256378174e-01 1.091326874999244012e+02
1.097999960184097290e-01 1.010678156302039383e+02
1.098999977111816406e-01 9.818714067211993779e+01
1.099999919533729553e-01 1.035272393641206605e+02
1.100999936461448669e-01 1.101558738945202265e+02
1.101999953389167786e-01 1.171369528990756805e+02
1.102999970316886902e-01 1.243763793898378935e+02
1.103999912738800049e-01 1.806787171409213784e+02
1.104999929666519165e-01 1.806787171409213784e+02
1.105999946594238281e-01 1.806787171409213784e+02
1.106999963521957397e-01 1.806787171409213784e+02
1.107999980449676514e-01 1.806787171409213784e+02
1.108999922871589661e-01 1.806787171409213784e+02
1.109999939799308777e-01 1.806787171409213784e+02
1.110999956727027893e-01 1.692758629767578213e+02
1.111999973654747009e-01 1.545416304069898672e+02
1.112999916076660156e-01 1.387432585660985751e+02
1.113999933004379272e-01 1.234451738435421220e+02
1.114999949932098389e-01 1.108357524943922670e+02
1.115999966859817505e-01 1.018824357100181004e+02
1.116999983787536621e-01 9.867858291533380566e+01
1.117999926209449768e-01 1.005943190156982752e+02
1.118999943137168884e-01 1.089275394938235877e+02
1.119999960064888000e-01 1.164192748585440285e+02
1.120999976992607117e-01 1.206365799938969872e+02
1.121999919414520264e-01 1.806787171409213784e+02
1.122999936342239380e-01 1.806787171409213784e+02
1.123999953269958496e-01 1.806787171409213784e+02
1.124999970197677612e-01 1.806787171409213784e+02
1.125999912619590759e-01 1.806787171409213784e+02
1.126999929547309875e-01 1.806787171409213784e+02
1.127999946475028992e-01 1.806787171409213784e+02
1.128999963402748108e-01 1.582210397784465101e+02
1.129999980330467224e-01 1.426367063609945660e+02
1.130999922752380371e-01 1.285308112138156673e+02
1.131999939680099487e-01 1.143957064806590722e+02
1.132999956607818604e-01 1.045470007767794414e+02
1.133999973535537720e-01 9.964204635618699513e+01
1.134999915957450867e-01 1.011934076179579165e+02
1.135999932885169983e-01 1.047466529926164469e+02
1.136999949812889099e-01 1.115978144554201918e+02
1.137999966740608215e-01 1.140375214959423289e+02
1.138999983668327332e-01 1.806787171409213784e+02
1.139999926090240479e-01 1.806787171409213784e+02
1.140999943017959595e-01 1.806787171409213784e+02
1.141999959945678711e-01 1.806787171409213784e+02
1.142999976873397827e-01 1.806787171409213784e+02
1.143999919295310974e-01 1.806787171409213784e+02
1.144999936223030090e-01 1.672725365679103220e+02
1.145999953150749207e-01 1.527735845332271651e+02
1.146999970078468323e-01 1.378457679312677442e+02
1.147999912500381470e-01 1.240848790175850240e+02
1.148999929428100586e-01 1.115246798430188448e+02
1.149999946355819702e-01 1.029386777298746551e+02
1.150999963283538818e-01 1.001227935619565272e+02
1.151999980211257935e-01 1.036613462719599710e+02
1.152999922633171082e-01 1.086162174974935368e+02
1.153999939560890198e-01 1.121411832517706415e+02
1.154999956488609314e-01 1.806787171409213784e+02
1.155999973416328430e-01 1.806787171409213784e+02
1.156999915838241577e-01 1.806787171409213784e+02
1.157999932765960693e-01 1.806787171409213784e+02
1.158999949693679810e-01 1.806787171409213784e+02
1.159999966621398926e-01 1.806787171409213784e+02
1.160999983549118042e-01 1.685598104179616143e+02
1.161999925971031189e-01 1.523691880890123684e+02
1.162999942898750305e-01 1.369119196075078833e+02
1.163999959826469421e-01 1.233247411430227487e+02
1.164999976754188538e-01 1.111470953406708446e+02
1.165999919176101685e-01 1.036193952129874560e+02
1.166999936103820801e-01 1.026410831174148512e+02
1.167999953031539917e-01 1.058745787529551592e+02
1.168999969959259033e-01 1.089317907837682355e+02
1.169999912381172180e-01 1.806787171409213784e+02
1.170999929308891296e-01 1.806787171409213784e+02
1.171999946236610413e-01 1.806787171409213784e+02
1.172999963164329529e-01 1.806787171409213784e+02
1.173999980092048645e-01 1.806787171409213784e+02
1.174999922513961792e-01 1.806787171409213784e+02
1.175999939441680908e-01 1.680461556554620870e+02
1.176999956369400024e-01 1.523951887293383720e+02
1.177999973297119141e-01 1.375745373572680990e+02
1.178999915719032288e-01 1.229988389133319799e+02
1.179999932646751404e-01 1.117567896711239257e+02
1.180999949574470520e-01 1.049017001190059233e+02
1.181999966502189636e-01 1.031431731557970579e+02
1.182999908924102783e-01 1.051883385833529871e+02
1.183999925851821899e-01 1.806787171409213784e+02
1.184999942779541016e-01 1.806787171409213784e+02
1.185999959707260132e-01 1.806787171409213784e+02
1.186999976634979248e-01 1.806787171409213784e+02
1.187999919056892395e-01 1.806787171409213784e+02
1.188999935984611511e-01 1.806787171409213784e+02
1.189999952912330627e-01 1.806787171409213784e+02
1.190999969840049744e-01 1.574320637970540986e+02
1.191999912261962891e-01 1.421358079276203341e+02
1.192999929189682007e-01 1.280954537698420665e+02
1.193999946117401123e-01 1.156966020593602735e+02
1.194999963045120239e-01 1.070253799862521902e+02
1.195999979972839355e-01 1.041246413131964772e+02
1.196999922394752502e-01 1.051681993683266967e+02
1.197999939322471619e-01 1.806787171409213784e+02
1.198999956250190735e-01 1.806787171409213784e+02
1.199999973177909851e-01 1.806787171409213784e+02
1.200999915599822998e-01 1.806787171409213784e+02
1.201999932527542114e-01 1.806787171409213784e+02
1.202999949455261230e-01 1.806787171409213784e+02
1.203999966382980347e-01 1.682529551037885085e+02
1.204999908804893494e-01 1.522122717235728544e+02
1.205999925732612610e-01 1.366970598985887762e+02
1.206999942660331726e-01 1.234295106130976336e+02
1.207999959588050842e-01 1.134436683777493755e+02
1.208999976515769958e-01 1.063469397052397341e+02
1.209999918937683105e-01 1.044855838205058944e+02
1.210999935865402222e-01 1.806787171409213784e+02
1.211999952793121338e-01 1.806787171409213784e+02
1.212999969720840454e-01 1.806787171409213784e+02
1.213999912142753601e-01 1.806787171409213784e+02
1.214999929070472717e-01 1.806787171409213784e+02
1.215999945998191833e-01 1.806787171409213784e+02
1.216999962925910950e-01 1.639199827383579873e+02
1.217999979853630066e-01 1.466187254611868411e+02
1.218999922275543213e-01 1.323419431354890037e+02
1.219999939203262329e-01 1.204652078592300768e+02
1.220999956130981445e-01 1.117599221897385178e+02
1.221999973058700562e-01 1.066532025616894259e+02
1.222999915480613708e-01 1.806787171409213784e+02
1.223999932408332825e-01 1.806787171409213784e+02
1.224999949336051941e-01 1.806787171409213784e+02
1.225999966263771057e-01 1.806787171409213784e+02
1.226999908685684204e-01 1.806787171409213784e+02
1.227999925613403320e-01 1.806787171409213784e+02
1.228999942541122437e-01 1.663823275821489744e+02
1.229999959468841553e-01 1.491108309245214798e+02
1.230999976396560669e-01 1.340630015393691394e+02
1.231999918818473816e-01 1.216913708712047821e+02
1.232999935746192932e-01 1.131918676352260178e+02
1.233999952673912048e-01 1.077936172440362697e+02
1.234999969601631165e-01 1.806787171409213784e+02
1.235999912023544312e-01 1.806787171409213784e+02
1.236999928951263428e-01 1.806787171409213784e+02
1.237999945878982544e-01 1.806787171409213784e+02
1.238999962806701660e-01 1.806787171409213784e+02
1.239999979734420776e-01 1.737271440997757281e+02
1.240999922156333923e-01 1.548094128654757640e+02
1.241999939084053040e-01 1.393114357816186839e+02
1.242999956011772156e-01 1.256092331819214110e+02
1.243999972939491272e-01 1.167125034807376238e+02
1.244999915361404419e-01 1.806787171409213784e+02
1.245999932289123535e-01 1.806787171409213784e+02
1.246999949216842651e-01 1.806787171409213784e+02
1.247999966144561768e-01 1.806787171409213784e+02
1.248999908566474915e-01 1.806787171409213784e+02
1.249999925494194031e-01 1.806787171409213784e+02
1.251000016927719116e-01 1.649605557110946847e+02
1.251999884843826294e-01 1.475451579922259668e+02
1.252999901771545410e-01 1.331861384861625197e+02
1.253999918699264526e-01 1.218892229841150225e+02
1.254999935626983643e-01 1.806787171409213784e+02
1.255999952554702759e-01 1.806787171409213784e+02
1.256999969482421875e-01 1.806787171409213784e+02
1.257999986410140991e-01 1.806787171409213784e+02
1.259000003337860107e-01 1.806787171409213784e+02
1.259999871253967285e-01 1.820600383663396542e+02
1.260999888181686401e-01 1.619994069167064197e+02
1.261999905109405518e-01 1.449398982458569662e+02
1.262999922037124634e-01 1.318442845032884634e+02
1.263999938964843750e-01 1.806787171409213784e+02
1.264999955892562866e-01 1.806787171409213784e+02
1.265999972820281982e-01 1.806787171409213784e+02
1.266999989748001099e-01 1.806787171409213784e+02
1.268000006675720215e-01 1.806787171409213784e+02
1.268999874591827393e-01 1.864249432242251601e+02
1.269999891519546509e-01 1.664881671287191409e+02
1.270999908447265625e-01 1.488662479662301337e+02
1.271999925374984741e-01 1.806787171409213784e+02
1.272999942302703857e-01 1.806787171409213784e+02
1.273999959230422974e-01 1.806787171409213784e+02
1.274999976158142090e-01 1.806787171409213784e+02
1.275999993085861206e-01 1.806787171409213784e+02
1.277000010013580322e-01 1.981846232453156063e+02
1.277999877929687500e-01 1.755617542067705870e+02
1.278999894857406616e-01 1.574285757739997393e+02
1.279999911785125732e-01 1.806787171409213784e+02
1.280999928712844849e-01 1.806787171409213784e+02
1.281999945640563965e-01 1.806787171409213784e+02
1.282999962568283081e-01 1.806787171409213784e+02
1.283999979496002197e-01 1.806787171409213784e+02
1.284999996423721313e-01 1.950423528160449109e+02


==> graphics/simulation_of_wedge/exp2/y_data_training_2.dat <==
0.000000000000000000e+00 9.017869621860219240e+02
9.999999747378751636e-05 1.105497845299133132e+03
1.999999949475750327e-04 1.262247608909487781e+03
2.999999851454049349e-04 1.385073796739611225e+03
3.999999898951500654e-04 1.475993932897579953e+03
4.999999655410647392e-04 1.531058502196154222e+03
5.999999702908098698e-04 1.568304953512539441e+03
6.999999750405550003e-04 1.590915073737190141e+03
7.999999797903001308e-04 1.597042371353324597e+03
8.999999845400452614e-04 1.574328316993496173e+03
9.999999310821294785e-04 1.573790630113138150e+03
1.099999994039535522e-03 1.564545559071980733e+03
1.199999940581619740e-03 1.544939966967387591e+03
1.300000003539025784e-03 1.539239733313771239e+03
1.399999950081110001e-03 1.542922398995316371e+03
1.500000013038516045e-03 1.530328565384323383e+03
1.599999959580600262e-03 1.537319449700472433e+03
1.699999906122684479e-03 1.537959726986074202e+03
1.799999969080090523e-03 1.545298116414558308e+03
1.899999915622174740e-03 1.545075686834474482e+03
1.999999862164258957e-03 1.545360029614683981e+03
2.099999925121665001e-03 1.548368106873162105e+03
2.199999988079071045e-03 1.545800308267517721e+03
2.300000051036477089e-03 1.538196218279809273e+03
2.399999881163239479e-03 1.545494548157540294e+03
2.499999944120645523e-03 1.552994485675492797e+03
2.600000007078051567e-03 1.527907558749646341e+03
2.699999837204813957e-03 1.544830330758618175e+03
2.799999900162220001e-03 1.553688456850619559e+03
2.899999963119626045e-03 1.548855041116423536e+03
3.000000026077032089e-03 1.550641361896927265e+03
3.099999856203794479e-03 1.571638799766705915e+03
3.199999919161200523e-03 1.597686603218385244e+03
3.299999982118606567e-03 1.589646767048930542e+03
3.399999812245368958e-03 1.561382094695535670e+03
3.499999875202775002e-03 1.576965654040146092e+03
3.599999938160181046e-03 1.616085354660112444e+03
3.700000001117587090e-03 1.651689437475840577e+03
3.799999831244349480e-03 1.627656838973652611e+03
3.899999894201755524e-03 1.538207813909100878e+03
3.999999724328517914e-03 1.418685953955317018e+03
4.100000020116567612e-03 1.306853341421729738e+03
4.199999850243330002e-03 1.232678961455491844e+03
4.299999680370092392e-03 1.171543503147293677e+03
4.399999976158142090e-03 1.130036047721748901e+03
4.499999806284904480e-03 1.094679203013334700e+03
4.600000102072954178e-03 1.225891033849263522e+03
4.699999932199716568e-03 1.373010809346510086e+03
4.799999762326478958e-03 1.495406078867704764e+03
4.900000058114528656e-03 1.591718789247190216e+03
4.999999888241291046e-03 1.661802230696323932e+03
5.099999718368053436e-03 1.703040045306875300e+03
5.200000014156103134e-03 1.719308133884095014e+03
5.299999844282865524e-03 1.715793600213789432e+03
5.399999674409627914e-03 1.700689881437980375e+03
5.499999970197677612e-03 1.683519777069405109e+03
5.599999800324440002e-03 1.660926976693939650e+03
5.699999630451202393e-03 1.646171487981217751e+03
5.799999926239252090e-03 1.627691945492256082e+03
5.899999756366014481e-03 1.619834207030718972e+03
6.000000052154064178e-03 1.603240153169429732e+03
6.099999882280826569e-03 1.604047399057542862e+03
6.199999712407588959e-03 1.600375381383191780e+03
6.300000008195638657e-03 1.598149979734021827e+03
6.399999838322401047e-03 1.595506600485611898e+03
6.499999668449163437e-03 1.593540817292647034e+03
6.599999964237213135e-03 1.598578875577775761e+03
6.699999794363975525e-03 1.591604194012397784e+03
6.799999624490737915e-03 1.590157058041302207e+03
6.899999920278787613e-03 1.585949434479178763e+03
6.999999750405550003e-03 1.579994410032386668e+03
7.100000046193599701e-03 1.569838966943846344e+03
7.199999876320362091e-03 1.561682309007996537e+03
7.299999706447124481e-03 1.564149780324868743e+03
7.400000002235174179e-03 1.549155961163413622e+03
7.499999832361936569e-03 1.557053915507957527e+03
7.599999662488698959e-03 1.565873867322017986e+03
7.699999958276748657e-03 1.582493064368160049e+03
7.799999788403511047e-03 1.552975007590096084e+03
7.899999618530273438e-03 1.545036458086743323e+03
7.999999448657035828e-03 1.571065787628577482e+03
8.100000210106372833e-03 1.616140108553561504e+03
8.200000040233135223e-03 1.616848839193782851e+03
8.299999870359897614e-03 1.557324284749188791e+03
8.399999700486660004e-03 1.452251035681031226e+03
8.499999530613422394e-03 1.342136551239756500e+03
8.599999360740184784e-03 1.259661997527510948e+03
8.700000122189521790e-03 1.191362404071469655e+03
8.799999952316284180e-03 1.146258646134686842e+03
8.899999782443046570e-03 1.106206354283790233e+03
8.999999612569808960e-03 1.153497538436935884e+03
9.099999442696571350e-03 1.301615976622129438e+03
9.200000204145908356e-03 1.425990856620461045e+03
9.300000034272670746e-03 1.529351270499189241e+03
9.399999864399433136e-03 1.607655185924501211e+03
9.499999694526195526e-03 1.659669312729374496e+03
9.599999524652957916e-03 1.687703427448367620e+03
9.699999354779720306e-03 1.689808881152009235e+03
9.800000116229057312e-03 1.672115528808822319e+03
9.899999946355819702e-03 1.664197877488142694e+03
9.999999776482582092e-03 1.643665932788418331e+03
1.009999960660934448e-02 1.625402566538323526e+03
1.019999943673610687e-02 1.608520600518543915e+03
1.030000019818544388e-02 1.594347971009711500e+03
1.040000002831220627e-02 1.581066766986510174e+03
1.049999985843896866e-02 1.579238652003650031e+03
1.059999968856573105e-02 1.577946230063125768e+03
1.069999951869249344e-02 1.580596487985714475e+03
1.079999934881925583e-02 1.580474558646994637e+03
1.090000011026859283e-02 1.573262199177825096e+03
1.099999994039535522e-02 1.584147234440778448e+03
1.109999977052211761e-02 1.577125794298954361e+03
1.119999960064888000e-02 1.574796641017054753e+03
1.129999943077564240e-02 1.567147017951901489e+03
1.139999926090240479e-02 1.567012917018499820e+03
1.150000002235174179e-02 1.554046050158738353e+03
1.159999985247850418e-02 1.550921355101525023e+03
1.169999968260526657e-02 1.552479746585045632e+03
1.179999951273202896e-02 1.548494949982362186e+03
1.189999934285879135e-02 1.545754771147129077e+03
1.200000010430812836e-02 1.553086819324578073e+03
1.209999993443489075e-02 1.567065050544425731e+03
1.219999976456165314e-02 1.539908589076745329e+03
1.229999959468841553e-02 1.538473435169305276e+03
1.239999942481517792e-02 1.570780522176677550e+03
1.249999925494194031e-02 1.604157821796733970e+03
1.260000001639127731e-02 1.595990928455652920e+03
1.269999984651803970e-02 1.522972670595889440e+03
1.279999967664480209e-02 1.411326684669743145e+03
1.289999950677156448e-02 1.308971518628950207e+03
1.299999933689832687e-02 1.231119144465813179e+03
1.310000009834766388e-02 1.168608067379598879e+03
1.319999992847442627e-02 1.132901311045864304e+03
1.329999975860118866e-02 1.090509690572274394e+03
1.339999958872795105e-02 1.211333110306379240e+03
1.349999941885471344e-02 1.348005952355065119e+03
1.359999924898147583e-02 1.461758281358693239e+03
1.370000001043081284e-02 1.553572129830755784e+03
1.379999984055757523e-02 1.620208778225644210e+03
1.389999967068433762e-02 1.665163658904877593e+03
1.399999950081110001e-02 1.682407399192679350e+03
1.409999933093786240e-02 1.673279380161051222e+03
1.420000009238719940e-02 1.656710909085220010e+03
1.429999992251396179e-02 1.647685725155191449e+03
1.439999975264072418e-02 1.619939863538967984e+03
1.449999958276748657e-02 1.604975266945743215e+03
1.459999941289424896e-02 1.595891393169788898e+03
1.469999924302101135e-02 1.593647304832611326e+03
1.480000000447034836e-02 1.571250067267521445e+03
1.489999983459711075e-02 1.574696532019232336e+03
1.499999966472387314e-02 1.579971138388286363e+03
1.509999949485063553e-02 1.572181415256945002e+03
1.519999932497739792e-02 1.570236128228585812e+03
1.529999915510416031e-02 1.573391040778656361e+03
1.539999991655349731e-02 1.571478726439914226e+03
1.549999974668025970e-02 1.567037800815990067e+03
1.559999957680702209e-02 1.565934819010702540e+03
1.569999940693378448e-02 1.562545740715423108e+03
1.579999923706054688e-02 1.554517679938222727e+03
1.589999906718730927e-02 1.547206951478158771e+03
1.599999889731407166e-02 1.546591848039653541e+03
1.609999872744083405e-02 1.542880080506547756e+03
1.620000042021274567e-02 1.540977110791435052e+03
1.630000025033950806e-02 1.550375444760876690e+03
1.640000008046627045e-02 1.565521601496954418e+03
1.649999991059303284e-02 1.536120589162653914e+03
1.659999974071979523e-02 1.538548828474519269e+03
1.669999957084655762e-02 1.569946961361183412e+03
1.679999940097332001e-02 1.600830659049230007e+03
1.689999923110008240e-02 1.591059451913352632e+03
1.699999906122684479e-02 1.518467159838977977e+03
1.709999889135360718e-02 1.405472553639823900e+03
1.719999872148036957e-02 1.306696906595130031e+03
1.730000041425228119e-02 1.226654537086294567e+03
1.740000024437904358e-02 1.171040898013761762e+03
1.750000007450580597e-02 1.128442042312854028e+03
1.759999990463256836e-02 1.094348100680335392e+03
1.769999973475933075e-02 1.244718683960336648e+03
1.779999956488609314e-02 1.374996672106668257e+03
1.789999939501285553e-02 1.482886346008360761e+03
1.799999922513961792e-02 1.569643376639890903e+03
1.809999905526638031e-02 1.631804094323973004e+03
1.819999888539314270e-02 1.667623199362360992e+03
1.829999871551990509e-02 1.677991632623328996e+03
1.840000040829181671e-02 1.666700592281683839e+03
1.850000023841857910e-02 1.656107827350653906e+03
1.860000006854534149e-02 1.635894384324945122e+03
1.869999989867210388e-02 1.621520949908083139e+03
1.879999972879886627e-02 1.609252066490047127e+03
1.889999955892562866e-02 1.595985942173227158e+03
1.899999938905239105e-02 1.584179360934935858e+03
1.909999921917915344e-02 1.576156647975115220e+03
1.919999904930591583e-02 1.580593774260669761e+03
1.929999887943267822e-02 1.575638174441357933e+03
1.939999870955944061e-02 1.573770082972509499e+03
1.950000040233135223e-02 1.567677247508567461e+03
1.960000023245811462e-02 1.564465193212360646e+03
1.970000006258487701e-02 1.559676269308113660e+03
1.979999989271163940e-02 1.561630026499270571e+03
1.989999972283840179e-02 1.560487273622194380e+03
1.999999955296516418e-02 1.557692791683629366e+03
2.009999938309192657e-02 1.544823415581964809e+03
2.019999921321868896e-02 1.544578926349022140e+03
2.029999904334545135e-02 1.546058177063504672e+03
2.039999887347221375e-02 1.546706768476592515e+03
2.049999870359897614e-02 1.555563676779388970e+03
2.060000039637088776e-02 1.571973971922538794e+03
2.070000022649765015e-02 1.539863545369889835e+03
2.080000005662441254e-02 1.538804052042475178e+03
2.089999988675117493e-02 1.563208421575397779e+03
2.099999971687793732e-02 1.595426688728354065e+03
2.109999954700469971e-02 1.594841129610072130e+03
2.119999937713146210e-02 1.530946415186825789e+03
2.129999920725822449e-02 1.423036282956593823e+03
2.139999903738498688e-02 1.323832391869289268e+03
2.149999886751174927e-02 1.245293791335142032e+03
2.159999869763851166e-02 1.186261541636440370e+03
2.169999852776527405e-02 1.139190682083401498e+03
2.180000022053718567e-02 1.098632244508601616e+03
2.190000005066394806e-02 1.246130962828552356e+03
2.199999988079071045e-02 1.372088549728948465e+03
2.209999971091747284e-02 1.480918583343906903e+03
2.219999954104423523e-02 1.568024834454193524e+03
2.229999937117099762e-02 1.630529343239768195e+03
2.239999920129776001e-02 1.664926471495136184e+03
2.249999903142452240e-02 1.674070093725074230e+03
2.259999886155128479e-02 1.671507680436277496e+03
2.269999869167804718e-02 1.658830600610183865e+03
2.279999852180480957e-02 1.639311223356656683e+03
2.290000021457672119e-02 1.611484200903718374e+03
2.300000004470348358e-02 1.597639203651762273e+03
2.309999987483024597e-02 1.596543975146058756e+03
2.319999970495700836e-02 1.583123915420714184e+03
2.329999953508377075e-02 1.580026044451831012e+03
2.339999936521053314e-02 1.578129521753596464e+03
2.349999919533729553e-02 1.574200609172726445e+03
2.359999902546405792e-02 1.567168737434134982e+03
2.369999885559082031e-02 1.571474738093769702e+03
2.379999868571758270e-02 1.575019990511206288e+03
2.389999851584434509e-02 1.566082284055722084e+03
2.400000020861625671e-02 1.555842812032659822e+03
2.410000003874301910e-02 1.551747136756610644e+03
2.419999986886978149e-02 1.551956525212408678e+03
2.429999969899654388e-02 1.547060539082836385e+03
2.439999952912330627e-02 1.539006537924527720e+03
2.449999935925006866e-02 1.547145215788767928e+03
2.459999918937683105e-02 1.542889554904024408e+03
2.469999901950359344e-02 1.556836302929444855e+03
2.479999884963035583e-02 1.542635031973153446e+03
2.489999867975711823e-02 1.526630481574348323e+03
2.499999850988388062e-02 1.540094046353450267e+03
2.510000020265579224e-02 1.588874402286804980e+03
2.520000003278255463e-02 1.601927851193930110e+03
2.529999986290931702e-02 1.557013753713231836e+03
2.539999969303607941e-02 1.460781959373971631e+03
2.549999952316284180e-02 1.357398584103001440e+03
2.559999935328960419e-02 1.275352525136580880e+03
2.569999918341636658e-02 1.210477398256327433e+03
2.579999901354312897e-02 1.155972898402093733e+03
2.589999884366989136e-02 1.119013912327483467e+03
2.599999867379665375e-02 1.223786071679099905e+03
2.609999850392341614e-02 1.352206215258478778e+03
2.620000019669532776e-02 1.460747094768091983e+03
2.630000002682209015e-02 1.552707669689913018e+03
2.639999985694885254e-02 1.621221324926605803e+03
2.649999968707561493e-02 1.662405054556026926e+03
2.659999951720237732e-02 1.672221349777408477e+03
2.669999934732913971e-02 1.672748837774080584e+03
2.679999917745590210e-02 1.663592832180508594e+03
2.689999900758266449e-02 1.643929824367970014e+03
2.699999883770942688e-02 1.624292225081980632e+03
2.709999866783618927e-02 1.607989719286958916e+03
2.719999849796295166e-02 1.592906696598284270e+03
2.730000019073486328e-02 1.573313738673371063e+03
2.740000002086162567e-02 1.566671729955678529e+03
2.749999985098838806e-02 1.576831267382317492e+03
2.759999968111515045e-02 1.573467261145615339e+03
2.769999951124191284e-02 1.571071920387089449e+03
2.779999934136867523e-02 1.571989156391943652e+03
2.789999917149543762e-02 1.577827378039861287e+03
2.799999900162220001e-02 1.562072922103125165e+03
2.809999883174896240e-02 1.560265500385195537e+03
2.819999866187572479e-02 1.556444817667082134e+03
2.829999849200248718e-02 1.554855529325246380e+03
2.840000018477439880e-02 1.526206101019096877e+03
2.850000001490116119e-02 1.535064717946328301e+03
2.859999984502792358e-02 1.542479047121011035e+03
2.869999967515468597e-02 1.544640899642194199e+03
2.879999950528144836e-02 1.563640929429642483e+03
2.889999933540821075e-02 1.532782225664077941e+03
2.899999916553497314e-02 1.527926296278311156e+03
2.909999899566173553e-02 1.562822917240777315e+03
2.919999882578849792e-02 1.587092178796254302e+03
2.929999865591526031e-02 1.588183954949994359e+03
2.939999848604202271e-02 1.528335173619464285e+03
2.950000017881393433e-02 1.418393105114671926e+03
2.960000000894069672e-02 1.319887336263982661e+03
2.969999983906745911e-02 1.247779264351258689e+03
2.979999966919422150e-02 1.190074475308970477e+03
2.989999949932098389e-02 1.144075007948459188e+03
2.999999932944774628e-02 1.162288953288681114e+03
3.009999915957450867e-02 1.296521718302081808e+03
3.019999898970127106e-02 1.414440189379998174e+03
3.029999881982803345e-02 1.513020482262165842e+03
3.039999864995479584e-02 1.590772890613235177e+03
3.049999848008155823e-02 1.643047922271935477e+03
3.059999831020832062e-02 1.670601115865586053e+03
3.070000000298023224e-02 1.670754043080258953e+03
3.079999983310699463e-02 1.669013260909187920e+03
3.089999966323375702e-02 1.649801153946120394e+03
3.099999949336051941e-02 1.634995122686487775e+03
3.109999932348728180e-02 1.613830291562991306e+03
3.119999915361404419e-02 1.608376089731784759e+03
3.130000084638595581e-02 1.583518165045681599e+03
3.139999881386756897e-02 1.581697584428442497e+03
3.150000050663948059e-02 1.573788958858137448e+03
3.159999847412109375e-02 1.571665232632431980e+03
3.170000016689300537e-02 1.571872714974224209e+03
3.179999813437461853e-02 1.569699884208576350e+03
3.189999982714653015e-02 1.574496526652360899e+03
3.199999779462814331e-02 1.562389781482321723e+03
3.209999948740005493e-02 1.559926977643068767e+03
3.219999745488166809e-02 1.560247091065671611e+03
3.229999914765357971e-02 1.545958924625361760e+03
3.240000084042549133e-02 1.535846548701656957e+03
3.249999880790710449e-02 1.537946730224579369e+03
3.260000050067901611e-02 1.537198071805689324e+03
3.269999846816062927e-02 1.550827623169377148e+03
3.280000016093254089e-02 1.557398745996402340e+03
3.289999812841415405e-02 1.528397438026984219e+03
3.299999982118606567e-02 1.533406482578980558e+03
3.309999778866767883e-02 1.564503091243825565e+03
3.319999948143959045e-02 1.592544741077317667e+03
3.329999744892120361e-02 1.576506944178597223e+03
3.339999914169311523e-02 1.503564507037813655e+03
3.350000083446502686e-02 1.398434079537293201e+03
3.359999880194664001e-02 1.313343293050931607e+03
3.370000049471855164e-02 1.233699623318747854e+03
3.379999846220016479e-02 1.179785714565940452e+03
3.390000015497207642e-02 1.135349713325967969e+03
3.399999812245368958e-02 1.224299300210735055e+03
3.409999981522560120e-02 1.345976017072714058e+03
3.419999778270721436e-02 1.456923642909635873e+03
3.429999947547912598e-02 1.546128820492075647e+03
3.439999744296073914e-02 1.615195795145187503e+03
3.449999913573265076e-02 1.654636959256075443e+03
3.460000082850456238e-02 1.671904026120122808e+03
3.469999879598617554e-02 1.675375153958733563e+03
3.480000048875808716e-02 1.657460848222405275e+03
3.489999845623970032e-02 1.643028475290596816e+03
3.500000014901161194e-02 1.620179585222225796e+03
3.509999811649322510e-02 1.616389300526575880e+03
3.519999980926513672e-02 1.596122583035834396e+03
3.529999777674674988e-02 1.584136691719022565e+03
3.539999946951866150e-02 1.584290123698545813e+03
3.549999743700027466e-02 1.581449911229703048e+03
3.559999912977218628e-02 1.572445944185471035e+03
3.570000082254409790e-02 1.562298326595916933e+03
3.579999879002571106e-02 1.572320860428158539e+03
3.590000048279762268e-02 1.558234021362561634e+03
3.599999845027923584e-02 1.558361195977393891e+03
3.610000014305114746e-02 1.546190828364453409e+03
3.619999811053276062e-02 1.552657472180020250e+03
3.629999980330467224e-02 1.540255417919203865e+03
3.639999777078628540e-02 1.538690042284936226e+03
3.649999946355819702e-02 1.545389895169346119e+03
3.659999743103981018e-02 1.545311089363448900e+03
3.669999912381172180e-02 1.548575795841913987e+03
3.680000081658363342e-02 1.526012293653223423e+03
3.689999878406524658e-02 1.527302270961214845e+03
3.700000047683715820e-02 1.563359004415429354e+03
3.709999844431877136e-02 1.585510233154902835e+03
3.720000013709068298e-02 1.570225666781862856e+03
3.729999810457229614e-02 1.501474014780869993e+03
3.739999979734420776e-02 1.407931232347104014e+03
3.749999776482582092e-02 1.317498128094153344e+03
3.759999945759773254e-02 1.241704432587480824e+03
3.769999742507934570e-02 1.182223037311012831e+03
3.779999911785125732e-02 1.140538070960115419e+03
3.790000081062316895e-02 1.239463707286392264e+03
3.799999877810478210e-02 1.362709815546104892e+03
3.810000047087669373e-02 1.468729331912641328e+03
3.819999843835830688e-02 1.556920614735347499e+03
3.830000013113021851e-02 1.619903393023316312e+03
3.839999809861183167e-02 1.657114341756489921e+03
3.849999979138374329e-02 1.675019501169433624e+03
3.859999775886535645e-02 1.672086771858776046e+03
3.869999945163726807e-02 1.660118088783631265e+03
3.879999741911888123e-02 1.639033942648715538e+03
3.889999911189079285e-02 1.622654256828543339e+03
3.900000080466270447e-02 1.601725013259152547e+03
3.909999877214431763e-02 1.593225019397289770e+03
3.920000046491622925e-02 1.582963314780911787e+03
3.929999843239784241e-02 1.585801430094660418e+03
3.940000012516975403e-02 1.569537363912212186e+03
3.949999809265136719e-02 1.568985934062775868e+03
3.959999978542327881e-02 1.574741041128445886e+03
3.969999775290489197e-02 1.567676670205330538e+03
3.979999944567680359e-02 1.563066623650031943e+03
3.989999741315841675e-02 1.553769804002209185e+03
3.999999910593032837e-02 1.552558189388590108e+03
4.010000079870223999e-02 1.536337741233184261e+03
4.019999876618385315e-02 1.528773106176722195e+03
4.030000045895576477e-02 1.535088300226824231e+03
4.039999842643737793e-02 1.547180518905439385e+03
4.050000011920928955e-02 1.562882321635799599e+03
4.059999808669090271e-02 1.530678039764846972e+03
4.069999977946281433e-02 1.516855286884594534e+03
4.079999774694442749e-02 1.545123071155035632e+03
4.089999943971633911e-02 1.574947092010972938e+03
4.099999740719795227e-02 1.576905332754570281e+03
4.109999909996986389e-02 1.522319664753742472e+03
4.120000079274177551e-02 1.423426064796492028e+03
4.129999876022338867e-02 1.338600346786462978e+03
4.140000045299530029e-02 1.254326228567729231e+03
4.149999842047691345e-02 1.200880236044854200e+03
4.160000011324882507e-02 1.149173020233561601e+03
4.169999808073043823e-02 1.252386300024190405e+03
4.179999977350234985e-02 1.369289109704510565e+03
4.189999774098396301e-02 1.469312783026217858e+03
4.199999943375587463e-02 1.557673727289974522e+03
4.209999740123748779e-02 1.620108475463091281e+03
4.219999909400939941e-02 1.659792159452445276e+03
4.230000078678131104e-02 1.674337174803770267e+03
4.239999875426292419e-02 1.679577744592128511e+03
4.250000044703483582e-02 1.656761401294776988e+03
4.259999841451644897e-02 1.647588139944577961e+03
4.270000010728836060e-02 1.620760944565395675e+03
4.279999807476997375e-02 1.612508469602795230e+03
4.289999976754188538e-02 1.598597649535724031e+03
4.299999773502349854e-02 1.585231775715863478e+03
4.309999942779541016e-02 1.585709045441429225e+03
4.319999739527702332e-02 1.575201995630384090e+03
4.329999908804893494e-02 1.568968104152759224e+03
4.339999705553054810e-02 1.567167418322752837e+03
4.349999874830245972e-02 1.559542472393217849e+03
4.360000044107437134e-02 1.547388163680530624e+03
4.369999840855598450e-02 1.551857356316485266e+03
4.380000010132789612e-02 1.537780397876657389e+03
4.389999806880950928e-02 1.536222602422061527e+03
4.399999976158142090e-02 1.541535893265510140e+03
4.409999772906303406e-02 1.539389620308173107e+03
4.419999942183494568e-02 1.553960804302073029e+03
4.429999738931655884e-02 1.545635352400583088e+03
4.439999908208847046e-02 1.526040706440928489e+03
4.449999704957008362e-02 1.537395869728012940e+03
4.459999874234199524e-02 1.566458017719344753e+03
4.470000043511390686e-02 1.586924615856403761e+03
4.479999840259552002e-02 1.554402629501360025e+03
4.490000009536743164e-02 1.463853702053015695e+03
4.499999806284904480e-02 1.375026572979657203e+03
4.509999975562095642e-02 1.291001819606141908e+03
4.519999772310256958e-02 1.227011668012578411e+03
4.529999941587448120e-02 1.170567606021537813e+03
4.539999738335609436e-02 1.217917178048673804e+03
4.549999907612800598e-02 1.339273453776554788e+03
4.559999704360961914e-02 1.442263387540310760e+03
4.569999873638153076e-02 1.534917107508474373e+03
4.580000042915344238e-02 1.602655158171713765e+03
4.589999839663505554e-02 1.646510795148589068e+03
4.600000008940696716e-02 1.669203917477367895e+03
4.609999805688858032e-02 1.677169711341197171e+03
4.619999974966049194e-02 1.665078619478067594e+03
4.629999771714210510e-02 1.647055165441290683e+03
4.639999940991401672e-02 1.633732612979833675e+03
4.649999737739562988e-02 1.613790886690649586e+03
4.659999907016754150e-02 1.597000549505874687e+03
4.669999703764915466e-02 1.591585189027409569e+03
4.679999873042106628e-02 1.584352125967894381e+03
4.690000042319297791e-02 1.567879411146899884e+03
4.699999839067459106e-02 1.566561196240708796e+03
4.710000008344650269e-02 1.561654059669641356e+03
4.719999805092811584e-02 1.558663179329292007e+03
4.729999974370002747e-02 1.549536453726708487e+03
4.739999771118164062e-02 1.548047323978690201e+03
4.749999940395355225e-02 1.542455505463578447e+03
4.759999737143516541e-02 1.534401531333241564e+03
4.769999906420707703e-02 1.539126993388954588e+03
4.779999703168869019e-02 1.539961707569322016e+03
4.789999872446060181e-02 1.566987136438231346e+03
4.800000041723251343e-02 1.528627506248552663e+03
4.809999838471412659e-02 1.513475474644696305e+03
4.820000007748603821e-02 1.537947179750970236e+03
4.829999804496765137e-02 1.568753007470566899e+03
4.839999973773956299e-02 1.571193115408734457e+03
4.849999770522117615e-02 1.520516415264355828e+03
4.859999939799308777e-02 1.440787377350235147e+03
4.869999736547470093e-02 1.349504218099656327e+03
4.879999905824661255e-02 1.267287738826413715e+03
4.889999702572822571e-02 1.207412378079429573e+03
4.899999871850013733e-02 1.158662440010409227e+03
4.910000041127204895e-02 1.283823836228994878e+03
4.919999837875366211e-02 1.396319578627610326e+03
4.930000007152557373e-02 1.492774511820399766e+03
4.939999803900718689e-02 1.570437307168717780e+03
4.949999973177909851e-02 1.628118505675465030e+03
4.959999769926071167e-02 1.662482089241206950e+03
4.969999939203262329e-02 1.676789122635972262e+03
4.979999735951423645e-02 1.670009504395877002e+03
4.989999905228614807e-02 1.652671304381033451e+03
4.999999701976776123e-02 1.640369883331384244e+03
5.009999871253967285e-02 1.626909853482372455e+03
5.020000040531158447e-02 1.597767732902245598e+03
5.029999837279319763e-02 1.594110751958969104e+03
5.040000006556510925e-02 1.587370792890258144e+03
5.049999803304672241e-02 1.572382889519500168e+03
5.059999972581863403e-02 1.570571401914554144e+03
5.069999769330024719e-02 1.564570224025416110e+03
5.079999938607215881e-02 1.558436726972903671e+03
5.089999735355377197e-02 1.551012613614595011e+03
5.099999904632568359e-02 1.543768130904495138e+03
5.109999701380729675e-02 1.544073308203356191e+03
5.119999870657920837e-02 1.537031238716708231e+03
5.130000039935112000e-02 1.528518164928767419e+03
5.139999836683273315e-02 1.539377600418645216e+03
5.150000005960464478e-02 1.553753132615617687e+03
5.159999802708625793e-02 1.527332292250701357e+03
5.169999971985816956e-02 1.516484921812731727e+03
5.179999768733978271e-02 1.543346955543922377e+03
5.189999938011169434e-02 1.574139553687312628e+03
5.199999734759330750e-02 1.570002485814513648e+03
5.209999904036521912e-02 1.511579764474831109e+03
5.219999700784683228e-02 1.427522531917346896e+03
5.229999870061874390e-02 1.339960451579395567e+03
5.240000039339065552e-02 1.257836551383818460e+03
5.249999836087226868e-02 1.204692384270364073e+03
5.260000005364418030e-02 1.206317212780339787e+03
5.269999802112579346e-02 1.325493379902597326e+03
5.279999971389770508e-02 1.430704173639233886e+03
5.289999768137931824e-02 1.519021807597164752e+03
5.299999937415122986e-02 1.592475765698609848e+03
5.309999734163284302e-02 1.644493968059934105e+03
5.319999903440475464e-02 1.670734439396138441e+03
5.329999700188636780e-02 1.676032776738659550e+03
5.339999869465827942e-02 1.665541334111791457e+03
5.350000038743019104e-02 1.650842999523248636e+03
5.359999835491180420e-02 1.635497455139546673e+03
5.370000004768371582e-02 1.609324959344227182e+03
5.379999801516532898e-02 1.601552381654968030e+03
5.389999970793724060e-02 1.594013699685234769e+03
5.399999767541885376e-02 1.575636843413563383e+03
5.409999936819076538e-02 1.574863430607774490e+03
5.419999733567237854e-02 1.562364851336747279e+03
5.429999902844429016e-02 1.563008739359029278e+03
5.439999699592590332e-02 1.557054502535190522e+03
5.449999868869781494e-02 1.542974290389699263e+03
5.460000038146972656e-02 1.533213946894121591e+03
5.469999834895133972e-02 1.537383638867234140e+03
5.480000004172325134e-02 1.528451553731717922e+03
5.489999800920486450e-02 1.539799960522211450e+03
5.499999970197677612e-02 1.566730673890591788e+03
5.509999766945838928e-02 1.529503582380010585e+03
5.519999936223030090e-02 1.516113086622151741e+03
5.529999732971191406e-02 1.541896757732315564e+03
5.539999902248382568e-02 1.571813459199973749e+03
5.549999698996543884e-02 1.569908137941750056e+03
5.559999868273735046e-02 1.514422636133940614e+03
5.570000037550926208e-02 1.426710533351042159e+03
5.579999834299087524e-02 1.345907816249930647e+03
5.590000003576278687e-02 1.263309223845149745e+03
5.599999800324440002e-02 1.208978835447805523e+03
5.609999969601631165e-02 1.227304708479084184e+03
5.619999766349792480e-02 1.339508770492189115e+03
5.629999935626983643e-02 1.441662038646368273e+03
5.639999732375144958e-02 1.527760113016672904e+03
5.649999901652336121e-02 1.597410900581917303e+03
5.659999698400497437e-02 1.646981189119913779e+03
5.669999867677688599e-02 1.674391404219391916e+03
5.680000036954879761e-02 1.668650315255798660e+03
5.689999833703041077e-02 1.666448312244794579e+03
5.700000002980232239e-02 1.646381318141656720e+03
5.709999799728393555e-02 1.633680378565170940e+03
5.719999969005584717e-02 1.617473799362179079e+03
5.729999765753746033e-02 1.601084194860590969e+03
5.739999935030937195e-02 1.591282295605293029e+03
5.749999731779098511e-02 1.575494126138278943e+03
5.759999901056289673e-02 1.567891219937317146e+03
5.769999697804450989e-02 1.562604719802755199e+03
5.779999867081642151e-02 1.558479398143193521e+03
5.790000036358833313e-02 1.535999732370646825e+03
5.799999833106994629e-02 1.539654970153881550e+03
5.810000002384185791e-02 1.531211213299475048e+03
5.819999799132347107e-02 1.529914435580644749e+03
5.829999968409538269e-02 1.526670844253848600e+03
5.839999765157699585e-02 1.548513251618524237e+03
5.849999934434890747e-02 1.533291757948526310e+03
5.859999731183052063e-02 1.514238729253478368e+03
5.869999900460243225e-02 1.528865935179880353e+03
5.879999697208404541e-02 1.564648764310183424e+03
5.889999866485595703e-02 1.570235333254499437e+03
5.900000035762786865e-02 1.527253625020764730e+03
5.909999832510948181e-02 1.461547409141289563e+03
5.920000001788139343e-02 1.364615871937137172e+03
5.929999798536300659e-02 1.287818234592818726e+03
5.939999967813491821e-02 1.228245350546300642e+03
5.949999764561653137e-02 1.226400562968997747e+03
5.959999933838844299e-02 1.334757200759316902e+03
5.969999730587005615e-02 1.434331149473255209e+03
5.979999899864196777e-02 1.521461425340330607e+03
5.989999696612358093e-02 1.593773982012089618e+03
5.999999865889549255e-02 1.645110869532919878e+03
6.009999662637710571e-02 1.672957455375725203e+03
6.019999831914901733e-02 1.673911776571965220e+03
6.030000001192092896e-02 1.662876606014915978e+03
6.039999797940254211e-02 1.655578394077604116e+03
6.049999967217445374e-02 1.631850193842429462e+03
6.059999763965606689e-02 1.618024034804516305e+03
6.069999933242797852e-02 1.601604579931341959e+03
6.079999729990959167e-02 1.592231391893593809e+03
6.089999899268150330e-02 1.579125087979855834e+03
6.099999696016311646e-02 1.568124222559886448e+03
6.109999865293502808e-02 1.566788216864007154e+03
6.119999662041664124e-02 1.554396851767245607e+03
6.129999831318855286e-02 1.540819537202332867e+03
6.140000000596046448e-02 1.528991617262843647e+03
6.149999797344207764e-02 1.532246871705066496e+03
6.159999966621398926e-02 1.531901503553076282e+03
6.169999763369560242e-02 1.534730148869813547e+03
6.179999932646751404e-02 1.537295678251316531e+03
6.189999729394912720e-02 1.510620679629845199e+03
6.199999898672103882e-02 1.513058891272735991e+03
6.209999695420265198e-02 1.543541953119512073e+03
6.219999864697456360e-02 1.563906542843275474e+03
6.229999661445617676e-02 1.555931995423157559e+03
6.239999830722808838e-02 1.498837225984112138e+03
6.250000000000000000e-02 1.407576401524563380e+03
6.260000169277191162e-02 1.326303520816348737e+03
6.269999593496322632e-02 1.261264094355107318e+03
6.279999762773513794e-02 1.206802860977411228e+03
6.289999932050704956e-02 1.310199096582043694e+03
6.300000101327896118e-02 1.411080881098875352e+03
6.309999525547027588e-02 1.498958387377800136e+03
6.319999694824218750e-02 1.576447990703511095e+03
6.329999864101409912e-02 1.633298955312016005e+03
6.340000033378601074e-02 1.664539539625062844e+03
6.350000202655792236e-02 1.672506885906025673e+03
6.359999626874923706e-02 1.671220762945618162e+03
6.369999796152114868e-02 1.664373094892525842e+03
6.379999965429306030e-02 1.645375390914171703e+03
6.390000134706497192e-02 1.617566882312920370e+03
6.399999558925628662e-02 1.608450346884550072e+03
6.409999728202819824e-02 1.596188357809466879e+03
6.419999897480010986e-02 1.578656754209206156e+03
6.429999321699142456e-02 1.564726024775132828e+03
6.439999490976333618e-02 1.559931612415236941e+03
6.449999660253524780e-02 1.549684376310148537e+03
6.459999829530715942e-02 1.544238886553254815e+03
6.469999253749847412e-02 1.529724391421024848e+03
6.479999423027038574e-02 1.531350254756837785e+03
6.489999592304229736e-02 1.536362973500427188e+03
6.499999761581420898e-02 1.539702886567412406e+03
6.509999930858612061e-02 1.523689696126050421e+03
6.519999355077743530e-02 1.499006428150402371e+03
6.529999524354934692e-02 1.515157277428547559e+03
6.539999693632125854e-02 1.547215580913138638e+03
6.549999862909317017e-02 1.563392049294702929e+03
6.559999287128448486e-02 1.537790499832494788e+03
6.569999456405639648e-02 1.475544092721311699e+03
6.579999625682830811e-02 1.388722222477949799e+03
6.589999794960021973e-02 1.305213151037914031e+03
6.599999964237213135e-02 1.243307528977231414e+03
6.609999388456344604e-02 1.250422565438954280e+03
6.619999557733535767e-02 1.352972889601868701e+03
6.629999727010726929e-02 1.447128246097388910e+03
6.639999896287918091e-02 1.529731572030988445e+03
6.649999320507049561e-02 1.602512311453868278e+03
6.659999489784240723e-02 1.648822507774114456e+03
6.669999659061431885e-02 1.668814980156709908e+03
6.679999828338623047e-02 1.669145220735902285e+03
6.689999252557754517e-02 1.668337624438191142e+03
6.699999421834945679e-02 1.652963708161721115e+03
6.709999591112136841e-02 1.627645121958618802e+03
6.719999760389328003e-02 1.615033485231769646e+03
6.729999929666519165e-02 1.600646348832682179e+03
6.739999353885650635e-02 1.585025760861575009e+03
6.749999523162841797e-02 1.569926796649178414e+03
6.759999692440032959e-02 1.562330984406436983e+03
6.769999861717224121e-02 1.547942172164460771e+03
6.779999285936355591e-02 1.535229995221239733e+03
6.789999455213546753e-02 1.530554118997640671e+03
6.799999624490737915e-02 1.537273524849711066e+03
6.809999793767929077e-02 1.529027429863249381e+03
6.819999217987060547e-02 1.536878130577689717e+03
6.829999387264251709e-02 1.515410211826555042e+03
6.839999556541442871e-02 1.497091831677546452e+03
6.849999725818634033e-02 1.517992168113627940e+03
6.859999895095825195e-02 1.545162254513303651e+03
6.869999319314956665e-02 1.564020541714834962e+03
6.879999488592147827e-02 1.528925719822315386e+03
6.889999657869338989e-02 1.468022091596667451e+03
6.899999827146530151e-02 1.383864348896492629e+03
6.909999251365661621e-02 1.300803467112038561e+03
6.919999420642852783e-02 1.241210700852037462e+03
6.929999589920043945e-02 1.296114077304334387e+03
6.939999759197235107e-02 1.387360124358936901e+03
6.949999928474426270e-02 1.480041864728522796e+03
6.959999352693557739e-02 1.558536528955698714e+03
6.969999521970748901e-02 1.619597769326050638e+03
6.979999691247940063e-02 1.657480382776152737e+03
6.989999860525131226e-02 1.673946974170918793e+03
6.999999284744262695e-02 1.673666477284756184e+03
7.009999454021453857e-02 1.662331046135692304e+03
7.019999623298645020e-02 1.645955270347613123e+03
7.029999792575836182e-02 1.626723216371238095e+03
7.039999216794967651e-02 1.613542555215485663e+03
7.049999386072158813e-02 1.593768661954190520e+03
7.059999555349349976e-02 1.574870313858428290e+03
7.069999724626541138e-02 1.566051824168089979e+03
7.079999893903732300e-02 1.553833294487087642e+03
7.089999318122863770e-02 1.540723626826998043e+03
7.099999487400054932e-02 1.528543851939541582e+03
7.109999656677246094e-02 1.527483466265080551e+03
7.119999825954437256e-02 1.529498465160123942e+03
7.129999250173568726e-02 1.537156353876085404e+03
7.139999419450759888e-02 1.532129217122488626e+03
7.149999588727951050e-02 1.505225443655141135e+03
7.159999758005142212e-02 1.517440632814379569e+03
7.169999927282333374e-02 1.547346550993650226e+03
7.179999351501464844e-02 1.565346411171538875e+03
7.189999520778656006e-02 1.539273800782912303e+03
7.199999690055847168e-02 1.478038098907298263e+03
7.209999859333038330e-02 1.395330476972834504e+03
7.219999283552169800e-02 1.313730633943347812e+03
7.229999452829360962e-02 1.251526074881975546e+03
7.239999622106552124e-02 1.315266375669723629e+03
7.249999791383743286e-02 1.407002126058619297e+03
7.259999215602874756e-02 1.492175026448525387e+03
7.269999384880065918e-02 1.566599473298035946e+03
7.279999554157257080e-02 1.623881672080326553e+03
7.289999723434448242e-02 1.659353906752907733e+03
7.299999892711639404e-02 1.677348821640447341e+03
7.309999316930770874e-02 1.676605746261868035e+03
7.319999486207962036e-02 1.663313469628432131e+03
7.329999655485153198e-02 1.642295551658524573e+03
7.339999824762344360e-02 1.625572070244810902e+03
7.349999248981475830e-02 1.606720282371517897e+03
7.359999418258666992e-02 1.585819964012008768e+03
7.369999587535858154e-02 1.571585853225669553e+03
7.379999756813049316e-02 1.556696908788614337e+03
7.389999926090240479e-02 1.546199664134713203e+03
7.399999350309371948e-02 1.534525730284386327e+03
7.409999519586563110e-02 1.521771358673115628e+03
7.419999688863754272e-02 1.526219612672841777e+03
7.429999858140945435e-02 1.529823744178091829e+03
7.439999282360076904e-02 1.538625283202939045e+03
7.449999451637268066e-02 1.508398993366207833e+03
7.459999620914459229e-02 1.510804112484951929e+03
7.469999790191650391e-02 1.530579116762361082e+03
7.479999214410781860e-02 1.556319176746513222e+03
7.489999383687973022e-02 1.547256965138483793e+03
7.499999552965164185e-02 1.501155754145836681e+03
7.509999722242355347e-02 1.419011516280222622e+03
7.519999891519546509e-02 1.337218600121503187e+03
7.529999315738677979e-02 1.268768209058584716e+03
7.539999485015869141e-02 1.300209367714892778e+03
7.549999654293060303e-02 1.389775695680439867e+03
7.559999823570251465e-02 1.476223198022282077e+03
7.569999247789382935e-02 1.554211334236547827e+03
7.579999417066574097e-02 1.614917842111087339e+03
7.589999586343765259e-02 1.650786359613961167e+03
7.599999755620956421e-02 1.669148411997579387e+03
7.609999924898147583e-02 1.676188973060958006e+03
7.619999349117279053e-02 1.663025669923114719e+03
7.629999518394470215e-02 1.640465681346938709e+03
7.639999687671661377e-02 1.621852289254534071e+03
7.649999856948852539e-02 1.608444272726889267e+03
7.659999281167984009e-02 1.580869386758090968e+03
7.669999450445175171e-02 1.566212703427125007e+03
7.679999619722366333e-02 1.554830354015052308e+03
7.689999788999557495e-02 1.537613533433345765e+03
7.699999213218688965e-02 1.523863891741697898e+03
7.709999382495880127e-02 1.523409967782050899e+03
7.719999551773071289e-02 1.530589733561231242e+03
7.729999721050262451e-02 1.537759093611669641e+03
7.739999890327453613e-02 1.520080765702943154e+03
7.749999314546585083e-02 1.500184056916947156e+03
7.759999483823776245e-02 1.513845379457940226e+03
7.769999653100967407e-02 1.538836161004282076e+03
7.779999822378158569e-02 1.557537757456748068e+03
7.789999246597290039e-02 1.527634110038434301e+03
7.799999415874481201e-02 1.462088231301775068e+03
7.809999585151672363e-02 1.385394454321425883e+03
7.819999754428863525e-02 1.305852738820834247e+03
7.829999923706054688e-02 1.274770510893888058e+03
7.839999347925186157e-02 1.365330893690401808e+03
7.849999517202377319e-02 1.448667329510688205e+03
7.859999686479568481e-02 1.524516990104687693e+03
7.869999855756759644e-02 1.592852930153117768e+03
7.879999279975891113e-02 1.639601323960821446e+03
7.889999449253082275e-02 1.666401173650246164e+03
7.899999618530273438e-02 1.674982047336767209e+03
7.909999787807464600e-02 1.667266993438378904e+03
7.919999212026596069e-02 1.647733859327492155e+03
7.929999381303787231e-02 1.629395630179740920e+03
7.939999550580978394e-02 1.612221170767383683e+03
7.949999719858169556e-02 1.588101107873747878e+03
7.959999889135360718e-02 1.566027906678921909e+03
7.969999313354492188e-02 1.553798520632748023e+03
7.979999482631683350e-02 1.538595193006142836e+03
7.989999651908874512e-02 1.526795668900455439e+03
7.999999821186065674e-02 1.524195215121007095e+03
8.009999245405197144e-02 1.526650743199434828e+03
8.019999414682388306e-02 1.540867280444529797e+03
8.029999583959579468e-02 1.511074881855704461e+03
8.039999753236770630e-02 1.491731918512023867e+03
8.049999922513961792e-02 1.513252406367039157e+03
8.059999346733093262e-02 1.546144567126638549e+03
8.069999516010284424e-02 1.548210900774771517e+03
8.079999685287475586e-02 1.514799198639451333e+03
8.089999854564666748e-02 1.440588896364421089e+03
8.099999278783798218e-02 1.364148315752820963e+03
8.109999448060989380e-02 1.294112681551063133e+03
8.119999617338180542e-02 1.331994390820721947e+03
8.129999786615371704e-02 1.416258904016700399e+03
8.139999210834503174e-02 1.492802768814531191e+03
8.149999380111694336e-02 1.563897613199859052e+03
8.159999549388885498e-02 1.619317726429750110e+03
8.169999718666076660e-02 1.657357430505623142e+03
8.179999887943267822e-02 1.674604996975526774e+03
8.189999312162399292e-02 1.673070853389675449e+03
8.199999481439590454e-02 1.661134447240794771e+03
8.209999650716781616e-02 1.638849321203014370e+03
8.219999819993972778e-02 1.618176320187558986e+03
8.229999244213104248e-02 1.593505252641634797e+03
8.239999413490295410e-02 1.573554000023571689e+03
8.249999582767486572e-02 1.552933121792613292e+03
8.259999752044677734e-02 1.538559068067361750e+03
8.269999921321868896e-02 1.523588589189226241e+03
8.279999345541000366e-02 1.518370652933344445e+03
8.289999514818191528e-02 1.526125634217994957e+03
8.299999684095382690e-02 1.541295943867991582e+03
8.309999853372573853e-02 1.512209240084602698e+03
8.319999277591705322e-02 1.495122509564893107e+03
8.329999446868896484e-02 1.517702774904516673e+03
8.339999616146087646e-02 1.550991351352156471e+03
8.349999785423278809e-02 1.543475290245374254e+03
8.359999209642410278e-02 1.511136737584708953e+03
8.369999378919601440e-02 1.437200978639617233e+03
8.379999548196792603e-02 1.361093622002875236e+03
8.389999717473983765e-02 1.289786764541184311e+03
8.399999886751174927e-02 1.356133830357623992e+03
8.409999310970306396e-02 1.434307196842428766e+03
8.419999480247497559e-02 1.510771402164123401e+03
8.429999649524688721e-02 1.575294976729933978e+03
8.439999818801879883e-02 1.626775527594133564e+03
8.449999243021011353e-02 1.660539037482512185e+03
8.459999412298202515e-02 1.675594298242891909e+03
8.469999581575393677e-02 1.667404123864635039e+03
8.479999750852584839e-02 1.646135013348634857e+03
8.489999175071716309e-02 1.632840003007491305e+03
8.499999344348907471e-02 1.610289586844370888e+03
8.509999513626098633e-02 1.582711416496342736e+03
8.519999682903289795e-02 1.563191946256976735e+03
8.529999852180480957e-02 1.548156401512866978e+03
8.539999276399612427e-02 1.526523580481115232e+03
8.549999445676803589e-02 1.517956950552724948e+03
8.559999614953994751e-02 1.518235776395069252e+03
8.569999784231185913e-02 1.536459893401104864e+03
8.579999208450317383e-02 1.505794635130824645e+03
8.589999377727508545e-02 1.489807901281922113e+03
8.599999547004699707e-02 1.506773054057565787e+03
8.609999716281890869e-02 1.540362190575964632e+03
8.619999885559082031e-02 1.542910010440976748e+03
8.629999309778213501e-02 1.517111216478599317e+03
8.639999479055404663e-02 1.449535395673917719e+03
8.649999648332595825e-02 1.374720619913009159e+03
8.659999817609786987e-02 1.303439057095544513e+03
8.669999241828918457e-02 1.365115010228933215e+03
8.679999411106109619e-02 1.439686896814582042e+03
8.689999580383300781e-02 1.513463597114254071e+03
8.699999749660491943e-02 1.577401075153475631e+03
8.709999173879623413e-02 1.630754896996825437e+03
8.719999343156814575e-02 1.662382297939598629e+03
8.729999512434005737e-02 1.673767118227548963e+03
8.739999681711196899e-02 1.664599790344911071e+03
8.749999850988388062e-02 1.646941206927190478e+03
8.759999275207519531e-02 1.628563687984799571e+03
8.769999444484710693e-02 1.605139871327100082e+03
8.779999613761901855e-02 1.573608078487260627e+03
8.789999783039093018e-02 1.554005556190984635e+03
8.799999207258224487e-02 1.539915007400250261e+03
8.809999376535415649e-02 1.524169131077669363e+03
8.819999545812606812e-02 1.519025236293260377e+03
8.829999715089797974e-02 1.522559059415167894e+03
8.839999884366989136e-02 1.522146823551099033e+03
8.849999308586120605e-02 1.488729278958574469e+03
8.859999477863311768e-02 1.495932116244963254e+03
8.869999647140502930e-02 1.530875941853882978e+03
8.879999816417694092e-02 1.545193871119339974e+03
8.889999240636825562e-02 1.531904798357689970e+03
8.899999409914016724e-02 1.477117061295477470e+03
8.909999579191207886e-02 1.405160666725683768e+03
8.919999748468399048e-02 1.332372761258869104e+03
8.929999172687530518e-02 1.358362562670861507e+03
8.939999341964721680e-02 1.430657675942722562e+03
8.949999511241912842e-02 1.504428240649236614e+03
8.959999680519104004e-02 1.568439950250954325e+03
8.969999849796295166e-02 1.622922678902127018e+03
8.979999274015426636e-02 1.657307489109200560e+03
8.989999443292617798e-02 1.669654448595740632e+03
8.999999612569808960e-02 1.666542166704773535e+03
9.009999781847000122e-02 1.650464848218829275e+03
9.019999206066131592e-02 1.629366615003091056e+03
9.029999375343322754e-02 1.599772715727192917e+03
9.039999544620513916e-02 1.575054638510680434e+03
9.049999713897705078e-02 1.551494949043323231e+03
9.059999883174896240e-02 1.537212583611629043e+03
9.069999307394027710e-02 1.521612426360971767e+03
9.079999476671218872e-02 1.521552981537808137e+03
9.089999645948410034e-02 1.527262899235612167e+03
9.099999815225601196e-02 1.506176143131678600e+03
9.109999239444732666e-02 1.494174253920824640e+03
9.119999408721923828e-02 1.514742104397743333e+03
9.129999577999114990e-02 1.540723940158100277e+03
9.139999747276306152e-02 1.538781342743590130e+03
9.149999171495437622e-02 1.508526340541778836e+03
9.159999340772628784e-02 1.444421012118307317e+03
9.169999510049819946e-02 1.372273575387183655e+03
9.179999679327011108e-02 1.340116262735686632e+03
9.189999848604202271e-02 1.407949967396482634e+03
9.199999272823333740e-02 1.479154666672111716e+03
9.209999442100524902e-02 1.543307068985731803e+03
9.219999611377716064e-02 1.601381593513945063e+03
9.229999780654907227e-02 1.646047047020726041e+03
9.239999204874038696e-02 1.667296844127648228e+03
9.249999374151229858e-02 1.664118599188742564e+03
9.259999543428421021e-02 1.650928875514466199e+03
9.269999712705612183e-02 1.636318922218740454e+03
9.279999881982803345e-02 1.602723692493663748e+03
9.289999306201934814e-02 1.574610477881539055e+03
9.299999475479125977e-02 1.552832877287363544e+03
9.309999644756317139e-02 1.540988959202543811e+03
9.319999814033508301e-02 1.529777887856589359e+03
9.329999238252639771e-02 1.517057852498550574e+03
9.339999407529830933e-02 1.524017054534157296e+03
9.349999576807022095e-02 1.489713285099138602e+03
9.359999746084213257e-02 1.488027741381888063e+03
9.369999170303344727e-02 1.516191508360852822e+03
9.379999339580535889e-02 1.536179128983280862e+03
9.389999508857727051e-02 1.534143534217433626e+03
9.399999678134918213e-02 1.491597869264752717e+03
9.409999847412109375e-02 1.426808128522880679e+03
9.419999271631240845e-02 1.359393876479055280e+03
9.429999440908432007e-02 1.380896197580916123e+03
9.439999610185623169e-02 1.443753058294744505e+03
9.449999779462814331e-02 1.511231282533439526e+03
9.459999203681945801e-02 1.573744505600753655e+03
9.469999372959136963e-02 1.622006043582249731e+03
9.479999542236328125e-02 1.656070699941127714e+03
9.489999711513519287e-02 1.664718084787726866e+03
9.499999880790710449e-02 1.659710196814906112e+03
9.509999305009841919e-02 1.639468313209803455e+03
9.519999474287033081e-02 1.620970827212824133e+03
9.529999643564224243e-02 1.583320304911645735e+03
9.539999812841415405e-02 1.557546602135049625e+03
9.549999237060546875e-02 1.543050421327306367e+03
9.559999406337738037e-02 1.527695174637747186e+03
9.569999575614929199e-02 1.519917283731883799e+03
9.579999744892120361e-02 1.522939266379274613e+03
9.589999169111251831e-02 1.494027642288899415e+03
9.599999338388442993e-02 1.492840809550711356e+03
9.609999507665634155e-02 1.514136584399711410e+03
9.619999676942825317e-02 1.533335535487786274e+03
9.629999846220016479e-02 1.531321279188891822e+03
9.639999270439147949e-02 1.489298427476826646e+03
9.649999439716339111e-02 1.424902716039921188e+03
9.659999608993530273e-02 1.358017289408526949e+03
9.669999778270721436e-02 1.402434873540558101e+03
9.679999202489852905e-02 1.463632847855180671e+03
9.689999371767044067e-02 1.526875033102227007e+03
9.699999541044235229e-02 1.582360741063663227e+03
9.709999710321426392e-02 1.631487679502228048e+03
9.719999879598617554e-02 1.656303749722147586e+03
9.729999303817749023e-02 1.658935009893072902e+03
9.739999473094940186e-02 1.647969839495870929e+03
9.749999642372131348e-02 1.632706199466071212e+03
9.759999811649322510e-02 1.599477890845956836e+03
9.769999235868453979e-02 1.566465769430311411e+03
9.779999405145645142e-02 1.549887660055923789e+03
9.789999574422836304e-02 1.531439556771155367e+03
9.799999743700027466e-02 1.522766472061902959e+03
9.809999167919158936e-02 1.528933203733432492e+03
9.819999337196350098e-02 1.499081506541996532e+03
9.829999506473541260e-02 1.488338773574173274e+03
9.839999675750732422e-02 1.513343225604299050e+03
9.849999845027923584e-02 1.527122816059261595e+03
9.859999269247055054e-02 1.528505487234016755e+03
9.869999438524246216e-02 1.492873055909221421e+03
9.879999607801437378e-02 1.433457334290419340e+03
9.889999777078628540e-02 1.374442389019310895e+03
9.899999201297760010e-02 1.399143997528776936e+03
9.909999370574951172e-02 1.460761864179840586e+03
9.919999539852142334e-02 1.523735064553537086e+03
9.929999709129333496e-02 1.581546176846752587e+03
9.939999878406524658e-02 1.627229743450088336e+03
9.949999302625656128e-02 1.650265800124849648e+03
9.959999471902847290e-02 1.650799925858068491e+03
9.969999641180038452e-02 1.643737267060595968e+03
9.979999810457229614e-02 1.622566972496172411e+03
9.989999234676361084e-02 1.589862403849423572e+03
9.999999403953552246e-02 1.560998482972558122e+03
1.000999957323074341e-01 1.545615492285727669e+03
1.001999974250793457e-01 1.530603260780556639e+03
1.002999916672706604e-01 1.525019141086315813e+03
1.003999933600425720e-01 1.509144550143357947e+03
1.004999950528144836e-01 1.490313261758299859e+03
1.005999967455863953e-01 1.504477355476139564e+03
1.006999984383583069e-01 1.521904235463942314e+03
1.007999926805496216e-01 1.528371015695094911e+03
1.008999943733215332e-01 1.510364976878953030e+03
1.009999960660934448e-01 1.459099744875233228e+03
1.010999977588653564e-01 1.398378946379237505e+03
1.011999920010566711e-01 1.404923184679607857e+03
1.012999936938285828e-01 1.457630889068092529e+03
1.013999953866004944e-01 1.515385677573231533e+03
1.014999970793724060e-01 1.570693177771214550e+03
1.015999913215637207e-01 1.619707605978089532e+03
1.016999930143356323e-01 1.644575773654393970e+03
1.017999947071075439e-01 1.651796228517960117e+03
1.018999963998794556e-01 1.642728029613459285e+03
1.019999980926513672e-01 1.623421442678682070e+03
1.020999923348426819e-01 1.592643507876311105e+03
1.021999940276145935e-01 1.564250749588871940e+03
1.022999957203865051e-01 1.543442223808061499e+03
1.023999974131584167e-01 1.534113757400671147e+03
1.024999916553497314e-01 1.536112673855247749e+03
1.025999933481216431e-01 1.508909318812062338e+03
1.026999950408935547e-01 1.496480590382551782e+03
1.027999967336654663e-01 1.513918007482746589e+03
1.028999984264373779e-01 1.526216182149075621e+03
1.029999926686286926e-01 1.525615245407048633e+03
1.030999943614006042e-01 1.490423770893498840e+03
1.031999960541725159e-01 1.434572698731151377e+03
1.032999977469444275e-01 1.386417897088532300e+03
1.033999919891357422e-01 1.438536176817047362e+03
1.034999936819076538e-01 1.489297721010296073e+03
1.035999953746795654e-01 1.550354490715522161e+03
1.036999970674514771e-01 1.597677003091889446e+03
1.037999913096427917e-01 1.631120881995911077e+03
1.038999930024147034e-01 1.643667514052529441e+03
1.039999946951866150e-01 1.642925511467354681e+03
1.040999963879585266e-01 1.626781172003646589e+03
1.041999980807304382e-01 1.594906319572184202e+03
1.042999923229217529e-01 1.566878572731607164e+03
1.043999940156936646e-01 1.545375734502603336e+03
1.044999957084655762e-01 1.536836765081750400e+03
1.045999974012374878e-01 1.533059370884337113e+03
1.046999916434288025e-01 1.511313489903280470e+03
1.047999933362007141e-01 1.503339302236320236e+03
1.048999950289726257e-01 1.517168577320262102e+03
1.049999967217445374e-01 1.521373295364838668e+03
1.050999984145164490e-01 1.517177127157663108e+03
1.051999926567077637e-01 1.469832882994192005e+03
1.052999943494796753e-01 1.418646271179261930e+03
1.053999960422515869e-01 1.417418498317363174e+03
1.054999977350234985e-01 1.466851041186474504e+03
1.055999919772148132e-01 1.517351974709999922e+03
1.056999936699867249e-01 1.572471164275888441e+03
1.057999953627586365e-01 1.611401767308327180e+03
1.058999970555305481e-01 1.632332481848254702e+03
1.059999912977218628e-01 1.641092105920654831e+03
1.060999929904937744e-01 1.632137536206094637e+03
1.061999946832656860e-01 1.607288827804170751e+03
1.062999963760375977e-01 1.578809008936247665e+03
1.063999980688095093e-01 1.556606281951199662e+03
1.064999923110008240e-01 1.543483534103857210e+03
1.065999940037727356e-01 1.539822151635345790e+03
1.066999956965446472e-01 1.504900427647711012e+03
1.067999973893165588e-01 1.496324185899955637e+03
1.068999916315078735e-01 1.509682069854016390e+03
1.069999933242797852e-01 1.516195784620672157e+03
1.070999950170516968e-01 1.510779127034515568e+03
1.071999967098236084e-01 1.471144071456920756e+03
1.072999984025955200e-01 1.416637209013403663e+03
1.073999926447868347e-01 1.428992233263548314e+03
1.074999943375587463e-01 1.477816509354286609e+03
1.075999960303306580e-01 1.527587172941726067e+03
1.076999977231025696e-01 1.575890688358184434e+03
1.077999919652938843e-01 1.611257059429459787e+03
1.078999936580657959e-01 1.632345376618287673e+03
1.079999953508377075e-01 1.634625669290392125e+03
1.080999970436096191e-01 1.620771756140970865e+03
1.081999912858009338e-01 1.594449196560009113e+03
1.082999929785728455e-01 1.572845968992364760e+03
1.083999946713447571e-01 1.548924817717810583e+03
1.084999963641166687e-01 1.546646217780474899e+03
1.085999980568885803e-01 1.521865173056423373e+03
1.086999922990798950e-01 1.502452916616809716e+03
1.087999939918518066e-01 1.509665609419312659e+03
1.088999956846237183e-01 1.513965123881297131e+03
1.089999973773956299e-01 1.511436953735322732e+03
1.090999916195869446e-01 1.475675797420188019e+03
1.091999933123588562e-01 1.425688839644537211e+03
1.092999950051307678e-01 1.427778480472549518e+03
1.093999966979026794e-01 1.474205829000879021e+03
1.094999983906745911e-01 1.525032791940991956e+03
1.095999926328659058e-01 1.571517314434920308e+03
1.096999943256378174e-01 1.606693157938864260e+03
1.097999960184097290e-01 1.625801385246205655e+03
1.098999977111816406e-01 1.629642215566049117e+03
1.099999919533729553e-01 1.610637241491960594e+03
1.100999936461448669e-01 1.589304663297406478e+03
1.101999953389167786e-01 1.568344250752562175e+03
1.102999970316886902e-01 1.547947250920602528e+03
1.103999912738800049e-01 1.538354627425341732e+03
1.104999929666519165e-01 1.508619859453767276e+03
1.105999946594238281e-01 1.505784871789602676e+03
1.106999963521957397e-01 1.504789253857137965e+03
1.107999980449676514e-01 1.512985400682018735e+03
1.108999922871589661e-01 1.484843203055285130e+03
1.109999939799308777e-01 1.440024506883162758e+03
1.110999956727027893e-01 1.424345409637378225e+03
1.111999973654747009e-01 1.472122849157934752e+03
1.112999916076660156e-01 1.520076900268124518e+03
1.113999933004379272e-01 1.563997908263203726e+03
1.114999949932098389e-01 1.597975662258609191e+03
1.115999966859817505e-01 1.620000457277150645e+03
1.116999983787536621e-01 1.625000974993132786e+03
1.117999926209449768e-01 1.615733280531486571e+03
1.118999943137168884e-01 1.589453923881521860e+03
1.119999960064888000e-01 1.567008416869071880e+03
1.120999976992607117e-01 1.554780235850221516e+03
1.121999919414520264e-01 1.536361967363522353e+03
1.122999936342239380e-01 1.511365675238553195e+03
1.123999953269958496e-01 1.508369346375374334e+03
1.124999970197677612e-01 1.507912123803937448e+03
1.125999912619590759e-01 1.501433578580581070e+03
1.126999929547309875e-01 1.466939716431896159e+03
1.127999946475028992e-01 1.424985134662057590e+03
1.128999963402748108e-01 1.454828271485172763e+03
1.129999980330467224e-01 1.503224365803738692e+03
1.130999922752380371e-01 1.544795436294156616e+03
1.131999939680099487e-01 1.584041303060990231e+03
1.132999956607818604e-01 1.609217254506564814e+03
1.133999973535537720e-01 1.619463081302403680e+03
1.134999915957450867e-01 1.611427405595613664e+03
1.135999932885169983e-01 1.598477007696509872e+03
1.136999949812889099e-01 1.577367778801480199e+03
1.137999966740608215e-01 1.569680044448566377e+03
1.138999983668327332e-01 1.531058188007583340e+03
1.139999926090240479e-01 1.512108590764037672e+03
1.140999943017959595e-01 1.502035091543933277e+03
1.141999959945678711e-01 1.501271253818302512e+03
1.142999976873397827e-01 1.486503574811382805e+03
1.143999919295310974e-01 1.450130676835011172e+03
1.144999936223030090e-01 1.420733667528240858e+03
1.145999953150749207e-01 1.468089091170577376e+03
1.146999970078468323e-01 1.513902034335136022e+03
1.147999912500381470e-01 1.553943239238971273e+03
1.148999929428100586e-01 1.588345355809833563e+03
1.149999946355819702e-01 1.609969543340782820e+03
1.150999963283538818e-01 1.614479379247142333e+03
1.151999980211257935e-01 1.601344081132799147e+03
1.152999922633171082e-01 1.585094359123547974e+03
1.153999939560890198e-01 1.573978460573274788e+03
1.154999956488609314e-01 1.541441203987227027e+03
1.155999973416328430e-01 1.515726097987826051e+03
1.156999915838241577e-01 1.501645434705970729e+03
1.157999932765960693e-01 1.498385612702600838e+03
1.158999949693679810e-01 1.481146876180583604e+03
1.159999966621398926e-01 1.447208255735641615e+03
1.160999983549118042e-01 1.415965522445603256e+03
1.161999925971031189e-01 1.468239425024989487e+03
1.162999942898750305e-01 1.515513388327498888e+03
1.163999959826469421e-01 1.554923747589431059e+03
1.164999976754188538e-01 1.588230384390627023e+03
1.165999919176101685e-01 1.606897315800736578e+03
1.166999936103820801e-01 1.606485110714111670e+03
1.167999953031539917e-01 1.594633974740478607e+03
1.168999969959259033e-01 1.584150943922199986e+03
1.169999912381172180e-01 1.561601850800177090e+03
1.170999929308891296e-01 1.530620921951323908e+03
1.171999946236610413e-01 1.504595734671434457e+03
1.172999963164329529e-01 1.497806599997230705e+03
1.173999980092048645e-01 1.485132248479603049e+03
1.174999922513961792e-01 1.453272643907474276e+03
1.175999939441680908e-01 1.417133047244928775e+03
1.176999956369400024e-01 1.467814661506994526e+03
1.177999973297119141e-01 1.513269908409118443e+03
1.178999915719032288e-01 1.555531440661201259e+03
1.179999932646751404e-01 1.586230584227514100e+03
1.180999949574470520e-01 1.603177753870789275e+03
1.181999966502189636e-01 1.605169790980342441e+03
1.182999908924102783e-01 1.596689412266046247e+03
1.183999925851821899e-01 1.595868660089704463e+03
1.184999942779541016e-01 1.554147190364489688e+03
1.185999959707260132e-01 1.515404105620349810e+03
1.186999976634979248e-01 1.502156229755025379e+03
1.187999919056892395e-01 1.488384650796926735e+03
1.188999935984611511e-01 1.460483288888030984e+03
1.189999952912330627e-01 1.428673698185444437e+03
1.190999969840049744e-01 1.452582510265965539e+03
1.191999912261962891e-01 1.500251200618897656e+03
1.192999929189682007e-01 1.541793415363089707e+03
1.193999946117401123e-01 1.576448648202785535e+03
1.194999963045120239e-01 1.598949825551808772e+03
1.195999979972839355e-01 1.604279253907560587e+03
1.196999922394752502e-01 1.598631226606351902e+03
1.197999939322471619e-01 1.583832863549427657e+03
1.198999956250190735e-01 1.549251176914911412e+03
1.199999973177909851e-01 1.509525027442433156e+03
1.200999915599822998e-01 1.500176469747315423e+03
1.201999932527542114e-01 1.476048969636775837e+03
1.202999949455261230e-01 1.445423296170035883e+03
1.203999966382980347e-01 1.420414967010191049e+03
1.204999908804893494e-01 1.471971313245911460e+03
1.205999925732612610e-01 1.519108992520758420e+03
1.206999942660331726e-01 1.557425879896157312e+03
1.207999959588050842e-01 1.584534526627229980e+03
1.208999976515769958e-01 1.602241409578250796e+03
1.209999918937683105e-01 1.604742151934735602e+03
1.210999935865402222e-01 1.587018113060522182e+03
1.211999952793121338e-01 1.549963083281405488e+03
1.212999969720840454e-01 1.513976178553132286e+03
1.213999912142753601e-01 1.495120211452875537e+03
1.214999929070472717e-01 1.465787045598675604e+03
1.215999945998191833e-01 1.436363579454277897e+03
1.216999962925910950e-01 1.438957315579513306e+03
1.217999979853630066e-01 1.492897777741384289e+03
1.218999922275543213e-01 1.535497121161836731e+03
1.219999939203262329e-01 1.569136940787626827e+03
1.220999956130981445e-01 1.592134624129813574e+03
1.221999973058700562e-01 1.603933161961669612e+03
1.222999915480613708e-01 1.599960270994948814e+03
1.223999932408332825e-01 1.562472676260869775e+03
1.224999949336051941e-01 1.522855318273938792e+03
1.225999966263771057e-01 1.493190657005141929e+03
1.226999908685684204e-01 1.467444850504596843e+03
1.227999925613403320e-01 1.433927733799927637e+03
1.228999942541122437e-01 1.436662365151440554e+03
1.229999959468841553e-01 1.490617084407013863e+03
1.230999976396560669e-01 1.535439646994775558e+03
1.231999918818473816e-01 1.570426724963655943e+03
1.232999935746192932e-01 1.592810796140252933e+03
1.233999952673912048e-01 1.605344028030379832e+03
1.234999969601631165e-01 1.574457511130311104e+03
1.235999912023544312e-01 1.529570124515722455e+03
1.236999928951263428e-01 1.501386798388208263e+03
1.237999945878982544e-01 1.468656522310785931e+03
1.238999962806701660e-01 1.433759928121046869e+03
1.239999979734420776e-01 1.421339292709948495e+03
1.240999922156333923e-01 1.480682247954375725e+03
1.241999939084053040e-01 1.527342688843515816e+03
1.242999956011772156e-01 1.566452214047388225e+03
1.243999972939491272e-01 1.590167472130187889e+03
1.244999915361404419e-01 1.594165357884958667e+03
1.245999932289123535e-01 1.551130925890841809e+03
1.246999949216842651e-01 1.510872354792350734e+03
1.247999966144561768e-01 1.480545851723560190e+03
1.248999908566474915e-01 1.449125774992134666e+03
1.249999925494194031e-01 1.414453047737733414e+03
1.251000016927719116e-01 1.458540179225321936e+03
1.251999884843826294e-01 1.511716644752226557e+03
1.252999901771545410e-01 1.553490739395241690e+03
1.253999918699264526e-01 1.584562291169762375e+03
1.254999935626983643e-01 1.574701770491051775e+03
1.255999952554702759e-01 1.535197052647191185e+03
1.256999969482421875e-01 1.498773382396811940e+03
1.257999986410140991e-01 1.462122172518602838e+03
1.259000003337860107e-01 1.429648764029170025e+03
1.259999871253967285e-01 1.416120277670210953e+03
1.260999888181686401e-01 1.478905081681420825e+03
1.261999905109405518e-01 1.529930105811720750e+03
1.262999922037124634e-01 1.567226915221385298e+03
1.263999938964843750e-01 1.563348266975915067e+03
1.264999955892562866e-01 1.523775634115178036e+03
1.265999972820281982e-01 1.486552416394118609e+03
1.266999989748001099e-01 1.450047260099973755e+03
1.268000006675720215e-01 1.414042859473670660e+03
1.268999874591827393e-01 1.415913187321282294e+03
1.269999891519546509e-01 1.478309353899511734e+03
1.270999908447265625e-01 1.530841263934365315e+03
1.271999925374984741e-01 1.546791528371536288e+03
1.272999942302703857e-01 1.510591324851965965e+03
1.273999959230422974e-01 1.473838498815833873e+03
1.274999976158142090e-01 1.435091536872815368e+03
1.275999993085861206e-01 1.401701748130457872e+03
1.277000010013580322e-01 1.394637830734910267e+03
1.277999877929687500e-01 1.465689374648942703e+03
1.278999894857406616e-01 1.520380370684752734e+03
1.279999911785125732e-01 1.501667245249859207e+03
1.280999928712844849e-01 1.461511341002704285e+03
1.281999945640563965e-01 1.425520607072061011e+03
1.282999962568283081e-01 1.390723174524286151e+03
1.283999979496002197e-01 1.360146000889295010e+03
1.284999996423721313e-01 1.422958374484341221e+03


==> graphics/simulation_of_wedge/exp3/hyper_training_3.dat <==
{
    "u_min": 140.0,
    "u_max": 210.0,
    "kp": 0.3208533757685781,
    "ki": 0.0020269016866262465,
    "ff": 177.55626496010328,
    "kp_bits": 17,
    "ki_bits": 11303,
    "ff_bits": 1454,
    "ref": 1555.0,
    "mse": 9460.011113924334,
    "violation_mae": 278.06945775616515,
    "penalty_coefficient": 15.0
}

==> graphics/simulation_of_wedge/exp3/u_data_training_3.dat <==
0.000000000000000000e+00 3.884658718468373877e+02
9.999999747378751636e-05 3.375053301301677493e+02
1.999999949475750327e-04 2.964211561233536258e+02
2.999999851454049349e-04 2.623221774172874348e+02
3.999999898951500654e-04 2.355813629439048213e+02
4.999999655410647392e-04 2.184157352680358315e+02
5.999999702908098698e-04 2.058809598059275459e+02
6.999999750405550003e-04 1.972972505634123763e+02
7.999999797903001308e-04 1.939206256843991412e+02
8.999999845400452614e-04 1.999690469746691690e+02
9.999999310821294785e-04 1.994445896501852928e+02
1.099999994039535522e-03 2.019484007195623860e+02
1.199999940581619740e-03 2.083152638356328055e+02
1.300000003539025784e-03 2.105236180542260342e+02
1.399999950081110001e-03 2.097491177107446845e+02
1.500000013038516045e-03 2.142931597790440605e+02
1.599999959580600262e-03 2.125768539860647195e+02
1.699999906122684479e-03 2.128267004573345957e+02
1.799999969080090523e-03 2.107613728327721105e+02
1.899999915622174740e-03 2.111614399440781824e+02
1.999999862164258957e-03 2.113911837975192611e+02
2.099999925121665001e-03 2.106456565380656514e+02
2.199999988079071045e-03 2.116505298463227405e+02
2.300000051036477089e-03 2.142802373135911580e+02
2.399999881163239479e-03 2.122490529146217284e+02
2.499999944120645523e-03 2.099771734985844205e+02
2.600000007078051567e-03 2.182919102657704116e+02
2.699999837204813957e-03 2.131812823285793002e+02
2.799999900162220001e-03 2.104197792083735692e+02
2.899999963119626045e-03 2.120518765040177982e+02
3.000000026077032089e-03 2.116794065237709788e+02
3.099999856203794479e-03 2.047082203358420145e+02
3.199999919161200523e-03 1.957054148327679570e+02
3.299999982118606567e-03 1.775562649601032774e+02
3.399999812245368958e-03 1.775562649601032774e+02
3.499999875202775002e-03 1.775562649601032774e+02
3.599999938160181046e-03 1.775562649601032774e+02
3.700000001117587090e-03 1.775562649601032774e+02
3.799999831244349480e-03 1.775562649601032774e+02
3.899999894201755524e-03 1.775562649601032774e+02
3.999999724328517914e-03 1.775562649601032774e+02
4.100000020116567612e-03 1.775562649601032774e+02
4.199999850243330002e-03 1.775562649601032774e+02
4.299999680370092392e-03 1.775562649601032774e+02
4.399999976158142090e-03 1.775562649601032774e+02
4.499999806284904480e-03 1.775562649601032774e+02
4.600000102072954178e-03 3.239330762060235998e+02
4.699999932199716568e-03 2.828904539486569547e+02
4.799999762326478958e-03 2.461903027115741338e+02
4.900000058114528656e-03 2.150124270092433676e+02
4.999999888241291046e-03 1.901676066773203786e+02
5.099999718368053436e-03 1.732268216632400595e+02
5.200000014156103134e-03 1.637285826997710672e+02
5.299999844282865524e-03 1.605944910984763681e+02
5.399999674409627914e-03 1.617213804451979513e+02
5.499999970197677612e-03 1.640637713476120894e+02
5.599999800324440002e-03 1.688043537306209316e+02
5.699999630451202393e-03 1.715921799275418209e+02
5.799999926239252090e-03 1.760777494817805859e+02
5.899999756366014481e-03 1.774760108242044510e+02
6.000000052154064178e-03 1.818259101308113941e+02
6.099999882280826569e-03 1.806770168908521441e+02
6.199999712407588959e-03 1.811323359127095216e+02
6.300000008195638657e-03 1.809878013607535365e+02
6.399999838322401047e-03 1.809821493941260542e+02
6.499999668449163437e-03 1.808903497141303092e+02
6.599999964237213135e-03 1.784103166130083480e+02
6.699999794363975525e-03 1.798399907027752533e+02
6.799999624490737915e-03 1.796000065199825997e+02
6.899999920278787613e-03 1.803503266286923008e+02
6.999999750405550003e-03 1.816968621640809260e+02
7.100000046193599701e-03 1.845665434860596292e+02
7.199999876320362091e-03 1.870117492166624231e+02
7.299999706447124481e-03 1.861215102385600915e+02
7.400000002235174179e-03 1.909698931343418735e+02
7.499999832361936569e-03 1.884396516783513107e+02
7.599999662488698959e-03 1.854589487895108277e+02
7.699999958276748657e-03 1.775562649601032774e+02
7.799999788403511047e-03 1.775562649601032774e+02
7.899999618530273438e-03 1.775562649601032774e+02
7.999999448657035828e-03 1.775562649601032774e+02
8.100000210106372833e-03 1.775562649601032774e+02
8.200000040233135223e-03 1.775562649601032774e+02
8.299999870359897614e-03 1.775562649601032774e+02
8.399999700486660004e-03 1.775562649601032774e+02
8.499999530613422394e-03 1.775562649601032774e+02
8.599999360740184784e-03 1.775562649601032774e+02
8.700000122189521790e-03 1.775562649601032774e+02
8.799999952316284180e-03 1.775562649601032774e+02
8.899999782443046570e-03 1.775562649601032774e+02
8.999999612569808960e-03 3.225134383379496512e+02
9.099999442696571350e-03 2.832495176243116930e+02
9.200000204145908356e-03 2.478395924572621993e+02
9.300000034272670746e-03 2.161250428364846243e+02
9.399999864399433136e-03 1.901088397129639986e+02
9.499999694526195526e-03 1.708899593540801618e+02
9.599999524652957916e-03 1.584692312398652234e+02
9.699999354779720306e-03 1.541489365902835118e+02
9.800000116229057312e-03 1.565672419032893856e+02
9.899999946355819702e-03 1.563478144990692158e+02
9.999999776482582092e-03 1.607152128973797574e+02
1.009999960660934448e-02 1.648927325924094021e+02
1.019999943673610687e-02 1.692191324668692403e+02
1.030000019818544388e-02 1.729757063969962303e+02
1.040000002831220627e-02 1.767388048135235579e+02
1.049999985843896866e-02 1.769554361418542214e+02
1.059999968856573105e-02 1.770935105190940249e+02
1.069999951869249344e-02 1.758525786511729905e+02
1.079999934881925583e-02 1.754369117886139122e+02
1.090000011026859283e-02 1.773368846942471748e+02
1.099999994039535522e-02 1.733174415506991295e+02
1.109999977052211761e-02 1.751681278184953214e+02
1.119999960064888000e-02 1.755064037576917428e+02
1.129999943077564240e-02 1.777522718013926522e+02
1.139999926090240479e-02 1.775612188800086528e+02
1.150000002235174179e-02 1.816662005781227549e+02
1.159999985247850418e-02 1.828007934317625143e+02
1.169999968260526657e-02 1.824986981513465594e+02
1.179999951273202896e-02 1.839309311200620414e+02
1.189999934285879135e-02 1.850593239173030611e+02
1.200000010430812836e-02 1.828751941834842967e+02
1.209999993443489075e-02 1.775562649601032774e+02
1.219999976456165314e-02 1.775562649601032774e+02
1.229999959468841553e-02 1.775562649601032774e+02
1.239999942481517792e-02 1.775562649601032774e+02
1.249999925494194031e-02 1.775562649601032774e+02
1.260000001639127731e-02 1.775562649601032774e+02
1.269999984651803970e-02 1.775562649601032774e+02
1.279999967664480209e-02 1.775562649601032774e+02
1.289999950677156448e-02 1.775562649601032774e+02
1.299999933689832687e-02 1.775562649601032774e+02
1.310000009834766388e-02 1.775562649601032774e+02
1.319999992847442627e-02 1.775562649601032774e+02
1.329999975860118866e-02 1.775562649601032774e+02
1.339999958872795105e-02 3.012200660509522550e+02
1.349999941885471344e-02 2.640978043449438815e+02
1.359999924898147583e-02 2.309398791227873460e+02
1.370000001043081284e-02 2.021192300346307036e+02
1.379999984055757523e-02 1.793574461658310497e+02
1.389999967068433762e-02 1.621822396598360569e+02
1.399999950081110001e-02 1.532239754663583824e+02
1.409999933093786240e-02 1.528304824123110279e+02
1.420000009238719940e-02 1.552460460487084788e+02
1.429999992251396179e-02 1.557217529078157554e+02
1.439999975264072418e-02 1.628336386454633669e+02
1.449999958276748657e-02 1.664884151290192165e+02
1.459999941289424896e-02 1.686095968589756353e+02
1.469999924302101135e-02 1.687213249598897846e+02
1.480000000447034836e-02 1.756035408497199342e+02
1.489999983459711075e-02 1.743158719315144936e+02
1.499999966472387314e-02 1.723268337785416406e+02
1.509999949485063553e-02 1.744667512178827735e+02
1.519999932497739792e-02 1.748408182422869004e+02
1.529999915510416031e-02 1.735422975994326862e+02
1.539999991655349731e-02 1.737723067164591555e+02
1.549999974668025970e-02 1.749608077498810133e+02
1.559999957680702209e-02 1.751426891597577651e+02
1.569999940693378448e-02 1.760438638824278712e+02
1.579999923706054688e-02 1.786166849715691285e+02
1.589999906718730927e-02 1.812214279078847881e+02
1.599999889731407166e-02 1.817066249990180324e+02
1.609999872744083405e-02 1.832491484165589668e+02
1.620000042021274567e-02 1.841687638128610160e+02
1.630000025033950806e-02 1.813155740719676885e+02
1.640000008046627045e-02 1.775562649601032774e+02
1.649999991059303284e-02 1.775562649601032774e+02
1.659999974071979523e-02 1.775562649601032774e+02
1.669999957084655762e-02 1.775562649601032774e+02
1.679999940097332001e-02 1.775562649601032774e+02
1.689999923110008240e-02 1.775562649601032774e+02
1.699999906122684479e-02 1.775562649601032774e+02
1.709999889135360718e-02 1.775562649601032774e+02
1.719999872148036957e-02 1.775562649601032774e+02
1.730000041425228119e-02 1.775562649601032774e+02
1.740000024437904358e-02 1.775562649601032774e+02
1.750000007450580597e-02 1.775562649601032774e+02
1.759999990463256836e-02 3.280089020613460207e+02
1.769999973475933075e-02 2.895878419891256499e+02
1.779999956488609314e-02 2.537062381963211521e+02
1.789999939501285553e-02 2.218121007816063752e+02
1.799999922513961792e-02 1.941251374158206886e+02
1.809999905526638031e-02 1.724329174409898542e+02
1.819999888539314270e-02 1.580345007075896717e+02
1.829999871551990509e-02 1.513560195711291385e+02
1.840000040829181671e-02 1.517456756964683962e+02
1.850000023841857910e-02 1.523789679777640345e+02
1.860000006854534149e-02 1.566059078786921077e+02
1.869999989867210388e-02 1.595915872514618172e+02
1.879999972879886627e-02 1.623539510099567451e+02
1.889999955892562866e-02 1.658956438573315211e+02
1.899999938905239105e-02 1.691790204906212125e+02
1.909999921917915344e-02 1.714257882779980378e+02
1.919999904930591583e-02 1.697893201484333474e+02
1.929999887943267822e-02 1.711240902910722923e+02
1.939999870955944061e-02 1.714632785388129150e+02
1.950000040233135223e-02 1.731476707517941520e+02
1.960000023245811462e-02 1.738743826287745264e+02
1.970000006258487701e-02 1.751194287741511744e+02
1.979999989271163940e-02 1.743007302602870823e+02
1.989999972283840179e-02 1.745127410956350502e+02
1.999999955296516418e-02 1.754153530034870982e+02
2.009999938309192657e-02 1.796863278760793037e+02
2.019999921321868896e-02 1.800704443493034717e+02
2.029999904334545135e-02 1.799914529658416029e+02
2.039999887347221375e-02 1.800122196912892036e+02
2.049999870359897614e-02 1.773744647144229134e+02
2.060000039637088776e-02 1.775562649601032774e+02
2.070000022649765015e-02 1.775562649601032774e+02
2.080000005662441254e-02 1.775562649601032774e+02
2.089999988675117493e-02 1.775562649601032774e+02
2.099999971687793732e-02 1.775562649601032774e+02
2.109999954700469971e-02 1.775562649601032774e+02
2.119999937713146210e-02 1.775562649601032774e+02
2.129999920725822449e-02 1.775562649601032774e+02
2.139999903738498688e-02 1.775562649601032774e+02
2.149999886751174927e-02 1.775562649601032774e+02
2.159999869763851166e-02 1.775562649601032774e+02
2.169999852776527405e-02 1.775562649601032774e+02
2.180000022053718567e-02 3.243810274307107875e+02
2.190000005066394806e-02 2.867727289579976286e+02
2.199999988079071045e-02 2.522624415030114164e+02
2.209999971091747284e-02 2.200968840073590513e+02
2.219999954104423523e-02 1.923400030261145162e+02
2.229999937117099762e-02 1.705955149921641407e+02
2.239999920129776001e-02 1.566751598923343067e+02
2.249999903142452240e-02 1.504953329130898680e+02
2.259999886155128479e-02 1.481644411050913277e+02
2.269999869167804718e-02 1.494677822523140946e+02
2.279999852180480957e-02 1.534986188247207792e+02
2.290000021457672119e-02 1.608913913455808995e+02
2.300000004470348358e-02 1.642663912552835939e+02
2.309999987483024597e-02 1.638331381004665843e+02
2.319999970495700836e-02 1.676298902752233460e+02
2.329999953508377075e-02 1.683538292174733897e+02
2.339999936521053314e-02 1.687430711210123491e+02
2.349999919533729553e-02 1.696986799980304852e+02
2.359999902546405792e-02 1.717297509863330447e+02
2.369999885559082031e-02 1.701457005149326562e+02
2.379999868571758270e-02 1.686755290750660947e+02
2.389999851584434509e-02 1.713526212500748613e+02
2.400000020861625671e-02 1.745470306538258285e+02
2.410000003874301910e-02 1.758088044850499330e+02
2.419999986886978149e-02 1.757913114029427391e+02
2.429999969899654388e-02 1.775915813867102884e+02
2.439999952912330627e-02 1.806281268390952164e+02
2.449999935925006866e-02 1.783199718283466950e+02
2.459999918937683105e-02 1.799246505359795094e+02
2.469999901950359344e-02 1.755610247417567962e+02
2.479999884963035583e-02 1.775562649601032774e+02
2.489999867975711823e-02 1.775562649601032774e+02
2.499999850988388062e-02 1.775562649601032774e+02
2.510000020265579224e-02 1.775562649601032774e+02
2.520000003278255463e-02 1.775562649601032774e+02
2.529999986290931702e-02 1.775562649601032774e+02
2.539999969303607941e-02 1.775562649601032774e+02
2.549999952316284180e-02 1.775562649601032774e+02
2.559999935328960419e-02 1.775562649601032774e+02
2.569999918341636658e-02 1.775562649601032774e+02
2.579999901354312897e-02 1.775562649601032774e+02
2.589999884366989136e-02 1.775562649601032774e+02
2.599999867379665375e-02 2.908151462331692301e+02
2.609999850392341614e-02 2.561468779688808581e+02
2.620000019669532776e-02 2.246274678440992716e+02
2.630000002682209015e-02 1.957899488014402607e+02
2.639999985694885254e-02 1.724105572729683047e+02
2.649999968707561493e-02 1.564434894298109100e+02
2.659999951720237732e-02 1.500403954010866983e+02
2.669999934732913971e-02 1.466794061113350551e+02
2.679999917745590210e-02 1.467064399970932413e+02
2.689999900758266449e-02 1.506627013064727123e+02
2.699999883770942688e-02 1.552404500818086035e+02
2.709999866783618927e-02 1.592795812525498604e+02
2.719999849796295166e-02 1.632971119108851212e+02
2.730000019073486328e-02 1.690871015160952027e+02
2.740000002086162567e-02 1.709580418955669359e+02
2.749999985098838806e-02 1.674461017998653745e+02
2.759999968111515045e-02 1.682377016480249381e+02
2.769999951124191284e-02 1.687890428944040195e+02
2.779999934136867523e-02 1.682684299274224600e+02
2.789999917149543762e-02 1.660302989616610034e+02
2.799999900162220001e-02 1.709389721425144444e+02
2.809999883174896240e-02 1.714709565726441554e+02
2.819999866187572479e-02 1.726386284685054875e+02
2.829999849200248718e-02 1.732686943377883040e+02
2.840000018477439880e-02 1.828726490238300073e+02
2.850000001490116119e-02 1.805501300273816128e+02
2.859999984502792358e-02 1.784974327149556643e+02
2.869999967515468597e-02 1.781179408413205181e+02
2.879999950528144836e-02 1.775562649601032774e+02
2.889999933540821075e-02 1.775562649601032774e+02
2.899999916553497314e-02 1.775562649601032774e+02
2.909999899566173553e-02 1.775562649601032774e+02
2.919999882578849792e-02 1.775562649601032774e+02
2.929999865591526031e-02 1.775562649601032774e+02
2.939999848604202271e-02 1.775562649601032774e+02
2.950000017881393433e-02 1.775562649601032774e+02
2.960000000894069672e-02 1.775562649601032774e+02
2.969999983906745911e-02 1.775562649601032774e+02
2.979999966919422150e-02 1.775562649601032774e+02
2.989999949932098389e-02 1.775562649601032774e+02
2.999999932944774628e-02 3.044013954279768086e+02
3.009999915957450867e-02 2.695167834855587898e+02
3.019999898970127106e-02 2.363667937287680445e+02
3.029999881982803345e-02 2.065352582256269613e+02
3.039999864995479584e-02 1.810832614126652231e+02
3.049999848008155823e-02 1.621676996042696146e+02
3.059999831020832062e-02 1.503240735795348257e+02
3.070000000298023224e-02 1.469735367908624539e+02
3.079999983310699463e-02 1.445134523954511394e+02
3.089999966323375702e-02 1.480778701288657828e+02
3.099999949336051941e-02 1.508064806201751367e+02
3.109999932348728180e-02 1.562307106554261225e+02
3.119999915361404419e-02 1.569444812985978501e+02
3.130000084638595581e-02 1.642651444347538643e+02
3.139999881386756897e-02 1.644575811871293922e+02
3.150000050663948059e-02 1.666733765217935854e+02
3.159999847412109375e-02 1.670695643673242330e+02
3.170000016689300537e-02 1.667759037931730575e+02
3.179999813437461853e-02 1.672561201167161755e+02
3.189999982714653015e-02 1.654768468436915612e+02
3.199999779462814331e-02 1.692428786929239664e+02
3.209999948740005493e-02 1.699174002499137544e+02
3.219999745488166809e-02 1.698554780139753291e+02
3.229999914765357971e-02 1.746409874278041912e+02
3.240000084042549133e-02 1.781620512151695834e+02
3.249999880790710449e-02 1.779399012518800873e+02
3.260000050067901611e-02 1.785467354550630432e+02
3.269999846816062927e-02 1.744040940612965755e+02
3.280000016093254089e-02 1.775562649601032774e+02
3.289999812841415405e-02 1.775562649601032774e+02
3.299999982118606567e-02 1.775562649601032774e+02
3.309999778866767883e-02 1.775562649601032774e+02
3.319999948143959045e-02 1.775562649601032774e+02
3.329999744892120361e-02 1.775562649601032774e+02
3.339999914169311523e-02 1.775562649601032774e+02
3.350000083446502686e-02 1.775562649601032774e+02
3.359999880194664001e-02 1.775562649601032774e+02
3.370000049471855164e-02 1.775562649601032774e+02
3.379999846220016479e-02 1.775562649601032774e+02
3.390000015497207642e-02 1.775562649601032774e+02
3.399999812245368958e-02 2.863432148371356334e+02
3.409999981522560120e-02 2.539484871648037938e+02
3.419999778270721436e-02 2.218002585680674486e+02
3.429999947547912598e-02 1.940055135929362109e+02
3.439999744296073914e-02 1.706165979593754116e+02
3.449999913573265076e-02 1.553997515697012375e+02
3.460000082850456238e-02 1.467153176703720874e+02
3.469999879598617554e-02 1.424000139239980740e+02
3.480000048875808716e-02 1.451877008930091222e+02
3.489999845623970032e-02 1.474733409894946305e+02
3.500000014901161194e-02 1.531056438418777930e+02
3.509999811649322510e-02 1.529417913675657701e+02
3.519999980926513672e-02 1.585713189788836246e+02
3.529999777674674988e-02 1.619481801269946573e+02
3.539999946951866150e-02 1.615493668505700384e+02
3.549999743700027466e-02 1.620964899337025713e+02
3.559999912977218628e-02 1.648074494055060200e+02
3.570000082254409790e-02 1.680032579413534961e+02
3.579999879002571106e-02 1.645912459003283175e+02
3.590000048279762268e-02 1.689612484730693609e+02
3.599999845027923584e-02 1.688303760383516590e+02
3.610000014305114746e-02 1.728587553152949852e+02
3.619999811053276062e-02 1.708474707773787600e+02
3.629999980330467224e-02 1.751469385388659532e+02
3.639999777078628540e-02 1.761496330192306914e+02
3.649999946355819702e-02 1.743784246563498925e+02
3.659999743103981018e-02 1.746781451261107634e+02
3.669999912381172180e-02 1.775562649601032774e+02
3.680000081658363342e-02 1.775562649601032774e+02
3.689999878406524658e-02 1.775562649601032774e+02
3.700000047683715820e-02 1.775562649601032774e+02
3.709999844431877136e-02 1.775562649601032774e+02
3.720000013709068298e-02 1.775562649601032774e+02
3.729999810457229614e-02 1.775562649601032774e+02
3.739999979734420776e-02 1.775562649601032774e+02
3.749999776482582092e-02 1.775562649601032774e+02
3.759999945759773254e-02 1.775562649601032774e+02
3.769999742507934570e-02 1.775562649601032774e+02
3.779999911785125732e-02 1.775562649601032774e+02
3.790000081062316895e-02 2.806975280150528533e+02
3.799999877810478210e-02 2.473464957214043238e+02
3.810000047087669373e-02 2.164418972978166948e+02
3.819999843835830688e-02 1.886927607614911722e+02
3.830000013113021851e-02 1.670657509804603365e+02
3.839999809861183167e-02 1.525225451075644401e+02
3.849999979138374329e-02 1.436284627174647426e+02
3.859999775886535645e-02 1.413689629247931236e+02
3.869999945163726807e-02 1.423609674100116536e+02
3.879999741911888123e-02 1.469388450076802712e+02
3.889999911189079285e-02 1.505413695323855165e+02
3.900000080466270447e-02 1.559978845533746608e+02
3.909999877214431763e-02 1.579505338196057096e+02
3.920000046491622925e-02 1.607187763720442604e+02
3.929999843239784241e-02 1.593493048637106426e+02
3.940000012516975403e-02 1.642927977471699990e+02
3.949999809265136719e-02 1.642916511408687654e+02
3.959999978542327881e-02 1.623035486672144145e+02
3.969999775290489197e-02 1.643874836570919058e+02
3.979999944567680359e-02 1.657839549034148945e+02
3.989999741315841675e-02 1.688714176115620944e+02
3.999999910593032837e-02 1.694558098229013297e+02
4.010000079870223999e-02 1.749082752662108646e+02
4.019999876618385315e-02 1.779468626485605682e+02
4.030000045895576477e-02 1.763994165927163635e+02
4.039999842643737793e-02 1.727590530554458326e+02
4.050000011920928955e-02 1.775562649601032774e+02
4.059999808669090271e-02 1.775562649601032774e+02
4.069999977946281433e-02 1.775562649601032774e+02
4.079999774694442749e-02 1.775562649601032774e+02
4.089999943971633911e-02 1.775562649601032774e+02
4.099999740719795227e-02 1.775562649601032774e+02
4.109999909996986389e-02 1.775562649601032774e+02
4.120000079274177551e-02 1.775562649601032774e+02
4.129999876022338867e-02 1.775562649601032774e+02
4.140000045299530029e-02 1.775562649601032774e+02
4.149999842047691345e-02 1.775562649601032774e+02
4.160000011324882507e-02 1.775562649601032774e+02
4.169999808073043823e-02 2.750066710859317709e+02
4.179999977350234985e-02 2.435033227097554800e+02
4.189999774098396301e-02 2.144237092684780350e+02
4.199999943375587463e-02 1.865782682962874048e+02
4.209999740123748779e-02 1.651451569175861778e+02
4.219999909400939941e-02 1.497743533136696783e+02
4.230000078678131104e-02 1.418647088985926530e+02
4.239999875426292419e-02 1.369345969987858496e+02
4.250000044703483582e-02 1.413415741152562077e+02
4.259999841451644897e-02 1.419374512411048102e+02
4.270000010728836060e-02 1.488179059500452865e+02
4.279999807476997375e-02 1.501822314190395389e+02
4.289999976754188538e-02 1.537701653921686216e+02
4.299999773502349854e-02 1.575375861743415555e+02
4.309999942779541016e-02 1.569813195520923728e+02
4.319999739527702332e-02 1.601157392397969943e+02
4.329999908804893494e-02 1.619700346593755853e+02
4.339999705553054810e-02 1.624551281633378323e+02
4.349999874830245972e-02 1.649062484416425605e+02
4.360000044107437134e-02 1.688530172246866528e+02
4.369999840855598450e-02 1.675922153534539802e+02
4.380000010132789612e-02 1.723800441064075812e+02
4.389999806880950928e-02 1.732983302027587911e+02
4.399999976158142090e-02 1.720331949909148079e+02
4.409999772906303406e-02 1.731279177739081945e+02
4.419999942183494568e-02 1.687037875195293282e+02
4.429999738931655884e-02 1.775562649601032774e+02
4.439999908208847046e-02 1.775562649601032774e+02
4.449999704957008362e-02 1.775562649601032774e+02
4.459999874234199524e-02 1.775562649601032774e+02
4.470000043511390686e-02 1.775562649601032774e+02
4.479999840259552002e-02 1.775562649601032774e+02
4.490000009536743164e-02 1.775562649601032774e+02
4.499999806284904480e-02 1.775562649601032774e+02
4.509999975562095642e-02 1.775562649601032774e+02
4.519999772310256958e-02 1.775562649601032774e+02
4.529999941587448120e-02 1.775562649601032774e+02
4.539999738335609436e-02 2.814726926729885008e+02
4.549999907612800598e-02 2.494387112813190583e+02
4.559999704360961914e-02 2.202163901431513295e+02
4.569999873638153076e-02 1.916729931480124378e+02
4.580000042915344238e-02 1.690690006530111020e+02
4.589999839663505554e-02 1.527475923620041556e+02
4.600000008940696716e-02 1.424248473584691226e+02
4.609999805688858032e-02 1.366083501585867737e+02
4.619999974966049194e-02 1.375374387165196026e+02
4.629999771714210510e-02 1.409159264514365191e+02
4.639999940991401672e-02 1.432459669795560444e+02
4.649999737739562988e-02 1.482224468432566198e+02
4.659999907016754150e-02 1.527423851298792670e+02
4.669999703764915466e-02 1.539171854794568617e+02
4.679999873042106628e-02 1.558309665609531294e+02
4.690000042319297791e-02 1.608680022434521391e+02
4.699999839067459106e-02 1.611757104794548354e+02
4.710000008344650269e-02 1.626700743562767002e+02
4.719999805092811584e-02 1.634922863837685156e+02
4.729999974370002747e-02 1.665771463046598626e+02
4.739999771118164062e-02 1.673223095403447473e+02
4.749999940395355225e-02 1.693628912648418350e+02
4.759999737143516541e-02 1.725118180217002646e+02
4.769999906420707703e-02 1.715277249251996636e+02
4.779999703168869019e-02 1.716499617811940084e+02
4.789999872446060181e-02 1.775562649601032774e+02
4.800000041723251343e-02 1.775562649601032774e+02
4.809999838471412659e-02 1.775562649601032774e+02
4.820000007748603821e-02 1.775562649601032774e+02
4.829999804496765137e-02 1.775562649601032774e+02
4.839999973773956299e-02 1.775562649601032774e+02
4.849999770522117615e-02 1.775562649601032774e+02
4.859999939799308777e-02 1.775562649601032774e+02
4.869999736547470093e-02 1.775562649601032774e+02
4.879999905824661255e-02 1.775562649601032774e+02
4.889999702572822571e-02 1.775562649601032774e+02
4.899999871850013733e-02 2.942559322741636834e+02
4.910000041127204895e-02 2.626276548990277320e+02
4.919999837875366211e-02 2.317096005914799832e+02
4.930000007152557373e-02 2.031234957948692568e+02
4.939999803900718689e-02 1.782875227912293212e+02
4.949999973177909851e-02 1.581311752030799767e+02
4.959999769926071167e-02 1.443606071516740883e+02
4.969999939203262329e-02 1.365251539205231097e+02
4.979999735951423645e-02 1.355309561305822399e+02
4.989999905228614807e-02 1.384747569499128304e+02
4.999999701976776123e-02 1.402878618383977027e+02
5.009999871253967285e-02 1.429191446257247549e+02
5.020000040531158447e-02 1.511318503129966473e+02
5.029999837279319763e-02 1.516059789896693246e+02
5.040000006556510925e-02 1.532492445365803917e+02
5.049999803304672241e-02 1.576904601212461614e+02
5.059999972581863403e-02 1.581615746288499338e+02
5.069999769330024719e-02 1.600762587445137513e+02
5.079999938607215881e-02 1.620057782286938277e+02
5.089999735355377197e-02 1.645196306284465777e+02
5.099999904632568359e-02 1.671641567022090271e+02
5.109999701380729675e-02 1.674432511827514247e+02
5.119999870657920837e-02 1.702007473221864302e+02
5.130000039935112000e-02 1.734593968906508223e+02
5.139999836683273315e-02 1.704202174528433318e+02
5.150000005960464478e-02 1.775562649601032774e+02
5.159999802708625793e-02 1.775562649601032774e+02
5.169999971985816956e-02 1.775562649601032774e+02
5.179999768733978271e-02 1.775562649601032774e+02
5.189999938011169434e-02 1.775562649601032774e+02
5.199999734759330750e-02 1.775562649601032774e+02
5.209999904036521912e-02 1.775562649601032774e+02
5.219999700784683228e-02 1.775562649601032774e+02
5.229999870061874390e-02 1.775562649601032774e+02
5.240000039339065552e-02 1.775562649601032774e+02
5.249999836087226868e-02 1.775562649601032774e+02
5.260000005364418030e-02 2.803228345297862347e+02
5.269999802112579346e-02 2.493853585441392795e+02
5.279999971389770508e-02 2.198006937603012432e+02
5.289999768137931824e-02 1.930313881182848661e+02
5.299999937415122986e-02 1.689234746538733702e+02
5.309999734163284302e-02 1.501165923073408237e+02
5.319999903440475464e-02 1.387061418442881973e+02
5.329999700188636780e-02 1.337458340093636764e+02
5.339999869465827942e-02 1.341182043193449545e+02
5.350000038743019104e-02 1.362719835567141047e+02
5.359999835491180420e-02 1.391222708211691383e+02
5.370000004768371582e-02 1.460491496696887168e+02
5.379999801516532898e-02 1.474870215421427702e+02
5.389999970793724060e-02 1.491902899147666801e+02
5.399999767541885376e-02 1.546995414227864671e+02
5.409999936819076538e-02 1.547020321239275233e+02
5.419999733567237854e-02 1.587142369630324197e+02
5.429999902844429016e-02 1.585148132381319783e+02
5.439999699592590332e-02 1.605712758743444510e+02
5.449999868869781494e-02 1.654535947536953131e+02
5.460000038146972656e-02 1.689803075908998551e+02
5.469999834895133972e-02 1.680969738153391404e+02
5.480000004172325134e-02 1.714374483158489966e+02
5.489999800920486450e-02 1.682513493373526785e+02
5.499999970197677612e-02 1.775562649601032774e+02
5.509999766945838928e-02 1.775562649601032774e+02
5.519999936223030090e-02 1.775562649601032774e+02
5.529999732971191406e-02 1.775562649601032774e+02
5.539999902248382568e-02 1.775562649601032774e+02
5.549999698996543884e-02 1.775562649601032774e+02
5.559999868273735046e-02 1.775562649601032774e+02
5.570000037550926208e-02 1.775562649601032774e+02
5.579999834299087524e-02 1.775562649601032774e+02
5.590000003576278687e-02 1.775562649601032774e+02
5.599999800324440002e-02 1.775562649601032774e+02
5.609999969601631165e-02 2.723922546395431254e+02
5.619999766349792480e-02 2.432406162424385911e+02
5.629999935626983643e-02 2.143285099090021504e+02
5.639999732375144958e-02 1.880570145304007781e+02
5.649999901652336121e-02 1.650281266113799461e+02
5.659999698400497437e-02 1.469410278589835173e+02
5.669999867677688599e-02 1.351014869248217565e+02
5.680000036954879761e-02 1.337240300408159612e+02
5.689999833703041077e-02 1.315380367757513795e+02
5.700000002980232239e-02 1.355092772030658352e+02
5.709999799728393555e-02 1.375796101594930576e+02
5.719999969005584717e-02 1.413294516787644284e+02
5.729999765753746033e-02 1.456665775099279756e+02
5.739999935030937195e-02 1.481486317643549171e+02
5.749999731779098511e-02 1.528266786232058223e+02
5.759999901056289673e-02 1.551416488921149437e+02
5.769999697804450989e-02 1.568785109468210521e+02
5.779999867081642151e-02 1.582331685067926230e+02
5.790000036358833313e-02 1.657541936270037581e+02
5.799999833106994629e-02 1.650858639581575176e+02
5.810000002384185791e-02 1.683007380289912476e+02
5.819999799132347107e-02 1.692748754678852094e+02
5.829999968409538269e-02 1.709591419760255064e+02
5.839999765157699585e-02 1.642987660514702384e+02
5.849999934434890747e-02 1.775562649601032774e+02
5.859999731183052063e-02 1.775562649601032774e+02
5.869999900460243225e-02 1.775562649601032774e+02
5.879999697208404541e-02 1.775562649601032774e+02
5.889999866485595703e-02 1.775562649601032774e+02
5.900000035762786865e-02 1.775562649601032774e+02
5.909999832510948181e-02 1.775562649601032774e+02
5.920000001788139343e-02 1.775562649601032774e+02
5.929999798536300659e-02 1.775562649601032774e+02
5.939999967813491821e-02 1.775562649601032774e+02
5.949999764561653137e-02 2.702939639764468325e+02
5.959999933838844299e-02 2.425281383731947358e+02
5.969999730587005615e-02 2.146270736942181543e+02
5.979999899864196777e-02 1.882080370471588537e+02
5.989999696612358093e-02 1.644710703940448013e+02
5.999999865889549255e-02 1.458945593903767133e+02
6.009999662637710571e-02 1.339388175264458880e+02
6.019999831914901733e-02 1.304096416339915550e+02
6.030000001192092896e-02 1.309705550306809130e+02
6.039999797940254211e-02 1.307400128617479425e+02
6.049999967217445374e-02 1.363366035737916206e+02
6.059999763965606689e-02 1.393291386640635778e+02
6.069999933242797852e-02 1.436368199486513504e+02
6.079999729990959167e-02 1.459433753319823950e+02
6.089999899268150330e-02 1.497641348915637707e+02
6.099999696016311646e-02 1.531740017096572331e+02
6.109999865293502808e-02 1.536152034701638911e+02
6.119999662041664124e-02 1.576943015138367343e+02
6.129999831318855286e-02 1.624012840653972773e+02
6.140000000596046448e-02 1.667923127776018077e+02
6.149999797344207764e-02 1.663512816323223831e+02
6.159999966621398926e-02 1.670842899327414841e+02
6.169999763369560242e-02 1.667365359031642527e+02
6.179999932646751404e-02 1.775562649601032774e+02
6.189999729394912720e-02 1.775562649601032774e+02
6.199999898672103882e-02 1.775562649601032774e+02
6.209999695420265198e-02 1.775562649601032774e+02
6.219999864697456360e-02 1.775562649601032774e+02
6.229999661445617676e-02 1.775562649601032774e+02
6.239999830722808838e-02 1.775562649601032774e+02
6.250000000000000000e-02 1.775562649601032774e+02
6.260000169277191162e-02 1.775562649601032774e+02
6.269999593496322632e-02 1.775562649601032774e+02
6.279999762773513794e-02 2.719508748209030955e+02
6.289999932050704956e-02 2.464302263178214218e+02
6.300000101327896118e-02 2.187944975585300256e+02
6.309999525547027588e-02 1.927659735226366706e+02
6.319999694824218750e-02 1.678797457066606000e+02
6.329999864101409912e-02 1.479084007591318084e+02
6.340000033378601074e-02 1.350847298991363630e+02
6.350000202655792236e-02 1.293564657649997116e+02
6.359999626874923706e-02 1.267454378655212963e+02
6.369999796152114868e-02 1.262288753104921000e+02
6.379999965429306030e-02 1.300685044668736055e+02
6.390000134706497192e-02 1.374033508503762846e+02
6.399999558925628662e-02 1.391737926979087092e+02
6.409999728202819824e-02 1.423491968807812782e+02
6.419999897480010986e-02 1.475940492262368195e+02
6.429999321699142456e-02 1.519575497941641515e+02
6.439999490976333618e-02 1.535632840341410201e+02
6.449999660253524780e-02 1.571001812733965721e+02
6.459999829530715942e-02 1.592344106701317799e+02
6.469999253749847412e-02 1.645070011691939555e+02
6.479999423027038574e-02 1.645967575949914590e+02
6.489999592304229736e-02 1.635274566620790893e+02
6.499999761581420898e-02 1.629460271012515875e+02
6.509999930858612061e-02 1.775562649601032774e+02
6.519999355077743530e-02 1.775562649601032774e+02
6.529999524354934692e-02 1.775562649601032774e+02
6.539999693632125854e-02 1.775562649601032774e+02
6.549999862909317017e-02 1.775562649601032774e+02
6.559999287128448486e-02 1.775562649601032774e+02
6.569999456405639648e-02 1.775562649601032774e+02
6.579999625682830811e-02 1.775562649601032774e+02
6.589999794960021973e-02 1.775562649601032774e+02
6.599999964237213135e-02 1.775562649601032774e+02
6.609999388456344604e-02 2.590302441515816554e+02
6.619999557733535767e-02 2.325299280228277325e+02
6.629999727010726929e-02 2.059633191849088121e+02
6.639999896287918091e-02 1.807221945214719199e+02
6.649999320507049561e-02 1.566086416197745166e+02
6.659999489784240723e-02 1.395090489773266995e+02
6.669999659061431885e-02 1.300972457677436296e+02
6.679999828338623047e-02 1.269252799992217149e+02
6.689999252557754517e-02 1.242634846247749607e+02
6.699999421834945679e-02 1.266628870352083283e+02
6.709999591112136841e-02 1.329543921341781925e+02
6.719999760389328003e-02 1.356896153492422457e+02
6.729999929666519165e-02 1.393813848654480125e+02
6.739999353885650635e-02 1.438466683117910634e+02
6.749999523162841797e-02 1.485723619105032753e+02
6.759999692440032959e-02 1.511295922096134916e+02
6.769999861717224121e-02 1.559717054537148329e+02
6.779999285936355591e-02 1.605355731668793737e+02
6.789999455213546753e-02 1.627918470862083495e+02
6.799999624490737915e-02 1.612611412780456135e+02
6.809999793767929077e-02 1.644874817508647027e+02
6.819999217987060547e-02 1.625536827574840117e+02
6.829999387264251709e-02 1.775562649601032774e+02
6.839999556541442871e-02 1.775562649601032774e+02
6.849999725818634033e-02 1.775562649601032774e+02
6.859999895095825195e-02 1.775562649601032774e+02
6.869999319314956665e-02 1.775562649601032774e+02
6.879999488592147827e-02 1.775562649601032774e+02
6.889999657869338989e-02 1.775562649601032774e+02
6.899999827146530151e-02 1.775562649601032774e+02
6.909999251365661621e-02 1.775562649601032774e+02
6.919999420642852783e-02 1.775562649601032774e+02
6.929999589920043945e-02 2.449652747227001157e+02
6.939999759197235107e-02 2.210028720329139560e+02
6.949999928474426270e-02 1.940286241945291295e+02
6.959999352693557739e-02 1.693476643164857762e+02
6.969999521970748901e-02 1.484620054842463901e+02
6.979999691247940063e-02 1.337677130692202070e+02
6.989999860525131226e-02 1.254074561678510520e+02
6.999999284744262695e-02 1.223687249862996964e+02
7.009999454021453857e-02 1.231574895717689628e+02
7.019999623298645020e-02 1.260935799903312216e+02
7.029999792575836182e-02 1.305662759858094262e+02
7.039999216794967651e-02 1.335896486614602736e+02
7.049999386072158813e-02 1.391306588788661145e+02
7.059999555349349976e-02 1.448468209381332201e+02
7.069999724626541138e-02 1.476829539392021786e+02
7.079999893903732300e-02 1.518149406161647335e+02
7.089999318122863770e-02 1.565058451400365982e+02
7.099999487400054932e-02 1.611310683309157525e+02
7.109999656677246094e-02 1.622383670118100554e+02
7.119999825954437256e-02 1.622530696845073237e+02
7.129999250173568726e-02 1.604039548866925315e+02
7.139999419450759888e-02 1.775562649601032774e+02
7.149999588727951050e-02 1.775562649601032774e+02
7.159999758005142212e-02 1.775562649601032774e+02
7.169999927282333374e-02 1.775562649601032774e+02
7.179999351501464844e-02 1.775562649601032774e+02
7.189999520778656006e-02 1.775562649601032774e+02
7.199999690055847168e-02 1.775562649601032774e+02
7.209999859333038330e-02 1.775562649601032774e+02
7.219999283552169800e-02 1.775562649601032774e+02
7.229999452829360962e-02 1.775562649601032774e+02
7.239999622106552124e-02 2.371111324812392525e+02
7.249999791383743286e-02 2.124835234776927564e+02
7.259999215602874756e-02 1.875527088465537986e+02
7.269999384880065918e-02 1.639378831770374347e+02
7.279999554157257080e-02 1.441279115851983192e+02
7.289999723434448242e-02 1.301611009377076016e+02
7.299999892711639404e-02 1.213060481560821842e+02
7.309999316930770874e-02 1.183976488567896581e+02
7.319999486207962036e-02 1.198290073115360315e+02
7.329999655485153198e-02 1.243248135122474594e+02
7.339999824762344360e-02 1.280348012335760473e+02
7.349999248981475830e-02 1.329468610700311046e+02
7.359999418258666992e-02 1.389861154012199904e+02
7.369999587535858154e-02 1.433377409148884283e+02
7.379999756813049316e-02 1.482355757738567945e+02
7.389999926090240479e-02 1.518959506416263707e+02
7.399999350309371948e-02 1.562379280133393991e+02
7.409999519586563110e-02 1.611424596060787167e+02
7.419999688863754272e-02 1.605453746597385702e+02
7.429999858140945435e-02 1.600340382199155727e+02
7.439999282360076904e-02 1.775562649601032774e+02
7.449999451637268066e-02 1.775562649601032774e+02
7.459999620914459229e-02 1.775562649601032774e+02
7.469999790191650391e-02 1.775562649601032774e+02
7.479999214410781860e-02 1.775562649601032774e+02
7.489999383687973022e-02 1.775562649601032774e+02
7.499999552965164185e-02 1.775562649601032774e+02
7.509999722242355347e-02 1.775562649601032774e+02
7.519999891519546509e-02 1.775562649601032774e+02
7.529999315738677979e-02 1.775562649601032774e+02
7.539999485015869141e-02 2.380100067343248327e+02
7.549999654293060303e-02 2.145197483786505757e+02
7.559999823570251465e-02 1.896383984997657990e+02
7.569999247789382935e-02 1.652540931154491375e+02
7.579999417066574097e-02 1.446064290391401528e+02
7.589999586343765259e-02 1.307574618725283528e+02
7.599999755620956421e-02 1.219519952780502479e+02
7.609999924898147583e-02 1.165725573529868768e+02
7.619999349117279053e-02 1.179325447383816652e+02
7.629999518394470215e-02 1.229086714668943614e+02
7.639999687671661377e-02 1.272519050919191130e+02
7.649999856948852539e-02 1.303267064768459420e+02
7.659999281167984009e-02 1.385549137609646664e+02
7.669999450445175171e-02 1.431682044454364302e+02
7.679999619722366333e-02 1.470339495914124655e+02
7.689999788999557495e-02 1.530287145176624222e+02
7.699999213218688965e-02 1.582439765916697922e+02
7.709999382495880127e-02 1.592819296919263081e+02
7.719999551773071289e-02 1.576927771379983199e+02
7.729999721050262451e-02 1.559530020557941441e+02
7.739999890327453613e-02 1.775562649601032774e+02
7.749999314546585083e-02 1.775562649601032774e+02
7.759999483823776245e-02 1.775562649601032774e+02
7.769999653100967407e-02 1.775562649601032774e+02
7.779999822378158569e-02 1.775562649601032774e+02
7.789999246597290039e-02 1.775562649601032774e+02
7.799999415874481201e-02 1.775562649601032774e+02
7.809999585151672363e-02 1.775562649601032774e+02
7.819999754428863525e-02 1.775562649601032774e+02
7.829999923706054688e-02 2.415132714549841353e+02
7.839999347925186157e-02 2.184854846114307634e+02
7.849999517202377319e-02 1.953577773911159454e+02
7.859999686479568481e-02 1.724135641542160329e+02
7.869999855756759644e-02 1.499677156018065318e+02
7.879999279975891113e-02 1.330186717534491265e+02
7.889999449253082275e-02 1.216532882199176413e+02
7.899999618530273438e-02 1.158045466439856170e+02
7.909999787807464600e-02 1.153613814693116808e+02
7.919999212026596069e-02 1.191730411316673042e+02
7.929999381303787231e-02 1.232247146342164683e+02
7.939999550580978394e-02 1.274642185424453089e+02
7.949999719858169556e-02 1.344836317830068424e+02
7.959999889135360718e-02 1.413763359316368451e+02
7.969999313354492188e-02 1.454678509961730128e+02
7.979999482631683350e-02 1.508099589019342659e+02
7.989999651908874512e-02 1.554238804447754490e+02
7.999999821186065674e-02 1.571208435179953540e+02
8.009999245405197144e-02 1.571122877928043806e+02
8.019999414682388306e-02 1.775562649601032774e+02
8.029999583959579468e-02 1.775562649601032774e+02
8.039999753236770630e-02 1.775562649601032774e+02
8.049999922513961792e-02 1.775562649601032774e+02
8.059999346733093262e-02 1.775562649601032774e+02
8.069999516010284424e-02 1.775562649601032774e+02
8.079999685287475586e-02 1.775562649601032774e+02
8.089999854564666748e-02 1.775562649601032774e+02
8.099999278783798218e-02 1.775562649601032774e+02
8.109999448060989380e-02 1.775562649601032774e+02
8.119999617338180542e-02 2.242799752342221495e+02
8.129999786615371704e-02 2.018019108382000866e+02
8.139999210834503174e-02 1.795343641294837482e+02
8.149999380111694336e-02 1.570643402801480022e+02
8.159999549388885498e-02 1.379884582561572302e+02
8.169999718666076660e-02 1.233547213996246370e+02
8.179999887943267822e-02 1.148093910692181510e+02
8.189999312162399292e-02 1.122035702609595091e+02
8.199999481439590454e-02 1.133185052011969987e+02
8.209999650716781616e-02 1.183292063741220090e+02
8.219999819993972778e-02 1.234431636960860317e+02
8.229999244213104248e-02 1.304186478931052591e+02
8.239999413490295410e-02 1.364788820208940763e+02
8.249999582767486572e-02 1.432724666730146623e+02
8.259999752044677734e-02 1.483892882471158146e+02
8.269999921321868896e-02 1.540010572636051336e+02
8.279999345541000366e-02 1.566443226507117572e+02
8.289999514818191528e-02 1.550575568288131763e+02
8.299999684095382690e-02 1.775562649601032774e+02
8.309999853372573853e-02 1.775562649601032774e+02
8.319999277591705322e-02 1.775562649601032774e+02
8.329999446868896484e-02 1.775562649601032774e+02
8.339999616146087646e-02 1.775562649601032774e+02
8.349999785423278809e-02 1.775562649601032774e+02
8.359999209642410278e-02 1.775562649601032774e+02
8.369999378919601440e-02 1.775562649601032774e+02
8.379999548196792603e-02 1.775562649601032774e+02
8.389999717473983765e-02 1.775562649601032774e+02
8.399999886751174927e-02 2.151859040317248173e+02
8.409999310970306396e-02 1.940652740227940285e+02
8.419999480247497559e-02 1.713492481802354916e+02
8.429999649524688721e-02 1.506137653699868224e+02
8.439999818801879883e-02 1.325864548038582598e+02
8.449999243021011353e-02 1.192520447364003928e+02
8.459999412298202515e-02 1.113611632902540123e+02
8.469999581575393677e-02 1.109861051395010207e+02
8.479999750852584839e-02 1.153517161111766853e+02
8.489999175071716309e-02 1.177097399705403546e+02
8.499999344348907471e-02 1.236088450716161447e+02
8.509999513626098633e-02 1.317875892261687341e+02
8.519999682903289795e-02 1.380013823706637481e+02
8.529999852180480957e-02 1.431586018244749141e+02
8.539999276399612427e-02 1.507134728207213925e+02
8.549999445676803589e-02 1.544719423298969616e+02
8.559999614953994751e-02 1.554048066260824896e+02
8.569999784231185913e-02 1.502798367950541945e+02
8.579999208450317383e-02 1.775562649601032774e+02
8.589999377727508545e-02 1.775562649601032774e+02
8.599999547004699707e-02 1.775562649601032774e+02
8.609999716281890869e-02 1.775562649601032774e+02
8.619999885559082031e-02 1.775562649601032774e+02
8.629999309778213501e-02 1.775562649601032774e+02
8.639999479055404663e-02 1.775562649601032774e+02
8.649999648332595825e-02 1.775562649601032774e+02
8.659999817609786987e-02 1.775562649601032774e+02
8.669999241828918457e-02 2.099749394800180369e+02
8.679999411106109619e-02 1.898424800637422720e+02
8.689999580383300781e-02 1.679160646790487590e+02
8.699999749660491943e-02 1.473192499670938673e+02
8.709999173879623413e-02 1.286347026387654751e+02
8.719999343156814575e-02 1.159046064615258587e+02
8.729999512434005737e-02 1.092253789046340557e+02
8.739999681711196899e-02 1.092735480058805280e+02
8.749999850988388062e-02 1.125293907553539299e+02
8.759999275207519531e-02 1.165808663633121682e+02
8.769999444484710693e-02 1.228866779249066639e+02
8.779999613761901855e-02 1.325560186394870641e+02
8.789999783039093018e-02 1.389984496919618664e+02
8.799999207258224487e-02 1.439905784795739692e+02
8.809999376535415649e-02 1.498822470692282991e+02
8.819999545812606812e-02 1.524522609597085534e+02
8.829999715089797974e-02 1.522660588685183427e+02
8.839999884366989136e-02 1.775562649601032774e+02
8.849999308586120605e-02 1.775562649601032774e+02
8.859999477863311768e-02 1.775562649601032774e+02
8.869999647140502930e-02 1.775562649601032774e+02
8.879999816417694092e-02 1.775562649601032774e+02
8.889999240636825562e-02 1.775562649601032774e+02
8.899999409914016724e-02 1.775562649601032774e+02
8.909999579191207886e-02 1.775562649601032774e+02
8.919999748468399048e-02 1.775562649601032774e+02
8.929999172687530518e-02 2.087383521118685508e+02
8.939999341964721680e-02 1.895887256567986583e+02
8.949999511241912842e-02 1.679454845299597991e+02
8.959999680519104004e-02 1.476149253858725956e+02
8.969999849796295166e-02 1.288235465892071829e+02
8.979999274015426636e-02 1.153852877627851115e+02
8.989999443292617798e-02 1.084887730383801738e+02
8.999999612569808960e-02 1.066217828380822823e+02
9.009999781847000122e-02 1.093223307549158108e+02
9.019999206066131592e-02 1.142507894180067467e+02
9.029999375343322754e-02 1.225472322130446798e+02
9.039999544620513916e-02 1.300098049271473997e+02
9.049999713897705078e-02 1.377605368363743708e+02
9.059999883174896240e-02 1.429049511041892799e+02
9.069999307394027710e-02 1.487929181917871233e+02
9.079999476671218872e-02 1.498622174855914864e+02
9.089999645948410034e-02 1.489654072624483092e+02
9.099999815225601196e-02 1.775562649601032774e+02
9.109999239444732666e-02 1.775562649601032774e+02
9.119999408721923828e-02 1.775562649601032774e+02
9.129999577999114990e-02 1.775562649601032774e+02
9.139999747276306152e-02 1.775562649601032774e+02
9.149999171495437622e-02 1.775562649601032774e+02
9.159999340772628784e-02 1.775562649601032774e+02
9.169999510049819946e-02 1.775562649601032774e+02
9.179999679327011108e-02 2.102939335617596157e+02
9.189999848604202271e-02 1.931905683081129723e+02
9.199999272823333740e-02 1.730078030043760577e+02
9.209999442100524902e-02 1.532777215425703332e+02
9.219999611377716064e-02 1.339415991238396941e+02
9.229999780654907227e-02 1.175824925753241956e+02
9.239999204874038696e-02 1.079772353344556990e+02
9.249999374151229858e-02 1.061057898370104340e+02
9.259999543428421021e-02 1.078489662573718988e+02
9.269999712705612183e-02 1.105120185909921275e+02
9.279999881982803345e-02 1.199764587381592804e+02
9.289999306201934814e-02 1.284603597311383112e+02
9.299999475479125977e-02 1.355882030092810737e+02
9.309999644756317139e-02 1.398992077604376334e+02
9.319999814033508301e-02 1.443080064544693641e+02
9.329999238252639771e-02 1.494425109774957150e+02
9.339999407529830933e-02 1.775562649601032774e+02
9.349999576807022095e-02 1.775562649601032774e+02
9.359999746084213257e-02 1.775562649601032774e+02
9.369999170303344727e-02 1.775562649601032774e+02
9.379999339580535889e-02 1.775562649601032774e+02
9.389999508857727051e-02 1.775562649601032774e+02
9.399999678134918213e-02 1.775562649601032774e+02
9.409999847412109375e-02 1.775562649601032774e+02
9.419999271631240845e-02 1.775562649601032774e+02
9.429999440908432007e-02 1.969160769285140304e+02
9.439999610185623169e-02 1.803310866106532160e+02
9.449999779462814331e-02 1.604785761440513738e+02
9.459999203681945801e-02 1.404826253935240743e+02
9.469999372959136963e-02 1.236548585145065289e+02
9.479999542236328125e-02 1.103506878331313459e+02
9.489999711513519287e-02 1.047816815957431515e+02
9.499999880790710449e-02 1.036936818014620769e+02
9.509999305009841919e-02 1.079619634121896468e+02
9.519999474287033081e-02 1.122709747626752943e+02
9.529999643564224243e-02 1.235222909226165342e+02
9.539999812841415405e-02 1.317028422715601721e+02
9.549999237060546875e-02 1.367635407102090994e+02
9.559999406337738037e-02 1.424549090393952042e+02
9.569999575614929199e-02 1.459310143293963904e+02
9.579999744892120361e-02 1.775562649601032774e+02
9.589999169111251831e-02 1.775562649601032774e+02
9.599999338388442993e-02 1.775562649601032774e+02
9.609999507665634155e-02 1.775562649601032774e+02
9.619999676942825317e-02 1.775562649601032774e+02
9.629999846220016479e-02 1.775562649601032774e+02
9.639999270439147949e-02 1.775562649601032774e+02
9.649999439716339111e-02 1.775562649601032774e+02
9.659999608993530273e-02 1.775562649601032774e+02
9.669999778270721436e-02 1.880613565180909745e+02
9.679999202489852905e-02 1.715032171822408316e+02
9.689999371767044067e-02 1.525900722082779168e+02
9.699999541044235229e-02 1.345474285322824244e+02
9.709999710321426392e-02 1.171870011190475225e+02
9.719999879598617554e-02 1.067799402947539136e+02
9.729999303817749023e-02 1.032460648060644957e+02
9.739999473094940186e-02 1.042907894095051233e+02
9.749999642372131348e-02 1.072046715126091385e+02
9.759999811649322510e-02 1.165973089497099409e+02
9.769999235868453979e-02 1.267915833947094768e+02
9.779999405145645142e-02 1.323504527805962994e+02
9.789999574422836304e-02 1.389039558709568212e+02
9.799999743700027466e-02 1.425330498561849311e+02
9.809999167919158936e-02 1.775562649601032774e+02
9.819999337196350098e-02 1.775562649601032774e+02
9.829999506473541260e-02 1.775562649601032774e+02
9.839999675750732422e-02 1.775562649601032774e+02
9.849999845027923584e-02 1.775562649601032774e+02
9.859999269247055054e-02 1.775562649601032774e+02
9.869999438524246216e-02 1.775562649601032774e+02
9.879999607801437378e-02 1.775562649601032774e+02
9.889999777078628540e-02 1.775562649601032774e+02
9.899999201297760010e-02 1.864430304576549986e+02
9.909999370574951172e-02 1.698106314752440653e+02
9.919999539852142334e-02 1.510651767397279741e+02
9.929999709129333496e-02 1.323794977428581205e+02
9.939999878406524658e-02 1.162211483829888437e+02
9.949999302625656128e-02 1.064865958472464627e+02
9.959999471902847290e-02 1.038058999581518549e+02
9.969999641180038452e-02 1.037635784843675424e+02
9.979999810457229614e-02 1.086865187621507971e+02
9.989999234676361084e-02 1.181236741308245257e+02
9.999999403953552246e-02 1.271340807837214157e+02
1.000999957323074341e-01 1.323388112245752097e+02
1.001999974250793457e-01 1.378132565718186129e+02
1.002999916672706604e-01 1.404977543418258108e+02
1.003999933600425720e-01 1.775562649601032774e+02
1.004999950528144836e-01 1.775562649601032774e+02
1.005999967455863953e-01 1.775562649601032774e+02
1.006999984383583069e-01 1.775562649601032774e+02
1.007999926805496216e-01 1.775562649601032774e+02
1.008999943733215332e-01 1.775562649601032774e+02
1.009999960660934448e-01 1.775562649601032774e+02
1.010999977588653564e-01 1.775562649601032774e+02
1.011999920010566711e-01 1.817314739701213000e+02
1.012999936938285828e-01 1.679343161553092045e+02
1.013999953866004944e-01 1.509885305654330523e+02
1.014999970793724060e-01 1.333019215688774750e+02
1.015999913215637207e-01 1.163271320490989353e+02
1.016999930143356323e-01 1.062073181138698175e+02
1.017999947071075439e-01 1.014338120301875961e+02
1.018999963998794556e-01 1.020240902818299560e+02
1.019999980926513672e-01 1.063699163920345683e+02
1.020999923348426819e-01 1.151984104287657971e+02
1.021999940276145935e-01 1.239880523146921263e+02
1.022999957203865051e-01 1.310112026485940646e+02
1.023999974131584167e-01 1.346567591046135703e+02
1.024999916553497314e-01 1.347702323141451757e+02
1.025999933481216431e-01 1.775562649601032774e+02
1.026999950408935547e-01 1.775562649601032774e+02
1.027999967336654663e-01 1.775562649601032774e+02
1.028999984264373779e-01 1.775562649601032774e+02
1.029999926686286926e-01 1.775562649601032774e+02
1.030999943614006042e-01 1.775562649601032774e+02
1.031999960541725159e-01 1.775562649601032774e+02
1.032999977469444275e-01 1.831971464768752185e+02
1.033999919891357422e-01 1.701815060744226002e+02
1.034999936819076538e-01 1.561628248892256465e+02
1.035999953746795654e-01 1.372603757919378040e+02
1.036999970674514771e-01 1.213933541220328181e+02
1.037999913096427917e-01 1.089628988494519888e+02
1.038999930024147034e-01 1.027225930640888407e+02
1.039999946951866150e-01 1.007051223235905013e+02
1.040999963879585266e-01 1.039604403672042849e+02
1.041999980807304382e-01 1.130012752377236609e+02
1.042999923229217529e-01 1.215934879613046604e+02
1.043999940156936646e-01 1.287601061444185859e+02
1.044999957084655762e-01 1.320627537971395213e+02
1.045999974012374878e-01 1.775562649601032774e+02
1.046999916434288025e-01 1.775562649601032774e+02
1.047999933362007141e-01 1.775562649601032774e+02
1.048999950289726257e-01 1.775562649601032774e+02
1.049999967217445374e-01 1.775562649601032774e+02
1.050999984145164490e-01 1.775562649601032774e+02
1.051999926567077637e-01 1.775562649601032774e+02
1.052999943494796753e-01 1.775562649601032774e+02
1.053999960422515869e-01 1.729540061425346948e+02
1.054999977350234985e-01 1.599989445251412405e+02
1.055999919772148132e-01 1.453098459106226130e+02
1.056999936699867249e-01 1.277115921389229527e+02
1.057999953627586365e-01 1.140788172288170585e+02
1.058999970555305481e-01 1.054946325086398815e+02
1.059999912977218628e-01 1.005425385663959048e+02
1.060999929904937744e-01 1.013595814654722460e+02
1.061999946832656860e-01 1.078290826186608058e+02
1.062999963760375977e-01 1.162684242720520160e+02
1.063999980688095093e-01 1.232985056371501571e+02
1.064999923110008240e-01 1.278880974692440304e+02
1.065999940037727356e-01 1.775562649601032774e+02
1.066999956965446472e-01 1.775562649601032774e+02
1.067999973893165588e-01 1.775562649601032774e+02
1.068999916315078735e-01 1.775562649601032774e+02
1.069999933242797852e-01 1.775562649601032774e+02
1.070999950170516968e-01 1.775562649601032774e+02
1.071999967098236084e-01 1.775562649601032774e+02
1.072999984025955200e-01 1.775562649601032774e+02
1.073999926447868347e-01 1.674282962424914274e+02
1.074999943375587463e-01 1.543946420287533670e+02
1.075999960303306580e-01 1.396587963377442634e+02
1.076999977231025696e-01 1.240579105144931873e+02
1.077999919652938843e-01 1.115070440940638150e+02
1.078999936580657959e-01 1.028821627372908694e+02
1.079999953508377075e-01 1.000694288486082257e+02
1.080999970436096191e-01 1.027394615939918197e+02
1.081999912858009338e-01 1.100173981276270894e+02
1.082999929785728455e-01 1.164497557600001301e+02
1.083999946713447571e-01 1.242658663625098256e+02
1.084999963641166687e-01 1.253664468095079201e+02
1.085999980568885803e-01 1.775562649601032774e+02
1.086999922990798950e-01 1.775562649601032774e+02
1.087999939918518066e-01 1.775562649601032774e+02
1.088999956846237183e-01 1.775562649601032774e+02
1.089999973773956299e-01 1.775562649601032774e+02
1.090999916195869446e-01 1.775562649601032774e+02
1.091999933123588562e-01 1.775562649601032774e+02
1.092999950051307678e-01 1.656957672035247811e+02
1.093999966979026794e-01 1.534407492850785388e+02
1.094999983906745911e-01 1.383881515441179886e+02
1.095999926328659058e-01 1.234634404086067718e+02
1.096999943256378174e-01 1.111419151641538576e+02
1.097999960184097290e-01 1.033207201471153098e+02
1.098999977111816406e-01 1.001888069745939447e+02
1.099999919533729553e-01 1.046289377448232329e+02
1.100999936461448669e-01 1.104566194121005225e+02
1.101999953389167786e-01 1.167986917467568730e+02
1.102999970316886902e-01 1.235327259735173016e+02
1.103999912738800049e-01 1.775562649601032774e+02
1.104999929666519165e-01 1.775562649601032774e+02
1.105999946594238281e-01 1.775562649601032774e+02
1.106999963521957397e-01 1.775562649601032774e+02
1.107999980449676514e-01 1.775562649601032774e+02
1.108999922871589661e-01 1.775562649601032774e+02
1.109999939799308777e-01 1.775562649601032774e+02
1.110999956727027893e-01 1.647857474135779228e+02
1.111999973654747009e-01 1.522054802870063668e+02
1.112999916076660156e-01 1.382222813101471104e+02
1.113999933004379272e-01 1.243361526832698729e+02
1.114999949932098389e-01 1.126041366135827388e+02
1.115999966859817505e-01 1.040190224681178677e+02
1.116999983787536621e-01 1.006074676426157026e+02
1.117999926209449768e-01 1.019331641516560296e+02
1.118999943137168884e-01 1.092709184444351393e+02
1.119999960064888000e-01 1.160572245186823324e+02
1.120999976992607117e-01 1.199921577930635834e+02
1.121999919414520264e-01 1.775562649601032774e+02
1.122999936342239380e-01 1.775562649601032774e+02
1.123999953269958496e-01 1.775562649601032774e+02
1.124999970197677612e-01 1.775562649601032774e+02
1.125999912619590759e-01 1.775562649601032774e+02
1.126999929547309875e-01 1.775562649601032774e+02
1.127999946475028992e-01 1.775562649601032774e+02
1.128999963402748108e-01 1.550530866078278223e+02
1.129999980330467224e-01 1.414331291020819776e+02
1.130999922752380371e-01 1.287722027906597759e+02
1.131999939680099487e-01 1.157758280545994438e+02
1.132999956607818604e-01 1.064457490129383217e+02
1.133999973535537720e-01 1.015209920461148130e+02
1.134999915957450867e-01 1.025076996614270968e+02
1.135999932885169983e-01 1.054616534712855866e+02
1.136999949812889099e-01 1.115854845176493626e+02
1.137999966740608215e-01 1.138356900540845089e+02
1.138999983668327332e-01 1.775562649601032774e+02
1.139999926090240479e-01 1.775562649601032774e+02
1.140999943017959595e-01 1.775562649601032774e+02
1.141999959945678711e-01 1.775562649601032774e+02
1.142999976873397827e-01 1.775562649601032774e+02
1.143999919295310974e-01 1.775562649601032774e+02
1.144999936223030090e-01 1.625006428102477969e+02
1.145999953150749207e-01 1.501938611335865232e+02
1.146999970078468323e-01 1.370557587342310910e+02
1.147999912500381470e-01 1.246278955006548586e+02
1.148999929428100586e-01 1.130053478049996727e+02
1.149999946355819702e-01 1.048189206412960033e+02
1.150999963283538818e-01 1.018120843442641785e+02
1.151999980211257935e-01 1.046642064928637410e+02
1.152999922633171082e-01 1.089608428964369295e+02
1.153999939560890198e-01 1.121225768195051842e+02
1.154999956488609314e-01 1.775562649601032774e+02
1.155999973416328430e-01 1.775562649601032774e+02
1.156999915838241577e-01 1.775562649601032774e+02
1.157999932765960693e-01 1.775562649601032774e+02
1.158999949693679810e-01 1.775562649601032774e+02
1.159999966621398926e-01 1.775562649601032774e+02
1.160999983549118042e-01 1.637134119175559306e+02
1.161999925971031189e-01 1.498735533940766231e+02
1.162999942898750305e-01 1.362379752491461318e+02
1.163999959826469421e-01 1.239369151924255448e+02
1.164999976754188538e-01 1.126473166591951411e+02
1.165999919176101685e-01 1.054120225026409940e+02
1.166999936103820801e-01 1.041005046948795325e+02
1.167999953031539917e-01 1.067187855560719925e+02
1.168999969959259033e-01 1.093299521089668076e+02
1.169999912381172180e-01 1.775562649601032774e+02
1.170999929308891296e-01 1.775562649601032774e+02
1.171999946236610413e-01 1.775562649601032774e+02
1.172999963164329529e-01 1.775562649601032774e+02
1.173999980092048645e-01 1.775562649601032774e+02
1.174999922513961792e-01 1.775562649601032774e+02
1.175999939441680908e-01 1.632249060527272206e+02
1.176999956369400024e-01 1.498730943232240804e+02
1.177999973297119141e-01 1.368119947373447474e+02
1.178999915719032288e-01 1.236232047225197164e+02
1.179999932646751404e-01 1.131838273085106295e+02
1.180999949574470520e-01 1.065859366290806776e+02
1.181999966502189636e-01 1.045886985505267717e+02
1.182999908924102783e-01 1.061271911540237483e+02
1.183999925851821899e-01 1.775562649601032774e+02
1.184999942779541016e-01 1.775562649601032774e+02
1.185999959707260132e-01 1.775562649601032774e+02
1.186999976634979248e-01 1.775562649601032774e+02
1.187999919056892395e-01 1.775562649601032774e+02
1.188999935984611511e-01 1.775562649601032774e+02
1.189999952912330627e-01 1.775562649601032774e+02
1.190999969840049744e-01 1.542822111493745183e+02
1.191999912261962891e-01 1.409202839120728186e+02
1.192999929189682007e-01 1.283156534571764382e+02
1.193999946117401123e-01 1.169090515293483321e+02
1.194999963045120239e-01 1.087060316184945066e+02
1.195999979972839355e-01 1.056596763519183639e+02
1.196999922394752502e-01 1.062701028474377836e+02
1.197999939322471619e-01 1.775562649601032774e+02
1.198999956250190735e-01 1.775562649601032774e+02
1.199999973177909851e-01 1.775562649601032774e+02
1.200999915599822998e-01 1.775562649601032774e+02
1.201999932527542114e-01 1.775562649601032774e+02
1.202999949455261230e-01 1.775562649601032774e+02
1.203999966382980347e-01 1.637268685205571614e+02
1.204999908804893494e-01 1.499568050600002778e+02
1.205999925732612610e-01 1.362105897602389177e+02
1.206999942660331726e-01 1.241633815028866081e+02
1.207999959588050842e-01 1.148527045819950274e+02
1.208999976515769958e-01 1.080462948585166458e+02
1.209999918937683105e-01 1.059759784981279722e+02
1.210999935865402222e-01 1.775562649601032774e+02
1.211999952793121338e-01 1.775562649601032774e+02
1.212999969720840454e-01 1.775562649601032774e+02
1.213999912142753601e-01 1.775562649601032774e+02
1.214999929070472717e-01 1.775562649601032774e+02
1.215999945998191833e-01 1.775562649601032774e+02
1.216999962925910950e-01 1.603123673051587730e+02
1.217999979853630066e-01 1.452051834550854323e+02
1.218999922275543213e-01 1.324284066896679519e+02
1.219999939203262329e-01 1.215450282198288363e+02
1.220999956130981445e-01 1.133486070729669564e+02
1.221999973058700562e-01 1.083219823062325986e+02
1.222999915480613708e-01 1.775562649601032774e+02
1.223999932408332825e-01 1.775562649601032774e+02
1.224999949336051941e-01 1.775562649601032774e+02
1.225999966263771057e-01 1.775562649601032774e+02
1.226999908685684204e-01 1.775562649601032774e+02
1.227999925613403320e-01 1.775562649601032774e+02
1.228999942541122437e-01 1.627772618970917335e+02
1.229999959468841553e-01 1.476909933935309027e+02
1.230999976396560669e-01 1.342101158114048758e+02
1.231999918818473816e-01 1.228648598017831546e+02
1.232999935746192932e-01 1.148428037055709581e+02
1.233999952673912048e-01 1.095465302275157455e+02
1.234999969601631165e-01 1.775562649601032774e+02
1.235999912023544312e-01 1.775562649601032774e+02
1.236999928951263428e-01 1.775562649601032774e+02
1.237999945878982544e-01 1.775562649601032774e+02
1.238999962806701660e-01 1.775562649601032774e+02
1.239999979734420776e-01 1.696561427104073800e+02
1.240999922156333923e-01 1.531575951381111338e+02
1.241999939084053040e-01 1.393215571176780827e+02
1.242999956011772156e-01 1.267936812137553204e+02
1.243999972939491272e-01 1.184219192566563947e+02
1.244999915361404419e-01 1.775562649601032774e+02
1.245999932289123535e-01 1.775562649601032774e+02
1.246999949216842651e-01 1.775562649601032774e+02
1.247999966144561768e-01 1.775562649601032774e+02
1.248999908566474915e-01 1.775562649601032774e+02
1.249999925494194031e-01 1.775562649601032774e+02
1.251000016927719116e-01 1.626019488365840004e+02
1.251999884843826294e-01 1.471564622717578743e+02
1.252999901771545410e-01 1.341174857674823215e+02
1.253999918699264526e-01 1.236146324659566176e+02
1.254999935626983643e-01 1.775562649601032774e+02
1.255999952554702759e-01 1.775562649601032774e+02
1.256999969482421875e-01 1.775562649601032774e+02
1.257999986410140991e-01 1.775562649601032774e+02
1.259000003337860107e-01 1.775562649601032774e+02
1.259999871253967285e-01 1.781993445912799814e+02
1.260999888181686401e-01 1.606280406009082355e+02
1.261999905109405518e-01 1.453178515641737363e+02
1.262999922037124634e-01 1.332874009908125572e+02
1.263999938964843750e-01 1.775562649601032774e+02
1.264999955892562866e-01 1.775562649601032774e+02
1.265999972820281982e-01 1.775562649601032774e+02
1.266999989748001099e-01 1.775562649601032774e+02
1.268000006675720215e-01 1.775562649601032774e+02
1.268999874591827393e-01 1.828563159225749359e+02
1.269999891519546509e-01 1.653422263639818937e+02
1.270999908447265625e-01 1.494735935117868166e+02
1.271999925374984741e-01 1.775562649601032774e+02
1.272999942302703857e-01 1.775562649601032774e+02
1.273999959230422974e-01 1.775562649601032774e+02
1.274999976158142090e-01 1.775562649601032774e+02
1.275999993085861206e-01 1.775562649601032774e+02
1.277000010013580322e-01 1.941490947804441873e+02
1.277999877929687500e-01 1.742888863312856529e+02
1.278999894857406616e-01 1.579932736796036465e+02
1.279999911785125732e-01 1.775562649601032774e+02
1.280999928712844849e-01 1.775562649601032774e+02
1.281999945640563965e-01 1.775562649601032774e+02
1.282999962568283081e-01 1.775562649601032774e+02
1.283999979496002197e-01 1.775562649601032774e+02
1.284999996423721313e-01 1.926017411306493443e+02


==> graphics/simulation_of_wedge/exp3/y_data_training_3.dat <==
0.000000000000000000e+00 9.017869621860219240e+02
9.999999747378751636e-05 1.094935972320084602e+03
1.999999949475750327e-04 1.246588139777441938e+03
2.999999851454049349e-04 1.367972030658085941e+03
3.999999898951500654e-04 1.459798214505053920e+03
4.999999655410647392e-04 1.517254035787302655e+03
5.999999702908098698e-04 1.557319297494878128e+03
6.999999750405550003e-04 1.582911787147862697e+03
7.999999797903001308e-04 1.591578266915739277e+03
8.999999845400452614e-04 1.571041378592517276e+03
9.999999310821294785e-04 1.571599578715102325e+03
1.099999994039535522e-03 1.563022179354356695e+03
1.199999940581619740e-03 1.543522023169022532e+03
1.300000003539025784e-03 1.537567839361872302e+03
1.399999950081110001e-03 1.540909327501560256e+03
1.500000013038516045e-03 1.527981069617281037e+03
1.599999959580600262e-03 1.534635287669327226e+03
1.699999906122684479e-03 1.535103680335429317e+03
1.799999969080090523e-03 1.542408296362591273e+03
1.899999915622174740e-03 1.542190010456164373e+03
1.999999862164258957e-03 1.542535912573468295e+03
2.099999925121665001e-03 1.545693648149138880e+03
2.199999988079071045e-03 1.543306372225228642e+03
2.300000051036477089e-03 1.535883808664571234e+03
2.399999881163239479e-03 1.543217828475049146e+03
2.499999944120645523e-03 1.550848085881693123e+03
2.600000007078051567e-03 1.525911755785691867e+03
2.699999837204813957e-03 1.542791757023445371e+03
2.799999900162220001e-03 1.551786647386919867e+03
2.899999963119626045e-03 1.547100681715310657e+03
3.000000026077032089e-03 1.548928160296936312e+03
3.099999856203794479e-03 1.570179932308470143e+03
3.199999919161200523e-03 1.596673736807659907e+03
3.299999982118606567e-03 1.588953310391696050e+03
3.399999812245368958e-03 1.560705077455575520e+03
3.499999875202775002e-03 1.576178871477378379e+03
3.599999938160181046e-03 1.615059981211222521e+03
3.700000001117587090e-03 1.650281086692506960e+03
3.799999831244349480e-03 1.625963159805657824e+03
3.899999894201755524e-03 1.536323387176484857e+03
3.999999724328517914e-03 1.416880254756752720e+03
4.100000020116567612e-03 1.305341186135390217e+03
4.199999850243330002e-03 1.231366704497155979e+03
4.299999680370092392e-03 1.170228556726442321e+03
4.399999976158142090e-03 1.128599791352382681e+03
4.499999806284904480e-03 1.093162261340366513e+03
4.600000102072954178e-03 1.218893858111118789e+03
4.699999932199716568e-03 1.362893016975552655e+03
4.799999762326478958e-03 1.485067312403990627e+03
4.900000058114528656e-03 1.583136150923990726e+03
4.999999888241291046e-03 1.656148759610313164e+03
5.099999718368053436e-03 1.700845903752745016e+03
5.200000014156103134e-03 1.720386524497419259e+03
5.299999844282865524e-03 1.719516199945103153e+03
5.399999674409627914e-03 1.706129459955163838e+03
5.499999970197677612e-03 1.689857792225911453e+03
5.599999800324440002e-03 1.667398885887019787e+03
5.699999630451202393e-03 1.652292388647441157e+03
5.799999926239252090e-03 1.633049158932345335e+03
5.899999756366014481e-03 1.624307793255982688e+03
6.000000052154064178e-03 1.606807031747217479e+03
6.099999882280826569e-03 1.606900683332366043e+03
6.199999712407588959e-03 1.602525622901340057e+03
6.300000008195638657e-03 1.599867004144725342e+03
6.399999838322401047e-03 1.596926765492289405e+03
6.499999668449163437e-03 1.594686094502214019e+03
6.599999964237213135e-03 1.599669749953416840e+03
6.699999794363975525e-03 1.592640496172165285e+03
6.799999624490737915e-03 1.591110620791792826e+03
6.899999920278787613e-03 1.586792343098618403e+03
6.999999750405550003e-03 1.580748740191270826e+03
7.100000046193599701e-03 1.570415426248235690e+03
7.199999876320362091e-03 1.561984003781264164e+03
7.299999706447124481e-03 1.564196993532289298e+03
7.400000002235174179e-03 1.548933143906390342e+03
7.499999832361936569e-03 1.556633909714114679e+03
7.599999662488698959e-03 1.565407860808607438e+03
7.699999958276748657e-03 1.582166889735502991e+03
7.799999788403511047e-03 1.552665610652984924e+03
7.899999618530273438e-03 1.544741667421897318e+03
7.999999448657035828e-03 1.570799864010650253e+03
8.100000210106372833e-03 1.615968713976458957e+03
8.200000040233135223e-03 1.616888177808615183e+03
8.299999870359897614e-03 1.557639137255632932e+03
8.399999700486660004e-03 1.452971446406477071e+03
8.499999530613422394e-03 1.343318237567550796e+03
8.599999360740184784e-03 1.261192075953043513e+03
8.700000122189521790e-03 1.192985072826022815e+03
8.799999952316284180e-03 1.147678559937447972e+03
8.899999782443046570e-03 1.107337201138752107e+03
8.999999612569808960e-03 1.151112900921052187e+03
9.099999442696571350e-03 1.293976968124548421e+03
9.200000204145908356e-03 1.416496803514601197e+03
9.300000034272670746e-03 1.520366397017081454e+03
9.399999864399433136e-03 1.600752072346822388e+03
9.499999694526195526e-03 1.655731095055645937e+03
9.599999524652957916e-03 1.686888729286778016e+03
9.699999354779720306e-03 1.691773140069313968e+03
9.800000116229057312e-03 1.676084363761952545e+03
9.899999946355819702e-03 1.669317732209623728e+03
9.999999776482582092e-03 1.649247170217455505e+03
1.009999960660934448e-02 1.630881049380270952e+03
1.019999943673610687e-02 1.613404922998603297e+03
1.030000019818544388e-02 1.598428205942349905e+03
1.040000002831220627e-02 1.584243201460255023e+03
1.049999985843896866e-02 1.581613235632508349e+03
1.059999968856573105e-02 1.579592527187759060e+03
1.069999951869249344e-02 1.581773167589212107e+03
1.079999934881925583e-02 1.581349529843700793e+03
1.090000011026859283e-02 1.573891325137753029e+03
1.099999994039535522e-02 1.584724184180050088e+03
1.109999977052211761e-02 1.577605226747696406e+03
1.119999960064888000e-02 1.575223030354401089e+03
1.129999943077564240e-02 1.567424214239093999e+03
1.139999926090240479e-02 1.567202677619741735e+03
1.150000002235174179e-02 1.554062341110624857e+03
1.159999985247850418e-02 1.550677680581790810e+03
1.169999968260526657e-02 1.551989066476418429e+03
1.179999951273202896e-02 1.547853452516198558e+03
1.189999934285879135e-02 1.544945026376734631e+03
1.200000010430812836e-02 1.552194386765258059e+03
1.209999993443489075e-02 1.566341045939044534e+03
1.219999976456165314e-02 1.539216514251762646e+03
1.229999959468841553e-02 1.537794724086127189e+03
1.239999942481517792e-02 1.570109339587201475e+03
1.249999925494194031e-02 1.603544426168686186e+03
1.260000001639127731e-02 1.595574177550141030e+03
1.269999984651803970e-02 1.522850199971861684e+03
1.279999967664480209e-02 1.411653311983873664e+03
1.289999950677156448e-02 1.309751614064225350e+03
1.299999933689832687e-02 1.232200563229059753e+03
1.310000009834766388e-02 1.169687431817594870e+03
1.319999992847442627e-02 1.133791883269135496e+03
1.329999975860118866e-02 1.091179287282268888e+03
1.339999958872795105e-02 1.206118062089917203e+03
1.349999941885471344e-02 1.339119451028145249e+03
1.359999924898147583e-02 1.452065128609274325e+03
1.370000001043081284e-02 1.545058069587792033e+03
1.379999984055757523e-02 1.614133945498623916e+03
1.389999967068433762e-02 1.662127620730915851e+03
1.399999950081110001e-02 1.682433127438224801e+03
1.409999933093786240e-02 1.675791780486339576e+03
1.420000009238719940e-02 1.660899538017310533e+03
1.429999992251396179e-02 1.652771483792046865e+03
1.439999975264072418e-02 1.625220952886539408e+03
1.449999958276748657e-02 1.609877483758693188e+03
1.459999941289424896e-02 1.600129550181635068e+03
1.469999924302101135e-02 1.597184331185565043e+03
1.480000000447034836e-02 1.573906099835831583e+03
1.489999983459711075e-02 1.576597327099453196e+03
1.499999966472387314e-02 1.581351544195638326e+03
1.509999949485063553e-02 1.573192166660021940e+03
1.519999932497739792e-02 1.570925877319827805e+03
1.529999915510416031e-02 1.573886064005646404e+03
1.539999991655349731e-02 1.571931814557455709e+03
1.549999974668025970e-02 1.567388518219660682e+03
1.559999957680702209e-02 1.566179413009215068e+03
1.569999940693378448e-02 1.562739543563909820e+03
1.579999923706054688e-02 1.554569156209939365e+03
1.589999906718730927e-02 1.546977975921388406e+03
1.599999889731407166e-02 1.546122144039611385e+03
1.609999872744083405e-02 1.542191341136890969e+03
1.620000042021274567e-02 1.540150817176360988e+03
1.630000025033950806e-02 1.549532279211693776e+03
1.640000008046627045e-02 1.564842635543790038e+03
1.649999991059303284e-02 1.535473337413683566e+03
1.659999974071979523e-02 1.537911925789977886e+03
1.669999957084655762e-02 1.569320328821446992e+03
1.679999940097332001e-02 1.600264258817182508e+03
1.689999923110008240e-02 1.590665012849494815e+03
1.699999906122684479e-02 1.518404424684594687e+03
1.709999889135360718e-02 1.405890134696182940e+03
1.719999872148036957e-02 1.307558790001263105e+03
1.730000041425228119e-02 1.227778876841319061e+03
1.740000024437904358e-02 1.172086298217014246e+03
1.750000007450580597e-02 1.129261289745739987e+03
1.759999990463256836e-02 1.094969434960678655e+03
1.769999973475933075e-02 1.238676960008269589e+03
1.779999956488609314e-02 1.366019274729678500e+03
1.789999939501285553e-02 1.473594020695401014e+03
1.799999922513961792e-02 1.561850044357275920e+03
1.809999905526638031e-02 1.626643404487105272e+03
1.819999888539314270e-02 1.665538796781650035e+03
1.829999871551990509e-02 1.678807174851136779e+03
1.840000040829181671e-02 1.669837727139918570e+03
1.850000023841857910e-02 1.660698480725911168e+03
1.860000006854534149e-02 1.641212333578805783e+03
1.869999989867210388e-02 1.626895452808393657e+03
1.879999972879886627e-02 1.614265443610257080e+03
1.889999955892562866e-02 1.600271084876675332e+03
1.899999938905239105e-02 1.587669112788065149e+03
1.909999921917915344e-02 1.578842278309519543e+03
1.919999904930591583e-02 1.582584407778726927e+03
1.929999887943267822e-02 1.577068288421314264e+03
1.939999870955944061e-02 1.574794881700879841e+03
1.950000040233135223e-02 1.568409315699357194e+03
1.960000023245811462e-02 1.565043909342905408e+03
1.970000006258487701e-02 1.560160977425785859e+03
1.979999989271163940e-02 1.562003520461646758e+03
1.989999972283840179e-02 1.560776050266116727e+03
1.999999955296516418e-02 1.557829176312219943e+03
2.009999938309192657e-02 1.544760883430820968e+03
2.019999921321868896e-02 1.544252124991827259e+03
2.029999904334545135e-02 1.545472453820405917e+03
2.039999887347221375e-02 1.546030156139660221e+03
2.049999870359897614e-02 1.554829844565524354e+03
2.060000039637088776e-02 1.571417028329545474e+03
2.070000022649765015e-02 1.539334586732782100e+03
2.080000005662441254e-02 1.538287789652158835e+03
2.089999988675117493e-02 1.562702412402029495e+03
2.099999971687793732e-02 1.594966090989871645e+03
2.109999954700469971e-02 1.594529491046842850e+03
2.119999937713146210e-02 1.530948700166265098e+03
2.129999920725822449e-02 1.423524469828941164e+03
2.139999903738498688e-02 1.324783333140176410e+03
2.149999886751174927e-02 1.246526129077578616e+03
2.159999869763851166e-02 1.187443915566889473e+03
2.169999852776527405e-02 1.140134272385054146e+03
2.180000022053718567e-02 1.099326115526607282e+03
2.190000005066394806e-02 1.240242474404738232e+03
2.199999988079071045e-02 1.363275806340158397e+03
2.209999971091747284e-02 1.471763407169290758e+03
2.219999954104423523e-02 1.560351920765830528e+03
2.229999937117099762e-02 1.625440827605103095e+03
2.239999920129776001e-02 1.662927443631271444e+03
2.249999903142452240e-02 1.674908666438038154e+03
2.259999886155128479e-02 1.674595040599220283e+03
2.269999869167804718e-02 1.663413761935536968e+03
2.279999852180480957e-02 1.644637902746642567e+03
2.290000021457672119e-02 1.616810587590834075e+03
2.300000004470348358e-02 1.602522973477666710e+03
2.309999987483024597e-02 1.600828396061125204e+03
2.319999970495700836e-02 1.586631520657934061e+03
2.329999953508377075e-02 1.582734568047854737e+03
2.339999936521053314e-02 1.580123665420418092e+03
2.349999919533729553e-02 1.575695318979321200e+03
2.359999902546405792e-02 1.568222771186979344e+03
2.369999885559082031e-02 1.572224987848928095e+03
2.379999868571758270e-02 1.575653918202142449e+03
2.389999851584434509e-02 1.566557241658104886e+03
2.400000020861625671e-02 1.556156436009805702e+03
2.410000003874301910e-02 1.551941164902290666e+03
2.419999986886978149e-02 1.552003200896450608e+03
2.429999969899654388e-02 1.546881963321608055e+03
2.439999952912330627e-02 1.538519992680722225e+03
2.449999935925006866e-02 1.546503625634126820e+03
2.459999918937683105e-02 1.542189908460386732e+03
2.469999901950359344e-02 1.556158664910239622e+03
2.479999884963035583e-02 1.542062200001312249e+03
2.489999867975711823e-02 1.526078355969548738e+03
2.499999850988388062e-02 1.539551877123828945e+03
2.510000020265579224e-02 1.588359939832423606e+03
2.520000003278255463e-02 1.601540236682439627e+03
2.529999986290931702e-02 1.556869076844449410e+03
2.539999969303607941e-02 1.461122415811446672e+03
2.549999952316284180e-02 1.358273858669965421e+03
2.559999935328960419e-02 1.276587489703076244e+03
2.569999918341636658e-02 1.211739808298484604e+03
2.579999901354312897e-02 1.157018943952977679e+03
2.589999884366989136e-02 1.119813399754066722e+03
2.599999867379665375e-02 1.219002887586437737e+03
2.609999850392341614e-02 1.343897384439891084e+03
2.620000019669532776e-02 1.451652823139775137e+03
2.630000002682209015e-02 1.544751321618630982e+03
2.639999985694885254e-02 1.615670696672611712e+03
2.649999968707561493e-02 1.659891977684739004e+03
2.659999951720237732e-02 1.672657307623251654e+03
2.669999934732913971e-02 1.675527414014146643e+03
2.679999917745590210e-02 1.668028116258743694e+03
2.689999900758266449e-02 1.649236146635221303e+03
2.699999883770942688e-02 1.629771399638980256e+03
2.709999866783618927e-02 1.613103398638246063e+03
2.719999849796295166e-02 1.597368117433549742e+03
2.730000019073486328e-02 1.576939340094085310e+03
2.740000002086162567e-02 1.569420638573144970e+03
2.749999985098838806e-02 1.578927911362930899e+03
2.759999968111515045e-02 1.575039142402564948e+03
2.769999951124191284e-02 1.572198262534403057e+03
2.779999934136867523e-02 1.572789910975400971e+03
2.789999917149543762e-02 1.578526176872084307e+03
2.799999900162220001e-02 1.562563458348432277e+03
2.809999883174896240e-02 1.560560532771524777e+03
2.819999866187572479e-02 1.556624823870200544e+03
2.829999849200248718e-02 1.554846951336836810e+03
2.840000018477439880e-02 1.525889163300193786e+03
2.850000001490116119e-02 1.534416574708558983e+03
2.859999984502792358e-02 1.541701021425998533e+03
2.869999967515468597e-02 1.543783136398432362e+03
2.879999950528144836e-02 1.562928242607375523e+03
2.889999933540821075e-02 1.532104765055650660e+03
2.899999916553497314e-02 1.527268439037991811e+03
2.909999899566173553e-02 1.562176700765104215e+03
2.919999882578849792e-02 1.586510352623099607e+03
2.929999865591526031e-02 1.587802582245425810e+03
2.939999848604202271e-02 1.528373983027730674e+03
2.950000017881393433e-02 1.419081448271082081e+03
2.960000000894069672e-02 1.321083390691602972e+03
2.969999983906745911e-02 1.249146708825178848e+03
2.979999966919422150e-02 1.191309885282162668e+03
2.989999949932098389e-02 1.145050129647995163e+03
2.999999932944774628e-02 1.160735550613846044e+03
3.009999915957450867e-02 1.289793832577028979e+03
3.019999898970127106e-02 1.405745242628893266e+03
3.029999881982803345e-02 1.504620999703017333e+03
3.039999864995479584e-02 1.584225684996407381e+03
3.049999848008155823e-02 1.639266487682485604e+03
3.059999831020832062e-02 1.669736357144427757e+03
3.070000000298023224e-02 1.672612773165960789e+03
3.079999983310699463e-02 1.672780646499416889e+03
3.089999966323375702e-02 1.654778710746356182e+03
3.099999949336051941e-02 1.640449772201462565e+03
3.109999932348728180e-02 1.619096829372459752e+03
3.119999915361404419e-02 1.613179652720040167e+03
3.130000084638595581e-02 1.587527730479504498e+03
3.139999881386756897e-02 1.584910662901612568e+03
3.150000050663948059e-02 1.576225556187392840e+03
3.159999847412109375e-02 1.573493001438929696e+03
3.170000016689300537e-02 1.573191899233942195e+03
3.179999813437461853e-02 1.570627489205794291e+03
3.189999982714653015e-02 1.575188673969168349e+03
3.199999779462814331e-02 1.562826680529532041e+03
3.209999948740005493e-02 1.560206644488468555e+03
3.219999745488166809e-02 1.560339502466094245e+03
3.229999914765357971e-02 1.545826808401947801e+03
3.240000084042549133e-02 1.535500658866531921e+03
3.249999880790710449e-02 1.537322607135915405e+03
3.260000050067901611e-02 1.536428400056279315e+03
3.269999846816062927e-02 1.550017221431859525e+03
3.280000016093254089e-02 1.556727331336985799e+03
3.289999812841415405e-02 1.527758240539209964e+03
3.299999982118606567e-02 1.532779879787343816e+03
3.309999778866767883e-02 1.563890650775697395e+03
3.319999948143959045e-02 1.592026293200710825e+03
3.329999744892120361e-02 1.576225371181615856e+03
3.339999914169311523e-02 1.503784286194004835e+03
3.350000083446502686e-02 1.399332714358277826e+03
3.359999880194664001e-02 1.314652598141499993e+03
3.370000049471855164e-02 1.235109301650947600e+03
3.379999846220016479e-02 1.180987515223701848e+03
3.390000015497207642e-02 1.136255787105686295e+03
3.399999812245368958e-02 1.220339228984449619e+03
3.409999981522560120e-02 1.338274138024012700e+03
3.419999778270721436e-02 1.448235531360056484e+03
3.429999947547912598e-02 1.538391541175196153e+03
3.439999744296073914e-02 1.609711442520885839e+03
3.449999913573265076e-02 1.652050714789540734e+03
3.460000082850456238e-02 1.672170035295139314e+03
3.469999879598617554e-02 1.678002498857343653e+03
3.480000048875808716e-02 1.661815378070048610e+03
3.489999845623970032e-02 1.648255040851744980e+03
3.500000014901161194e-02 1.625550687374858171e+03
3.509999811649322510e-02 1.621565859374994488e+03
3.519999980926513672e-02 1.600671680519781830e+03
3.529999777674674988e-02 1.587839277879267456e+03
3.539999946951866150e-02 1.587207683982712297e+03
3.549999743700027466e-02 1.583710602136810849e+03
3.559999912977218628e-02 1.574043368235186335e+03
3.570000082254409790e-02 1.563293184937175283e+03
3.579999879002571106e-02 1.573020543869519770e+03
3.590000048279762268e-02 1.558676189339082612e+03
3.599999845027923584e-02 1.558613124586128151e+03
3.610000014305114746e-02 1.546193571985566223e+03
3.619999811053276062e-02 1.552531211170085953e+03
3.629999980330467224e-02 1.539885440245930567e+03
3.639999777078628540e-02 1.538019058921626765e+03
3.649999946355819702e-02 1.544564528987287304e+03
3.659999743103981018e-02 1.544449811800793896e+03
3.669999912381172180e-02 1.547808357178279948e+03
3.680000081658363342e-02 1.525277186143842300e+03
3.689999878406524658e-02 1.526584084674451333e+03
3.700000047683715820e-02 1.562654901451109026e+03
3.709999844431877136e-02 1.584899771707103355e+03
3.720000013709068298e-02 1.569942612118514717e+03
3.729999810457229614e-02 1.501696295161453236e+03
3.739999979734420776e-02 1.408804050685021593e+03
3.749999776482582092e-02 1.318862478694544734e+03
3.759999945759773254e-02 1.243135502398479275e+03
3.769999742507934570e-02 1.183432689045146617e+03
3.779999911785125732e-02 1.141463298148889407e+03
3.790000081062316895e-02 1.235082895238633682e+03
3.799999877810478210e-02 1.354961023580237679e+03
3.810000047087669373e-02 1.460226909928272107e+03
3.819999843835830688e-02 1.549541124562455025e+03
3.830000013113021851e-02 1.614871650198217139e+03
3.839999809861183167e-02 1.654908792774152062e+03
3.849999979138374329e-02 1.675584236827604173e+03
3.859999775886535645e-02 1.674984488448776119e+03
3.869999945163726807e-02 1.664576905780322477e+03
3.879999741911888123e-02 1.644228269427164378e+03
3.889999911189079285e-02 1.627941289453073523e+03
3.900000080466270447e-02 1.606677244627598611e+03
3.909999877214431763e-02 1.597545663787407648e+03
3.920000046491622925e-02 1.586493012599876010e+03
3.929999843239784241e-02 1.588644336436491358e+03
3.940000012516975403e-02 1.571628107110076371e+03
3.949999809265136719e-02 1.570476464520006630e+03
3.959999978542327881e-02 1.575757752637116482e+03
3.969999775290489197e-02 1.568350502504329597e+03
3.979999944567680359e-02 1.563463224751287271e+03
3.989999741315841675e-02 1.553851504117315017e+03
3.999999910593032837e-02 1.552382199774823675e+03
4.010000079870223999e-02 1.535962257896851042e+03
4.019999876618385315e-02 1.528019355790574991e+03
4.030000045895576477e-02 1.534128111205359801e+03
4.039999842643737793e-02 1.546215272946180448e+03
4.050000011920928955e-02 1.562029796485672705e+03
4.059999808669090271e-02 1.529868434508112387e+03
4.069999977946281433e-02 1.516072745116895021e+03
4.079999774694442749e-02 1.544343293466220985e+03
4.089999943971633911e-02 1.574241585470760356e+03
4.099999740719795227e-02 1.576455162521895090e+03
4.109999909996986389e-02 1.522435490904289054e+03
4.120000079274177551e-02 1.424333258639082032e+03
4.129999876022338867e-02 1.339965550832917870e+03
4.140000045299530029e-02 1.255809229051606735e+03
4.149999842047691345e-02 1.202148209246676743e+03
4.160000011324882507e-02 1.150125552894674001e+03
4.169999808073043823e-02 1.248174450201030822e+03
4.179999977350234985e-02 1.361796145229976446e+03
4.189999774098396301e-02 1.461085269831436790e+03
4.199999943375587463e-02 1.550537123348187379e+03
4.209999740123748779e-02 1.615232896972937397e+03
4.219999909400939941e-02 1.657742485008389167e+03
4.230000078678131104e-02 1.675108334013788635e+03
4.239999875426292419e-02 1.682586521426802847e+03
4.250000044703483582e-02 1.661364916291921190e+03
4.259999841451644897e-02 1.652976710016073639e+03
4.270000010728836060e-02 1.626218362128227000e+03
4.279999807476997375e-02 1.617649273163676526e+03
4.289999976754188538e-02 1.603092644646196959e+03
4.299999773502349854e-02 1.588876503164989799e+03
4.309999942779541016e-02 1.588595957006204571e+03
4.319999739527702332e-02 1.577301691019699319e+03
4.329999908804893494e-02 1.570402464881085507e+03
4.339999705553054810e-02 1.568074098869124327e+03
4.349999874830245972e-02 1.560001789253414699e+03
4.360000044107437134e-02 1.547500292363492918e+03
4.369999840855598450e-02 1.551681218056020271e+03
4.380000010132789612e-02 1.537360056458227973e+03
4.389999806880950928e-02 1.535536569564764477e+03
4.399999976158142090e-02 1.540638782149173721e+03
4.409999772906303406e-02 1.538377389508124679e+03
4.419999942183494568e-02 1.552949488764240868e+03
4.429999738931655884e-02 1.544772166048852569e+03
4.439999908208847046e-02 1.525208512543514189e+03
4.449999704957008362e-02 1.536566829403212523e+03
4.459999874234199524e-02 1.565663276452258287e+03
4.470000043511390686e-02 1.586319356123147372e+03
4.479999840259552002e-02 1.554233142485477856e+03
4.490000009536743164e-02 1.464507865928511364e+03
4.499999806284904480e-02 1.376256712212817547e+03
4.509999975562095642e-02 1.292562827979536451e+03
4.519999772310256958e-02 1.228452847267125435e+03
4.529999941587448120e-02 1.171722459686993034e+03
4.539999738335609436e-02 1.215457603265722128e+03
4.549999907612800598e-02 1.332627765025279814e+03
4.559999704360961914e-02 1.434196629136817819e+03
4.569999873638153076e-02 1.527446215515747554e+03
4.580000042915344238e-02 1.597142240108465558e+03
4.589999839663505554e-02 1.643620693545346512e+03
4.600000008940696716e-02 1.669144181983104090e+03
4.609999805688858032e-02 1.679520685976557616e+03
4.619999974966049194e-02 1.669176936227913757e+03
4.629999771714210510e-02 1.652114216469514076e+03
4.639999940991401672e-02 1.639123714071191671e+03
4.649999737739562988e-02 1.618978084907277434e+03
4.659999907016754150e-02 1.601555447729401067e+03
4.669999703764915466e-02 1.595353789193270359e+03
4.679999873042106628e-02 1.587307492424599332e+03
4.690000042319297791e-02 1.570033859541286347e+03
4.699999839067459106e-02 1.568030594500604366e+03
4.710000008344650269e-02 1.562556458058245880e+03
4.719999805092811584e-02 1.559218852906335087e+03
4.729999974370002747e-02 1.549660069314096745e+03
4.739999771118164062e-02 1.547804191786941374e+03
4.749999940395355225e-02 1.541989475918221615e+03
4.759999737143516541e-02 1.533587680183303746e+03
4.769999906420707703e-02 1.538066326158356560e+03
4.779999703168869019e-02 1.538827270742955079e+03
4.789999872446060181e-02 1.565952825367211062e+03
4.800000041723251343e-02 1.527651941757670102e+03
4.809999838471412659e-02 1.512531198724488831e+03
4.820000007748603821e-02 1.537011301847825052e+03
4.829999804496765137e-02 1.567904896850023761e+03
4.839999973773956299e-02 1.570654318888457738e+03
4.849999770522117615e-02 1.520656618249247913e+03
4.859999939799308777e-02 1.441685097845138444e+03
4.869999736547470093e-02 1.350966239899684751e+03
4.879999905824661255e-02 1.268832707119298448e+03
4.889999702572822571e-02 1.208711934524483695e+03
4.899999871850013733e-02 1.159679715961297006e+03
4.910000041127204895e-02 1.278958661958260791e+03
4.919999837875366211e-02 1.388832102169785003e+03
4.930000007152557373e-02 1.484980537236373948e+03
4.939999803900718689e-02 1.563948481498993033e+03
4.949999973177909851e-02 1.623978430959088200e+03
4.959999769926071167e-02 1.661128429915493825e+03
4.969999939203262329e-02 1.678086502190311649e+03
4.979999735951423645e-02 1.673411092971263542e+03
4.989999905228614807e-02 1.657347295394059984e+03
4.999999701976776123e-02 1.645622880172523082e+03
5.009999871253967285e-02 1.632220585805422161e+03
5.020000040531158447e-02 1.602593067474116879e+03
5.029999837279319763e-02 1.598232945232968177e+03
5.040000006556510925e-02 1.590703211959046484e+03
5.049999803304672241e-02 1.574926123239344179e+03
5.059999972581863403e-02 1.572361661361857159e+03
5.069999769330024719e-02 1.565658992354457723e+03
5.079999938607215881e-02 1.559042781406267750e+03
5.089999735355377197e-02 1.551170301808441991e+03
5.099999904632568359e-02 1.543490301756260124e+03
5.109999701380729675e-02 1.543475277058672873e+03
5.119999870657920837e-02 1.536141276309386058e+03
5.130000039935112000e-02 1.527411979170123686e+03
5.139999836683273315e-02 1.538156819009802120e+03
5.150000005960464478e-02 1.552664380947328482e+03
5.159999802708625793e-02 1.526291168410774617e+03
5.169999971985816956e-02 1.515473903091021839e+03
5.179999768733978271e-02 1.542361562006941767e+03
5.189999938011169434e-02 1.573282387471897209e+03
5.199999734759330750e-02 1.569564940900677357e+03
5.209999904036521912e-02 1.511914094259114336e+03
5.219999700784683228e-02 1.428616717287874508e+03
5.229999870061874390e-02 1.341532083618656770e+03
5.240000039339065552e-02 1.259361896882656538e+03
5.249999836087226868e-02 1.205957326061427466e+03
5.260000005364418030e-02 1.205255322795694156e+03
5.269999802112579346e-02 1.319734672421853929e+03
5.279999971389770508e-02 1.423135797011821069e+03
5.289999768137931824e-02 1.511692141922134851e+03
5.299999937415122986e-02 1.586815922625413123e+03
5.309999734163284302e-02 1.641372771513254065e+03
5.319999903440475464e-02 1.670384022126590253e+03
5.329999700188636780e-02 1.678160458852695001e+03
5.339999869465827942e-02 1.669481059302161611e+03
5.350000038743019104e-02 1.655855717457116043e+03
5.359999835491180420e-02 1.640923754000647250e+03
5.370000004768371582e-02 1.614529538428815158e+03
5.379999801516532898e-02 1.606251806295692631e+03
5.389999970793724060e-02 1.597987422321053600e+03
5.399999767541885376e-02 1.578685421129793895e+03
5.409999936819076538e-02 1.577141643594763082e+03
5.419999733567237854e-02 1.563792245405167705e+03
5.429999902844429016e-02 1.563838032051054597e+03
5.439999699592590332e-02 1.557337778878349809e+03
5.449999868869781494e-02 1.542718123136502527e+03
5.460000038146972656e-02 1.532586972260388848e+03
5.469999834895133972e-02 1.536474165078710712e+03
5.480000004172325134e-02 1.527345525875991143e+03
5.489999800920486450e-02 1.538555862071933916e+03
5.499999970197677612e-02 1.565562002627799529e+03
5.509999766945838928e-02 1.528399817452079787e+03
5.519999936223030090e-02 1.515046901286788398e+03
5.529999732971191406e-02 1.540866473350783053e+03
5.539999902248382568e-02 1.570923900088068876e+03
5.549999698996543884e-02 1.569457999161772477e+03
5.559999868273735046e-02 1.514795314450348769e+03
5.570000037550926208e-02 1.427935568101300532e+03
5.579999834299087524e-02 1.347540756260955504e+03
5.590000003576278687e-02 1.264889373177673860e+03
5.599999800324440002e-02 1.210291073248692555e+03
5.609999969601631165e-02 1.225742582818128540e+03
5.619999766349792480e-02 1.333621617227300021e+03
5.629999935626983643e-02 1.434185408939583112e+03
5.639999732375144958e-02 1.520650105972800702e+03
5.649999901652336121e-02 1.592021030769681602e+03
5.659999698400497437e-02 1.644134251403683720e+03
5.669999867677688599e-02 1.674269931730120788e+03
5.680000036954879761e-02 1.670974874668087523e+03
5.689999833703041077e-02 1.670422281183701443e+03
5.700000002980232239e-02 1.651332649244828644e+03
5.709999799728393555e-02 1.638997772407767116e+03
5.719999969005584717e-02 1.622624734004319407e+03
5.729999765753746033e-02 1.605599779625890051e+03
5.739999935030937195e-02 1.595037154321499429e+03
5.749999731779098511e-02 1.578407701064281810e+03
5.759999901056289673e-02 1.569949689533666742e+03
5.769999697804450989e-02 1.563856023380573561e+03
5.779999867081642151e-02 1.559146022459635333e+03
5.790000036358833313e-02 1.536027121826174607e+03
5.799999833106994629e-02 1.539143038155389377e+03
5.810000002384185791e-02 1.530322383155702255e+03
5.819999799132347107e-02 1.528738903749760993e+03
5.829999968409538269e-02 1.525251700856085108e+03
5.839999765157699585e-02 1.547077896852343883e+03
5.849999934434890747e-02 1.531978870265215619e+03
5.859999731183052063e-02 1.512979781115789365e+03
5.869999900460243225e-02 1.527649995143819524e+03
5.879999697208404541e-02 1.563567146871796240e+03
5.889999866485595703e-02 1.569567337239148856e+03
5.900000035762786865e-02 1.527488110295187880e+03
5.909999832510948181e-02 1.462556954343050847e+03
5.920000001788139343e-02 1.366249959012163345e+03
5.929999798536300659e-02 1.289443122036197792e+03
5.939999967813491821e-02 1.229606674853604090e+03
5.949999764561653137e-02 1.225543452341939883e+03
5.959999933838844299e-02 1.329344916043971807e+03
5.969999730587005615e-02 1.427122738555154911e+03
5.979999899864196777e-02 1.514441881509585983e+03
5.989999696612358093e-02 1.588351743588355703e+03
5.999999865889549255e-02 1.642173430331764166e+03
6.009999662637710571e-02 1.672731667860825382e+03
6.019999831914901733e-02 1.676102545106096386e+03
6.030000001192092896e-02 1.666824536459294904e+03
6.039999797940254211e-02 1.660556245448485015e+03
6.049999967217445374e-02 1.637174958642957563e+03
6.059999763965606689e-02 1.623155369833019222e+03
6.069999933242797852e-02 1.606119475319295816e+03
6.079999729990959167e-02 1.596014294541228082e+03
6.089999899268150330e-02 1.582061899822093210e+03
6.099999696016311646e-02 1.570178695046123039e+03
6.109999865293502808e-02 1.568072594985885416e+03
6.119999662041664124e-02 1.555014079266707768e+03
6.129999831318855286e-02 1.540786807811012750e+03
6.140000000596046448e-02 1.528347574278315278e+03
6.149999797344207764e-02 1.531190634518436127e+03
6.159999966621398926e-02 1.530543742949846092e+03
6.169999763369560242e-02 1.533203043691637959e+03
6.179999932646751404e-02 1.535829294108445993e+03
6.189999729394912720e-02 1.509226952722900705e+03
6.199999898672103882e-02 1.511722167382473799e+03
6.209999695420265198e-02 1.542316889154071305e+03
6.219999864697456360e-02 1.562987881389405629e+03
6.229999661445617676e-02 1.555724797842855651e+03
6.239999830722808838e-02 1.499560790026547238e+03
6.250000000000000000e-02 1.409124860875188688e+03
6.260000169277191162e-02 1.328031382074826979e+03
6.269999593496322632e-02 1.262802226223113848e+03
6.279999762773513794e-02 1.208049477795928397e+03
6.289999932050704956e-02 1.306075726846993803e+03
6.300000101327896118e-02 1.404478537821938517e+03
6.309999525547027588e-02 1.492005423199175311e+03
6.319999694824218750e-02 1.570700519820337149e+03
6.329999864101409912e-02 1.629791713702349170e+03
6.340000033378601074e-02 1.663700625047005815e+03
6.350000202655792236e-02 1.674129490537383845e+03
6.359999626874923706e-02 1.674705794956825912e+03
6.369999796152114868e-02 1.669088477300444083e+03
6.379999965429306030e-02 1.650679285941539547e+03
6.390000134706497192e-02 1.622746880309179232e+03
6.399999558925628662e-02 1.613186079089811756e+03
6.409999728202819824e-02 1.600190106836943869e+03
6.419999897480010986e-02 1.581730915046439350e+03
6.429999321699142456e-02 1.566861114740486073e+03
6.439999490976333618e-02 1.561224193989456126e+03
6.449999660253524780e-02 1.550200831759395442e+03
6.459999829530715942e-02 1.544104328984511994e+03
6.469999253749847412e-02 1.528967379871415005e+03
6.479999423027038574e-02 1.530181405099029007e+03
6.489999592304229736e-02 1.534954490230154533e+03
6.499999761581420898e-02 1.538167020120713914e+03
6.509999930858612061e-02 1.522246736322196284e+03
6.519999355077743530e-02 1.497636234704460776e+03
6.529999524354934692e-02 1.513859053899250284e+03
6.539999693632125854e-02 1.546087319887916919e+03
6.549999862909317017e-02 1.562736900181051851e+03
6.559999287128448486e-02 1.537980876922361176e+03
6.569999456405639648e-02 1.476631374816101925e+03
6.579999625682830811e-02 1.390394923573657707e+03
6.589999794960021973e-02 1.306907481535844454e+03
6.599999964237213135e-02 1.244739643981745758e+03
6.609999388456344604e-02 1.249156953801056943e+03
6.619999557733535767e-02 1.347608815110761043e+03
6.629999727010726929e-02 1.440212026127476065e+03
6.639999896287918091e-02 1.523125650000917631e+03
6.649999320507049561e-02 1.597591056192183714e+03
6.659999489784240723e-02 1.646353177168885622e+03
6.669999659061431885e-02 1.668971529277549962e+03
6.679999828338623047e-02 1.671524631908896936e+03
6.689999252557754517e-02 1.672326399047631867e+03
6.699999421834945679e-02 1.657917098427909423e+03
6.709999591112136841e-02 1.632797844398403413e+03
6.719999760389328003e-02 1.619887667576716694e+03
6.729999929666519165e-02 1.604881423698486515e+03
6.739999353885650635e-02 1.588473119970152993e+03
6.749999523162841797e-02 1.572404268023183022e+03
6.759999692440032959e-02 1.563841761008020967e+03
6.769999861717224121e-02 1.548628837162004402e+03
6.779999285936355591e-02 1.535149628871725781e+03
6.789999455213546753e-02 1.529739371250675958e+03
6.799999624490737915e-02 1.536030777942483610e+03
6.809999793767929077e-02 1.527530324535096497e+03
6.819999217987060547e-02 1.535202293968168306e+03
6.829999387264251709e-02 1.513822427669206490e+03
6.839999556541442871e-02 1.495583056884014695e+03
6.849999725818634033e-02 1.516580855903308020e+03
6.859999895095825195e-02 1.543974377515127117e+03
6.869999319314956665e-02 1.563433091564277902e+03
6.879999488592147827e-02 1.529207163658731133e+03
6.889999657869338989e-02 1.469191787706307878e+03
6.899999827146530151e-02 1.385516282217924527e+03
6.909999251365661621e-02 1.302398600707336300e+03
6.919999420642852783e-02 1.242538286214629579e+03
6.929999589920043945e-02 1.293468232163088715e+03
6.939999759197235107e-02 1.381575559369954362e+03
6.949999928474426270e-02 1.473360812066510107e+03
6.959999352693557739e-02 1.552639117832036845e+03
6.969999521970748901e-02 1.615610208023152609e+03
6.979999691247940063e-02 1.656010486746336028e+03
6.989999860525131226e-02 1.674946289690784397e+03
6.999999284744262695e-02 1.676711182990563657e+03
7.009999454021453857e-02 1.666761884224369169e+03
7.019999623298645020e-02 1.651062930931528854e+03
7.029999792575836182e-02 1.631847819532220456e+03
7.039999216794967651e-02 1.618248045092786469e+03
7.049999386072158813e-02 1.597756920866322616e+03
7.059999555349349976e-02 1.577921113210148178e+03
7.069999724626541138e-02 1.568125615804305198e+03
7.079999893903732300e-02 1.554953134493065591e+03
7.089999318122863770e-02 1.540945983200996125e+03
7.099999487400054932e-02 1.527946348860065427e+03
7.109999656677246094e-02 1.526283104229524270e+03
7.119999825954437256e-02 1.527947278103908047e+03
7.129999250173568726e-02 1.535398745832798795e+03
7.139999419450759888e-02 1.530458924643743558e+03
7.149999588727951050e-02 1.503644667900595323e+03
7.159999758005142212e-02 1.515968609588378285e+03
7.169999927282333374e-02 1.546130220823689342e+03
7.179999351501464844e-02 1.564738136849262219e+03
7.189999520778656006e-02 1.539581740971421368e+03
7.199999690055847168e-02 1.479241899392848381e+03
7.209999859333038330e-02 1.397029469689248344e+03
7.219999283552169800e-02 1.315392821061677523e+03
7.229999452829360962e-02 1.252935877212634523e+03
7.239999622106552124e-02 1.312451386772767364e+03
7.249999791383743286e-02 1.401411816929501583e+03
7.259999215602874756e-02 1.485888587478916179e+03
7.269999384880065918e-02 1.561178665748000640e+03
7.279999554157257080e-02 1.620368943366820076e+03
7.289999723434448242e-02 1.658295821670616533e+03
7.299999892711639404e-02 1.678652297552070877e+03
7.309999316930770874e-02 1.679859478023035308e+03
7.319999486207962036e-02 1.667870707021465478e+03
7.329999655485153198e-02 1.647406660797605582e+03
7.339999824762344360e-02 1.630641252726332368e+03
7.349999248981475830e-02 1.611276192687134881e+03
7.359999418258666992e-02 1.589573749852735546e+03
7.369999587535858154e-02 1.574360265109018655e+03
7.379999756813049316e-02 1.558425828342627028e+03
7.389999926090240479e-02 1.547003384154207197e+03
7.399999350309371948e-02 1.534433467439748256e+03
7.409999519586563110e-02 1.520875383653044082e+03
7.419999688863754272e-02 1.524755541221561543e+03
7.429999858140945435e-02 1.528077425897259673e+03
7.439999282360076904e-02 1.536859652124359854e+03
7.449999451637268066e-02 1.506729258164233897e+03
7.459999620914459229e-02 1.509248364157926972e+03
7.469999790191650391e-02 1.529235670440746389e+03
7.479999214410781860e-02 1.555513756474849288e+03
7.489999383687973022e-02 1.547358329197904823e+03
7.499999552965164185e-02 1.502177913042482032e+03
7.509999722242355347e-02 1.420677143981854670e+03
7.519999891519546509e-02 1.338941946608243597e+03
7.529999315738677979e-02 1.270278330138295132e+03
7.539999485015869141e-02 1.298349763570025971e+03
7.549999654293060303e-02 1.384674189133382242e+03
7.559999823570251465e-02 1.470027600778282704e+03
7.569999247789382935e-02 1.548603886229795762e+03
7.579999417066574097e-02 1.611074928007189556e+03
7.589999586343765259e-02 1.649263625431168521e+03
7.599999755620956421e-02 1.669944657804518101e+03
7.609999924898147583e-02 1.679008716980652025e+03
7.619999349117279053e-02 1.667259947546412377e+03
7.629999518394470215e-02 1.645344059076085841e+03
7.639999687671661377e-02 1.626696714616160307e+03
7.649999856948852539e-02 1.612911514393412290e+03
7.659999281167984009e-02 1.584522155189581326e+03
7.669999450445175171e-02 1.568838599390217951e+03
7.679999619722366333e-02 1.556390215540964391e+03
7.689999788999557495e-02 1.538158529873354382e+03
7.699999213218688965e-02 1.523443187404036962e+03
7.709999382495880127e-02 1.522220403927155530e+03
7.719999551773071289e-02 1.528969695367721215e+03
7.729999721050262451e-02 1.535945241918632519e+03
7.739999890327453613e-02 1.518346344170124212e+03
7.749999314546585083e-02 1.498551676878392072e+03
7.759999483823776245e-02 1.512376508744094735e+03
7.769999653100967407e-02 1.537751227669026775e+03
7.779999822378158569e-02 1.557231702209493051e+03
7.789999246597290039e-02 1.528180949664145601e+03
7.799999415874481201e-02 1.463453602538683526e+03
7.809999585151672363e-02 1.387038439874394953e+03
7.819999754428863525e-02 1.307379240516163918e+03
7.829999923706054688e-02 1.274928818240709234e+03
7.839999347925186157e-02 1.361373177162243564e+03
7.849999517202377319e-02 1.442912725391608319e+03
7.859999686479568481e-02 1.518751344033923033e+03
7.869999855756759644e-02 1.588402202820900811e+03
7.879999279975891113e-02 1.637294421631928799e+03
7.889999449253082275e-02 1.666421389652682137e+03
7.899999618530273438e-02 1.677155143500606982e+03
7.909999787807464600e-02 1.671019920578995425e+03
7.919999212026596069e-02 1.652373006708600087e+03
7.929999381303787231e-02 1.634223158598656482e+03
7.939999550580978394e-02 1.616723553119164308e+03
7.949999719858169556e-02 1.591884826216326246e+03
7.959999889135360718e-02 1.568809930647016927e+03
7.969999313354492188e-02 1.555534230989391062e+03
7.979999482631683350e-02 1.539297210826723585e+03
7.989999651908874512e-02 1.526480830909900988e+03
7.999999821186065674e-02 1.523106547606157164e+03
8.009999245405197144e-02 1.525058742916031406e+03
8.019999414682388306e-02 1.539050535362543542e+03
8.029999583959579468e-02 1.509361369742294301e+03
8.039999753236770630e-02 1.490128476257260672e+03
8.049999922513961792e-02 1.511890266699869926e+03
8.059999346733093262e-02 1.545331559271793367e+03
8.069999516010284424e-02 1.548219026460045143e+03
8.079999685287475586e-02 1.515741638105759876e+03
8.089999854564666748e-02 1.442137094560243895e+03
8.099999278783798218e-02 1.365763597198020307e+03
8.109999448060989380e-02 1.295555246361123864e+03
8.119999617338180542e-02 1.329956178202566207e+03
8.129999786615371704e-02 1.411456144148506155e+03
8.139999210834503174e-02 1.487215338023512913e+03
8.149999380111694336e-02 1.558979509440915081e+03
8.159999549388885498e-02 1.616105850118658509e+03
8.169999718666076660e-02 1.656369394754168070e+03
8.179999887943267822e-02 1.675863100410515926e+03
8.189999312162399292e-02 1.676196570441634094e+03
8.199999481439590454e-02 1.665460023634878780e+03
8.209999650716781616e-02 1.643654995900866652e+03
8.219999819993972778e-02 1.622841394413577518e+03
8.229999244213104248e-02 1.597579249219786334e+03
8.239999413490295410e-02 1.576706494924924073e+03
8.249999582767486572e-02 1.554935933861865806e+03
8.259999752044677734e-02 1.539444471365161917e+03
8.269999921321868896e-02 1.523406835883115718e+03
8.279999345541000366e-02 1.517295353057730836e+03
8.289999514818191528e-02 1.524447330538200049e+03
8.299999684095382690e-02 1.539360825020717584e+03
8.309999853372573853e-02 1.510384089200912967e+03
8.319999277591705322e-02 1.493425684556648548e+03
8.329999446868896484e-02 1.516305026694563367e+03
8.339999616146087646e-02 1.550245487531956314e+03
8.349999785423278809e-02 1.543513717485017651e+03
8.359999209642410278e-02 1.512126744064700461e+03
8.369999378919601440e-02 1.438741306811364439e+03
8.379999548196792603e-02 1.362681484697296810e+03
8.389999717473983765e-02 1.291213939319308793e+03
8.399999886751174927e-02 1.353533499891866768e+03
8.409999310970306396e-02 1.429427471599922683e+03
8.419999480247497559e-02 1.505427349710380440e+03
8.429999649524688721e-02 1.570817274577432727e+03
8.439999818801879883e-02 1.624067883443553001e+03
8.449999243021011353e-02 1.660009849495281969e+03
8.459999412298202515e-02 1.677219963575257452e+03
8.469999581575393677e-02 1.670734068417235676e+03
8.479999750852584839e-02 1.650409136962784032e+03
8.489999175071716309e-02 1.637405580780448872e+03
8.499999344348907471e-02 1.614611158431195463e+03
8.509999513626098633e-02 1.586322716285861134e+03
8.519999682903289795e-02 1.565764475512037052e+03
8.529999852180480957e-02 1.549617284612374760e+03
8.539999276399612427e-02 1.526906714396399138e+03
8.549999445676803589e-02 1.517292326244520154e+03
8.559999614953994751e-02 1.516765892219754278e+03
8.569999784231185913e-02 1.534609270447115705e+03
8.579999208450317383e-02 1.504021257038054046e+03
8.589999377727508545e-02 1.488168975568317137e+03
8.599999547004699707e-02 1.505433152444167945e+03
8.609999716281890869e-02 1.539603556536021870e+03
8.619999885559082031e-02 1.542976477523860694e+03
8.629999309778213501e-02 1.518032597383077928e+03
8.639999479055404663e-02 1.450997152097081653e+03
8.649999648332595825e-02 1.376241249788849927e+03
8.659999817609786987e-02 1.304814604780819764e+03
8.669999241828918457e-02 1.362667600873584661e+03
8.679999411106109619e-02 1.435041166518189584e+03
8.689999580383300781e-02 1.508354546264061355e+03
8.699999749660491943e-02 1.573142628840859061e+03
8.709999173879623413e-02 1.628246888710906660e+03
8.719999343156814575e-02 1.662042041139342018e+03
8.729999512434005737e-02 1.675507076010321043e+03
8.739999681711196899e-02 1.667930282543128897e+03
8.749999850988388062e-02 1.651156895437472713e+03
8.759999275207519531e-02 1.633024003061626445e+03
8.769999444484710693e-02 1.609291080032590344e+03
8.779999613761901855e-02 1.576896144414285345e+03
8.789999783039093018e-02 1.556183825529667047e+03
8.799999207258224487e-02 1.540988433369342147e+03
8.809999376535415649e-02 1.524127177036428293e+03
8.819999545812606812e-02 1.518093405982184322e+03
8.829999715089797974e-02 1.520950771916184522e+03
8.839999884366989136e-02 1.520436675583957367e+03
8.849999308586120605e-02 1.487109179058357086e+03
8.859999477863311768e-02 1.494542248984067101e+03
8.869999647140502930e-02 1.530004059734537577e+03
8.879999816417694092e-02 1.545023697310684383e+03
8.889999240636825562e-02 1.532589104870209439e+03
8.899999409914016724e-02 1.478439161635130404e+03
8.909999579191207886e-02 1.406643401282400191e+03
8.919999748468399048e-02 1.333761832453615398e+03
8.929999172687530518e-02 1.356724959700858562e+03
8.939999341964721680e-02 1.426512858126077390e+03
8.949999511241912842e-02 1.499541596094131364e+03
8.959999680519104004e-02 1.564156444108190499e+03
8.969999849796295166e-02 1.620195930394518200e+03
8.979999274015426636e-02 1.656636690571084955e+03
8.989999443292617798e-02 1.671053357819029770e+03
8.999999612569808960e-02 1.669562579578434907e+03
9.009999781847000122e-02 1.654463625296025839e+03
9.019999206066131592e-02 1.633653062377426068e+03
9.029999375343322754e-02 1.603761165872725087e+03
9.039999544620513916e-02 1.578277479291480176e+03
9.049999713897705078e-02 1.553592814588117562e+03
9.059999883174896240e-02 1.538178908871886051e+03
9.069999307394027710e-02 1.521470560299905173e+03
9.079999476671218872e-02 1.520473515634559590e+03
9.089999645948410034e-02 1.525548933920162426e+03
9.099999815225601196e-02 1.504539494016691606e+03
9.109999239444732666e-02 1.492700224509649615e+03
9.119999408721923828e-02 1.513637490402970116e+03
9.129999577999114990e-02 1.540209139945379320e+03
9.139999747276306152e-02 1.539036795562548832e+03
9.149999171495437622e-02 1.509552902267984564e+03
9.159999340772628784e-02 1.445793110016419178e+03
9.169999510049819946e-02 1.373652424129604469e+03
9.179999679327011108e-02 1.340052071541916575e+03
9.189999848604202271e-02 1.404702548245616072e+03
9.199999272823333740e-02 1.474585025935647536e+03
9.209999442100524902e-02 1.538842846397855965e+03
9.219999611377716064e-02 1.598063963726427119e+03
9.229999780654907227e-02 1.644600064194172546e+03
9.239999204874038696e-02 1.667931479133396351e+03
9.249999374151229858e-02 1.666538977313784244e+03
9.259999543428421021e-02 1.654471676115610308e+03
9.269999712705612183e-02 1.640378473895701063e+03
9.279999881982803345e-02 1.606627383046323303e+03
9.289999306201934814e-02 1.577836899007947977e+03
9.299999475479125977e-02 1.554983576568236913e+03
9.309999644756317139e-02 1.542057095601129276e+03
9.319999814033508301e-02 1.529807001127631793e+03
9.329999238252639771e-02 1.516097512348530927e+03
9.339999407529830933e-02 1.522594390323371044e+03
9.349999576807022095e-02 1.488360652599334344e+03
9.359999746084213257e-02 1.486883761870014951e+03
9.369999170303344727e-02 1.515467423892308261e+03
9.379999339580535889e-02 1.536074703848734543e+03
9.389999508857727051e-02 1.534747799916861368e+03
9.399999678134918213e-02 1.492775694209990206e+03
9.409999847412109375e-02 1.428168921460897536e+03
9.419999271631240845e-02 1.360690202173458147e+03
9.429999440908432007e-02 1.379479231054253660e+03
9.439999610185623169e-02 1.440096591239341251e+03
9.449999779462814331e-02 1.506889276653193747e+03
9.459999203681945801e-02 1.569992508990515034e+03
9.469999372959136963e-02 1.619704216557617201e+03
9.479999542236328125e-02 1.655702583348253938e+03
9.489999711513519287e-02 1.666235337770765454e+03
9.499999880790710449e-02 1.662670500393795464e+03
9.509999305009841919e-02 1.643215709279440262e+03
9.519999474287033081e-02 1.624907991901586456e+03
9.529999643564224243e-02 1.586760513708414919e+03
9.539999812841415405e-02 1.560069898914143778e+03
9.549999237060546875e-02 1.544496685629805370e+03
9.559999406337738037e-02 1.528042776783745467e+03
9.569999575614929199e-02 1.519268359216073122e+03
9.579999744892120361e-02 1.521745642475627392e+03
9.589999169111251831e-02 1.492913952406589488e+03
9.599999338388442993e-02 1.491933349640415145e+03
9.609999507665634155e-02 1.513611050102660329e+03
9.619999676942825317e-02 1.533390444624491010e+03
9.629999846220016479e-02 1.532018124084166402e+03
9.639999270439147949e-02 1.490474960146984358e+03
9.649999439716339111e-02 1.426218311022530543e+03
9.659999608993530273e-02 1.359259523490339461e+03
9.669999778270721436e-02 1.400610162937931818e+03
9.679999202489852905e-02 1.459967178508835559e+03
9.689999371767044067e-02 1.522795056084858743e+03
9.699999541044235229e-02 1.579016293596294645e+03
9.709999710321426392e-02 1.629692602899880740e+03
9.719999879598617554e-02 1.656383278216311965e+03
9.729999303817749023e-02 1.660729421322533653e+03
9.739999473094940186e-02 1.650978133487268906e+03
9.749999642372131348e-02 1.636317273010547524e+03
9.759999811649322510e-02 1.603018536341497565e+03
9.769999235868453979e-02 1.569302337539754944e+03
9.779999405145645142e-02 1.551734260850685814e+03
9.789999574422836304e-02 1.532209659285737189e+03
9.799999743700027466e-02 1.522557661954973582e+03
9.809999167919158936e-02 1.527935776323017080e+03
9.819999337196350098e-02 1.498151901391285719e+03
9.829999506473541260e-02 1.487557406497672218e+03
9.839999675750732422e-02 1.512939971104691722e+03
9.849999845027923584e-02 1.527182014079445025e+03
9.859999269247055054e-02 1.529112157304281482e+03
9.869999438524246216e-02 1.493933143559620248e+03
9.879999607801437378e-02 1.434648381793609360e+03
9.889999777078628540e-02 1.375587600187452153e+03
9.899999201297760010e-02 1.397561736808676642e+03
9.909999370574951172e-02 1.457257557778812952e+03
9.919999539852142334e-02 1.519734733697077218e+03
9.929999709129333496e-02 1.578196374690204038e+03
9.939999878406524658e-02 1.625352824937894638e+03
9.949999302625656128e-02 1.650214146130080053e+03
9.959999471902847290e-02 1.652372182439061135e+03
9.969999641180038452e-02 1.646455174518872809e+03
9.979999810457229614e-02 1.625867792177735737e+03
9.989999234676361084e-02 1.593047195947961882e+03
9.999999403953552246e-02 1.563494863713646055e+03
1.000999957323074341e-01 1.547195457720445575e+03
1.001999974250793457e-01 1.531189248594431092e+03
1.002999916672706604e-01 1.524676284551710978e+03
1.003999933600425720e-01 1.508544835052819508e+03
1.004999950528144836e-01 1.489803221908456408e+03
1.005999967455863953e-01 1.504214077343980534e+03
1.006999984383583069e-01 1.522015115400292643e+03
1.007999926805496216e-01 1.528901786144178232e+03
1.008999943733215332e-01 1.511295338739838598e+03
1.009999960660934448e-01 1.460184622471289003e+03
1.010999977588653564e-01 1.399444375186497837e+03
1.011999920010566711e-01 1.403992433159171924e+03
1.012999936938285828e-01 1.454692470355666273e+03
1.013999953866004944e-01 1.511779651993544121e+03
1.014999970793724060e-01 1.567540535727605175e+03
1.015999913215637207e-01 1.617823178064229523e+03
1.016999930143356323e-01 1.644370808642379870e+03
1.017999947071075439e-01 1.653190399628608020e+03
1.018999963998794556e-01 1.645314851903637191e+03
1.019999980926513672e-01 1.626619142311689302e+03
1.020999923348426819e-01 1.595742003889255102e+03
1.021999940276145935e-01 1.566751085305679908e+03
1.022999957203865051e-01 1.544990146959547019e+03
1.023999974131584167e-01 1.534710913081410126e+03
1.024999916553497314e-01 1.535889519178318551e+03
1.025999933481216431e-01 1.508655751800771668e+03
1.026999950408935547e-01 1.496328433980017280e+03
1.027999967336654663e-01 1.514048671024812393e+03
1.028999984264373779e-01 1.526694014287191749e+03
1.029999926686286926e-01 1.526470624182688425e+03
1.030999943614006042e-01 1.491509062946617632e+03
1.031999960541725159e-01 1.435693984982456186e+03
1.032999977469444275e-01 1.387112582292411844e+03
1.033999919891357422e-01 1.436558869983030945e+03
1.034999936819076538e-01 1.486045705974115208e+03
1.035999953746795654e-01 1.547074958809752616e+03
1.036999970674514771e-01 1.595300042432826103e+03
1.037999913096427917e-01 1.630204486899178846e+03
1.038999930024147034e-01 1.644317875280544740e+03
1.039999946951866150e-01 1.644880802921416716e+03
1.040999963879585266e-01 1.629544657633525276e+03
1.041999980807304382e-01 1.597791626607949183e+03
1.042999923229217529e-01 1.569299289528473992e+03
1.043999940156936646e-01 1.546950770360727347e+03
1.044999957084655762e-01 1.537539509226612381e+03
1.045999974012374878e-01 1.533079270424557762e+03
1.046999916434288025e-01 1.511379382518182410e+03
1.047999933362007141e-01 1.503510063002479683e+03
1.048999950289726257e-01 1.517581116153310631e+03
1.049999967217445374e-01 1.522040890239070904e+03
1.050999984145164490e-01 1.518105912097320925e+03
1.051999926567077637e-01 1.470862492020331274e+03
1.052999943494796753e-01 1.419642352125140633e+03
1.053999960422515869e-01 1.416851054193438358e+03
1.054999977350234985e-01 1.464355649885678758e+03
1.055999919772148132e-01 1.514167685170739560e+03
1.056999936699867249e-01 1.569656600217720325e+03
1.057999953627586365e-01 1.609733184859965149e+03
1.058999970555305481e-01 1.632133290929126815e+03
1.059999912977218628e-01 1.642284431572922358e+03
1.060999929904937744e-01 1.634400745044328005e+03
1.061999946832656860e-01 1.610026878955852681e+03
1.062999963760375977e-01 1.581365259834996777e+03
1.063999980688095093e-01 1.558569622499842581e+03
1.064999923110008240e-01 1.544646345459885879e+03
1.065999940037727356e-01 1.540379608224103777e+03
1.066999956965446472e-01 1.505425889446176825e+03
1.067999973893165588e-01 1.496913424391818580e+03
1.068999916315078735e-01 1.510453288927724316e+03
1.069999933242797852e-01 1.517140548242319028e+03
1.070999950170516968e-01 1.511879137800465514e+03
1.071999967098236084e-01 1.472254863754425514e+03
1.072999984025955200e-01 1.417665779552611184e+03
1.073999926447868347e-01 1.428255719407758534e+03
1.074999943375587463e-01 1.475359705698794869e+03
1.075999960303306580e-01 1.524624186846348721e+03
1.076999977231025696e-01 1.573401782392265432e+03
1.077999919652938843e-01 1.609914038560255676e+03
1.078999936580657959e-01 1.632415306737095989e+03
1.079999953508377075e-01 1.636021327086682504e+03
1.080999970436096191e-01 1.623033865751431449e+03
1.081999912858009338e-01 1.596981421916261525e+03
1.082999929785728455e-01 1.575123349500237737e+03
1.083999946713447571e-01 1.550536411768991684e+03
1.084999963641166687e-01 1.547569595682988165e+03
1.085999980568885803e-01 1.522644059029167920e+03
1.086999922990798950e-01 1.503239420309187835e+03
1.087999939918518066e-01 1.510556487218388156e+03
1.088999956846237183e-01 1.514962048694606665e+03
1.089999973773956299e-01 1.512524203835578874e+03
1.090999916195869446e-01 1.476743994147486546e+03
1.091999933123588562e-01 1.426666380525330169e+03
1.092999950051307678e-01 1.427272887186525850e+03
1.093999966979026794e-01 1.471938730472618090e+03
1.094999983906745911e-01 1.522221090168360888e+03
1.095999926328659058e-01 1.569099855316543199e+03
1.096999943256378174e-01 1.605308947735366246e+03
1.097999960184097290e-01 1.625739957367797388e+03
1.098999977111816406e-01 1.630820814176691101e+03
1.099999919533729553e-01 1.612669844029907381e+03
1.100999936461448669e-01 1.591580329781688079e+03
1.101999953389167786e-01 1.570365288274504564e+03
1.102999970316886902e-01 1.549353346250707773e+03
1.103999912738800049e-01 1.539410985949082942e+03
1.104999929666519165e-01 1.509633874683379190e+03
1.105999946594238281e-01 1.506835646593202000e+03
1.106999963521957397e-01 1.505881676689206870e+03
1.107999980449676514e-01 1.514112760256753745e+03
1.108999922871589661e-01 1.485917969092673957e+03
1.109999939799308777e-01 1.440995923831125538e+03
1.110999956727027893e-01 1.424370659539186363e+03
1.111999973654747009e-01 1.470232682194125800e+03
1.112999916076660156e-01 1.517491633750152459e+03
1.113999933004379272e-01 1.561637708201610621e+03
1.114999949932098389e-01 1.596509633677991133e+03
1.115999966859817505e-01 1.619765840765702251e+03
1.116999983787536621e-01 1.625994483580677752e+03
1.117999926209449768e-01 1.617618173944357977e+03
1.118999943137168884e-01 1.591691499926104143e+03
1.119999960064888000e-01 1.569048039912550848e+03
1.120999976992607117e-01 1.556346221900049386e+03
1.121999919414520264e-01 1.537748862034904960e+03
1.122999936342239380e-01 1.512702448459715242e+03
1.123999953269958496e-01 1.509704107015023965e+03
1.124999970197677612e-01 1.509234557580751925e+03
1.125999912619590759e-01 1.502701470509248566e+03
1.126999929547309875e-01 1.468089915643131917e+03
1.127999946475028992e-01 1.426000042294432888e+03
1.128999963402748108e-01 1.453888524023918762e+03
1.129999980330467224e-01 1.501101613841110066e+03
1.130999922752380371e-01 1.542514219589519598e+03
1.131999939680099487e-01 1.582360372619838245e+03
1.132999956607818604e-01 1.608624076989719242e+03
1.133999973535537720e-01 1.620061558389404581e+03
1.134999915957450867e-01 1.612982042217732896e+03
1.135999932885169983e-01 1.600531549848369195e+03
1.136999949812889099e-01 1.579444394393162156e+03
1.137999966740608215e-01 1.571460738584008595e+03
1.138999983668327332e-01 1.532717795498879013e+03
1.139999926090240479e-01 1.513705158882078194e+03
1.140999943017959595e-01 1.503577444786556043e+03
1.141999959945678711e-01 1.502749633829283312e+03
1.142999976873397827e-01 1.487856023660161554e+03
1.143999919295310974e-01 1.451337034735428006e+03
1.144999936223030090e-01 1.421507804735911350e+03
1.145999953150749207e-01 1.466740142688102651e+03
1.146999970078468323e-01 1.511683022215046094e+03
1.147999912500381470e-01 1.551770975912683753e+03
1.148999929428100586e-01 1.586903114566244312e+03
1.149999946355819702e-01 1.609608573244627451e+03
1.150999963283538818e-01 1.615241325082484309e+03
1.151999980211257935e-01 1.602903672934239921e+03
1.152999922633171082e-01 1.586989324788298745e+03
1.153999939560890198e-01 1.575781474020923724e+03
1.154999956488609314e-01 1.543141462251720441e+03
1.155999973416328430e-01 1.517340856809618344e+03
1.156999915838241577e-01 1.503179224941401117e+03
1.157999932765960693e-01 1.499811892188708043e+03
1.158999949693679810e-01 1.482410427566859653e+03
1.159999966621398926e-01 1.448309434926388121e+03
1.160999983549118042e-01 1.416631564234892721e+03
1.161999925971031189e-01 1.466793398604300137e+03
1.162999942898750305e-01 1.513252160396459203e+03
1.163999959826469421e-01 1.552793664773229011e+03
1.164999976754188538e-01 1.586869510187386823e+03
1.165999919176101685e-01 1.606642759655599093e+03
1.166999936103820801e-01 1.607283483800450767e+03
1.167999953031539917e-01 1.596129868304539286e+03
1.168999969959259033e-01 1.585906719772740189e+03
1.169999912381172180e-01 1.563360046614094699e+03
1.170999929308891296e-01 1.532281720999809295e+03
1.171999946236610413e-01 1.506161341268521937e+03
1.172999963164329529e-01 1.499244805221054321e+03
1.173999980092048645e-01 1.486395704642075543e+03
1.174999922513961792e-01 1.454358009120028100e+03
1.175999939441680908e-01 1.418057941102117866e+03
1.176999956369400024e-01 1.466611363480333694e+03
1.177999973297119141e-01 1.511244088246055526e+03
1.178999915719032288e-01 1.553599241771278685e+03
1.179999932646751404e-01 1.585054520474092442e+03
1.180999949574470520e-01 1.603028893722776047e+03
1.181999966502189636e-01 1.606015188407007599e+03
1.182999908924102783e-01 1.598234734913836292e+03
1.183999925851821899e-01 1.597789992843043592e+03
1.184999942779541016e-01 1.555965780992405598e+03
1.185999959707260132e-01 1.517124322047015539e+03
1.186999976634979248e-01 1.503750563312712757e+03
1.187999919056892395e-01 1.489811472789908748e+03
1.188999935984611511e-01 1.461732979056399927e+03
1.189999952912330627e-01 1.429763870302291707e+03
1.190999969840049744e-01 1.451969401680744340e+03
1.191999912261962891e-01 1.498452158823533409e+03
1.192999929189682007e-01 1.539837516920107646e+03
1.193999946117401123e-01 1.575053627637204954e+03
1.194999963045120239e-01 1.598497200766588321e+03
1.195999979972839355e-01 1.604885879098274245e+03
1.196999922394752502e-01 1.600010475765828460e+03
1.197999939322471619e-01 1.585529035383966175e+03
1.198999956250190735e-01 1.550850004487088427e+03
1.199999973177909851e-01 1.511039637204530436e+03
1.200999915599822998e-01 1.501545373793126146e+03
1.201999932527542114e-01 1.477255763051890426e+03
1.202999949455261230e-01 1.446488507095242767e+03
1.203999966382980347e-01 1.421075057411617763e+03
1.204999908804893494e-01 1.470697220799276920e+03
1.205999925732612610e-01 1.517161295688854352e+03
1.206999942660331726e-01 1.555684815846836727e+03
1.207999959588050842e-01 1.583568236763343521e+03
1.208999976515769958e-01 1.602261831882636216e+03
1.209999918937683105e-01 1.605701429119794284e+03
1.210999935865402222e-01 1.588412184417600429e+03
1.211999952793121338e-01 1.551279978741435571e+03
1.212999969720840454e-01 1.515218651920996763e+03
1.213999912142753601e-01 1.496228373825295421e+03
1.214999929070472717e-01 1.466766041209655214e+03
1.215999945998191833e-01 1.437217654192355894e+03
1.216999962925910950e-01 1.438785104981944187e+03
1.217999979853630066e-01 1.491335383554113150e+03
1.218999922275543213e-01 1.533665148701395083e+03
1.219999939203262329e-01 1.567744099475456096e+03
1.220999956130981445e-01 1.591601823181580585e+03
1.221999973058700562e-01 1.604417654679915813e+03
1.222999915480613708e-01 1.601170001248611925e+03
1.223999932408332825e-01 1.563612448909909745e+03
1.224999949336051941e-01 1.523940456785508104e+03
1.225999966263771057e-01 1.494168031652948684e+03
1.226999908685684204e-01 1.468322504580683244e+03
1.227999925613403320e-01 1.434707911090610651e+03
1.228999942541122437e-01 1.436429212549640852e+03
1.229999959468841553e-01 1.489023017633513064e+03
1.230999976396560669e-01 1.533594267739862062e+03
1.231999918818473816e-01 1.569056043259790385e+03
1.232999935746192932e-01 1.592333672498197757e+03
1.233999952673912048e-01 1.605889687623362761e+03
1.234999969601631165e-01 1.575061952512203561e+03
1.235999912023544312e-01 1.530157971848165062e+03
1.236999928951263428e-01 1.501915140533186786e+03
1.237999945878982544e-01 1.469126117729718317e+03
1.238999962806701660e-01 1.434163248518807450e+03
1.239999979734420776e-01 1.421197305340286675e+03
1.240999922156333923e-01 1.478983401091010819e+03
1.241999939084053040e-01 1.525281218398101828e+03
1.242999956011772156e-01 1.564831546855168199e+03
1.243999972939491272e-01 1.589438993748691701e+03
1.244999915361404419e-01 1.594169374275288419e+03
1.245999932289123535e-01 1.551151846880227822e+03
1.246999949216842651e-01 1.510896995264158704e+03
1.247999966144561768e-01 1.480542679825682626e+03
1.248999908566474915e-01 1.449105413018381114e+03
1.249999925494194031e-01 1.414423781637099410e+03
1.251000016927719116e-01 1.457003546483539367e+03
1.251999884843826294e-01 1.509497698507222594e+03
1.252999901771545410e-01 1.551527255135821861e+03
1.253999918699264526e-01 1.583413746421195356e+03
1.254999935626983643e-01 1.574103414862244790e+03
1.255999952554702759e-01 1.534644218688241608e+03
1.256999969482421875e-01 1.498245476225448101e+03
1.257999986410140991e-01 1.461617636186403161e+03
1.259000003337860107e-01 1.429164172536707383e+03
1.259999871253967285e-01 1.415186760446332528e+03
1.260999888181686401e-01 1.476586486033151459e+03
1.261999905109405518e-01 1.527455248895246768e+03
1.262999922037124634e-01 1.565369597487363080e+03
1.263999938964843750e-01 1.562021116611076650e+03
1.264999955892562866e-01 1.522529441035607306e+03
1.265999972820281982e-01 1.485376776111651225e+03
1.266999989748001099e-01 1.448937659218905537e+03
1.268000006675720215e-01 1.413000325241604514e+03
1.268999874591827393e-01 1.414235727091790977e+03
1.269999891519546509e-01 1.475455590294475769e+03
1.270999908447265625e-01 1.528002797828587973e+03
1.271999925374984741e-01 1.544488517298907254e+03
1.272999942302703857e-01 1.508417634749715944e+03
1.273999959230422974e-01 1.471789976978148843e+03
1.274999976158142090e-01 1.433172588236437377e+03
1.275999993085861206e-01 1.399896099666107148e+03
1.277000010013580322e-01 1.392427658076720490e+03
1.277999877929687500e-01 1.462140584144481181e+03
1.278999894857406616e-01 1.516831486339413004e+03
1.279999911785125732e-01 1.498379757659879942e+03
1.280999928712844849e-01 1.458424757069315547e+03
1.281999945640563965e-01 1.422619680276493455e+03
1.282999962568283081e-01 1.388001980863790550e+03
1.283999979496002197e-01 1.357587682160280565e+03
1.284999996423721313e-01 1.418832071519497049e+03


==> graphics/simulation_of_wedge/exp4/hyper_training_4.dat <==
{
    "u_min": 140.0,
    "u_max": 210.0,
    "kp": 0.2375125772194845,
    "ki": 0.0018257129769156642,
    "ff": 168.77083790009328,
    "kp_bits": 13,
    "ki_bits": 10181,
    "ff_bits": 1382,
    "ref": 1555.0,
    "mse": 10519.647449492351,
    "violation_mae": 150.57048369450413,
    "penalty_coefficient": 50.0
}

==> graphics/simulation_of_wedge/exp4/u_data_training_4.dat <==
0.000000000000000000e+00 3.251097295044872908e+02
9.999999747378751636e-05 2.961738195716732207e+02
1.999999949475750327e-04 2.713404445472560838e+02
2.999999851454049349e-04 2.492502791935122559e+02
3.999999898951500654e-04 2.307887668511115180e+02
4.999999655410647392e-04 2.180373762748945978e+02
5.999999702908098698e-04 2.080047892002413050e+02
6.999999750405550003e-04 2.003695461531828244e+02
7.999999797903001308e-04 1.965248702926247404e+02
8.999999845400452614e-04 1.996148500660862339e+02
9.999999310821294785e-04 1.984604717282484501e+02
1.099999994039535522e-03 1.997508718017097067e+02
1.199999940581619740e-03 2.042865744743696723e+02
1.300000003539025784e-03 2.060730943178133998e+02
1.399999950081110001e-03 2.057828107432788443e+02
1.500000013038516045e-03 2.094866074085997525e+02
1.599999959580600262e-03 2.086459653843018600e+02
1.699999906122684479e-03 2.091785549455681803e+02
1.799999969080090523e-03 2.079288307846035195e+02
1.899999915622174740e-03 2.084838917228625519e+02
1.999999862164258957e-03 2.088684068554264854e+02
2.099999925121665001e-03 2.084541189071176746e+02
2.199999988079071045e-03 2.092963184167226416e+02
2.300000051036477089e-03 2.113170221749623465e+02
2.399999881163239479e-03 2.099825127138953178e+02
2.499999944120645523e-03 2.083863658132990793e+02
2.600000007078051567e-03 2.145953804929613966e+02
2.699999837204813957e-03 2.110196160641125118e+02
2.799999900162220001e-03 2.090332548214316546e+02
2.899999963119626045e-03 2.102716600382362913e+02
3.000000026077032089e-03 2.101050335708771968e+02
3.099999856203794479e-03 2.048726891398453063e+02
3.199999919161200523e-03 1.979406631048320833e+02
3.299999982118606567e-03 1.687708379000932837e+02
3.399999812245368958e-03 1.687708379000932837e+02
3.499999875202775002e-03 1.687708379000932837e+02
3.599999938160181046e-03 1.687708379000932837e+02
3.700000001117587090e-03 1.687708379000932837e+02
3.799999831244349480e-03 1.687708379000932837e+02
3.899999894201755524e-03 1.687708379000932837e+02
3.999999724328517914e-03 1.687708379000932837e+02
4.100000020116567612e-03 1.687708379000932837e+02
4.199999850243330002e-03 1.687708379000932837e+02
4.299999680370092392e-03 1.687708379000932837e+02
4.399999976158142090e-03 1.687708379000932837e+02
4.499999806284904480e-03 1.687708379000932837e+02
4.600000102072954178e-03 2.979006759949520529e+02
4.699999932199716568e-03 2.710339126621032619e+02
4.799999762326478958e-03 2.453230073497873889e+02
4.900000058114528656e-03 2.220427327672873616e+02
4.999999888241291046e-03 2.022127372059992467e+02
5.099999718368053436e-03 1.873810678190267254e+02
5.200000014156103134e-03 1.777343244711224486e+02
5.299999844282865524e-03 1.728776627061150748e+02
5.399999674409627914e-03 1.715902751080693918e+02
5.499999970197677612e-03 1.716687524105785769e+02
5.599999800324440002e-03 1.740512860340315626e+02
5.699999630451202393e-03 1.754132032088011215e+02
5.799999926239252090e-03 1.784364417756176806e+02
5.899999756366014481e-03 1.794144540029645611e+02
6.000000052154064178e-03 1.827249104327125337e+02
6.099999882280826569e-03 1.819449089885788737e+02
6.199999712407588959e-03 1.824596010394816972e+02
6.300000008195638657e-03 1.824074437037730263e+02
6.399999838322401047e-03 1.823958491641218700e+02
6.499999668449163437e-03 1.823451421201815492e+02
6.599999964237213135e-03 1.803679779247085548e+02
6.699999794363975525e-03 1.812922770204199878e+02
6.799999624490737915e-03 1.809978759422016026e+02
6.899999920278787613e-03 1.814659306587694516e+02
6.999999750405550003e-03 1.823652603411591429e+02
7.100000046193599701e-03 1.844776163313214283e+02
7.199999876320362091e-03 1.863781792202190957e+02
7.299999706447124481e-03 1.858245765879486555e+02
7.400000002235174179e-03 1.895766761910959417e+02
7.499999832361936569e-03 1.878289561701767525e+02
7.599999662488698959e-03 1.856461448568166475e+02
7.699999958276748657e-03 1.687708379000932837e+02
7.799999788403511047e-03 1.687708379000932837e+02
7.899999618530273438e-03 1.687708379000932837e+02
7.999999448657035828e-03 1.687708379000932837e+02
8.100000210106372833e-03 1.687708379000932837e+02
8.200000040233135223e-03 1.687708379000932837e+02
8.299999870359897614e-03 1.687708379000932837e+02
8.399999700486660004e-03 1.687708379000932837e+02
8.499999530613422394e-03 1.687708379000932837e+02
8.599999360740184784e-03 1.687708379000932837e+02
8.700000122189521790e-03 1.687708379000932837e+02
8.799999952316284180e-03 1.687708379000932837e+02
8.899999782443046570e-03 1.687708379000932837e+02
8.999999612569808960e-03 2.891606784137809996e+02
9.099999442696571350e-03 2.647708367476603826e+02
9.200000204145908356e-03 2.410366420114174844e+02
9.300000034272670746e-03 2.182659643677027930e+02
9.399999864399433136e-03 1.983142909277442527e+02
9.499999694526195526e-03 1.823747955151332860e+02
9.599999524652957916e-03 1.709414707533940145e+02
9.699999354779720306e-03 1.653771292888727089e+02
9.800000116229057312e-03 1.650783025354826918e+02
9.899999946355819702e-03 1.632974375873648398e+02
9.999999776482582092e-03 1.653393495885022446e+02
1.009999960660934448e-02 1.676759493833527301e+02
1.019999943673610687e-02 1.705671064079149062e+02
1.030000019818544388e-02 1.733089524977474412e+02
1.040000002831220627e-02 1.762687884222421530e+02
1.049999985843896866e-02 1.766554030547588354e+02
1.059999968856573105e-02 1.770428407142601941e+02
1.069999951869249344e-02 1.762985735968020720e+02
1.079999934881925583e-02 1.760850908787190860e+02
1.090000011026859283e-02 1.775857876861890077e+02
1.099999994039535522e-02 1.745526524652597402e+02
1.109999977052211761e-02 1.759195138605926729e+02
1.119999960064888000e-02 1.761268457029756007e+02
1.129999943077564240e-02 1.778337326099392612e+02
1.139999926090240479e-02 1.776902073941657818e+02
1.150000002235174179e-02 1.808152501974198287e+02
1.159999985247850418e-02 1.818303889711772285e+02
1.169999968260526657e-02 1.818010331544635108e+02
1.179999951273202896e-02 1.830112947653769311e+02
1.189999934285879135e-02 1.840338274324679162e+02
1.200000010430812836e-02 1.825497488833989337e+02
1.209999993443489075e-02 1.687708379000932837e+02
1.219999976456165314e-02 1.687708379000932837e+02
1.229999959468841553e-02 1.687708379000932837e+02
1.239999942481517792e-02 1.687708379000932837e+02
1.249999925494194031e-02 1.687708379000932837e+02
1.260000001639127731e-02 1.687708379000932837e+02
1.269999984651803970e-02 1.687708379000932837e+02
1.279999967664480209e-02 1.687708379000932837e+02
1.289999950677156448e-02 1.687708379000932837e+02
1.299999933689832687e-02 1.687708379000932837e+02
1.310000009834766388e-02 1.687708379000932837e+02
1.319999992847442627e-02 1.687708379000932837e+02
1.329999975860118866e-02 1.687708379000932837e+02
1.339999958872795105e-02 2.742144157096406616e+02
1.349999941885471344e-02 2.504779647718389697e+02
1.359999924898147583e-02 2.277139334010249172e+02
1.370000001043081284e-02 2.065741072452047433e+02
1.379999984055757523e-02 1.886966140635075817e+02
1.389999967068433762e-02 1.741220174118222133e+02
1.399999950081110001e-02 1.652024240609649439e+02
1.409999933093786240e-02 1.626953584335160485e+02
1.420000009238719940e-02 1.626156407669194266e+02
1.429999992251396179e-02 1.615515118804244423e+02
1.439999975264072418e-02 1.658705510410354975e+02
1.449999958276748657e-02 1.681141338801071754e+02
1.459999941289424896e-02 1.695308250649482602e+02
1.469999924302101135e-02 1.696102806474370652e+02
1.480000000447034836e-02 1.749526021994026337e+02
1.489999983459711075e-02 1.742776388034697561e+02
1.499999966472387314e-02 1.730011225704957951e+02
1.509999949485063553e-02 1.747290785088842142e+02
1.519999932497739792e-02 1.751582257638414433e+02
1.529999915510416031e-02 1.742831718064062159e+02
1.539999991655349731e-02 1.744321633042649182e+02
1.549999974668025970e-02 1.753388976857501973e+02
1.559999957680702209e-02 1.755109689114409832e+02
1.569999940693378448e-02 1.761750001864389787e+02
1.579999923706054688e-02 1.781574862701793052e+02
1.589999906718730927e-02 1.802970781919852072e+02
1.599999889731407166e-02 1.808666596452995634e+02
1.609999872744083405e-02 1.822320877275936937e+02
1.620000042021274567e-02 1.830978127410270417e+02
1.630000025033950806e-02 1.810837259692477232e+02
1.640000008046627045e-02 1.687708379000932837e+02
1.649999991059303284e-02 1.687708379000932837e+02
1.659999974071979523e-02 1.687708379000932837e+02
1.669999957084655762e-02 1.687708379000932837e+02
1.679999940097332001e-02 1.687708379000932837e+02
1.689999923110008240e-02 1.687708379000932837e+02
1.699999906122684479e-02 1.687708379000932837e+02
1.709999889135360718e-02 1.687708379000932837e+02
1.719999872148036957e-02 1.687708379000932837e+02
1.730000041425228119e-02 1.687708379000932837e+02
1.740000024437904358e-02 1.687708379000932837e+02
1.750000007450580597e-02 1.687708379000932837e+02
1.759999990463256836e-02 2.889835836537367300e+02
1.769999973475933075e-02 2.660855031721373507e+02
1.779999956488609314e-02 2.427766867977844640e+02
1.789999939501285553e-02 2.205710161632491406e+02
1.799999922513961792e-02 1.999736951512821292e+02
1.809999905526638031e-02 1.826524137849365275e+02
1.819999888539314270e-02 1.700022398209029575e+02
1.829999871551990509e-02 1.628022372465058538e+02
1.840000040829181671e-02 1.609251786035358975e+02
1.850000023841857910e-02 1.596590122686161521e+02
1.860000006854534149e-02 1.614718959978471560e+02
1.869999989867210388e-02 1.628541625647665114e+02
1.879999972879886627e-02 1.644333238849213785e+02
1.889999955892562866e-02 1.669608759495523600e+02
1.899999938905239105e-02 1.694715819142641919e+02
1.909999921917915344e-02 1.713426231781934348e+02
1.919999904930591583e-02 1.703765897910187164e+02
1.929999887943267822e-02 1.716001364847963089e+02
1.939999870955944061e-02 1.720310446721198900e+02
1.950000040233135223e-02 1.734189427751884693e+02
1.960000023245811462e-02 1.740171208466206849e+02
1.970000006258487701e-02 1.749582699374269907e+02
1.979999989271163940e-02 1.743864774573242755e+02
1.989999972283840179e-02 1.745671253565067502e+02
1.999999955296516418e-02 1.753210955740738370e+02
2.009999938309192657e-02 1.786287941328142495e+02
2.019999921321868896e-02 1.791313984027713389e+02
2.029999904334545135e-02 1.793204576416340785e+02
2.039999887347221375e-02 1.794746228022034416e+02
2.049999870359897614e-02 1.776399945617677645e+02
2.060000039637088776e-02 1.687708379000932837e+02
2.070000022649765015e-02 1.687708379000932837e+02
2.080000005662441254e-02 1.687708379000932837e+02
2.089999988675117493e-02 1.687708379000932837e+02
2.099999971687793732e-02 1.687708379000932837e+02
2.109999954700469971e-02 1.687708379000932837e+02
2.119999937713146210e-02 1.687708379000932837e+02
2.129999920725822449e-02 1.687708379000932837e+02
2.139999903738498688e-02 1.687708379000932837e+02
2.149999886751174927e-02 1.687708379000932837e+02
2.159999869763851166e-02 1.687708379000932837e+02
2.169999852776527405e-02 1.687708379000932837e+02
2.180000022053718567e-02 2.857973758804065483e+02
2.190000005066394806e-02 2.634340671159750400e+02
2.199999988079071045e-02 2.411239121593584969e+02
2.209999971091747284e-02 2.187274325631962029e+02
2.219999954104423523e-02 1.980850149354092764e+02
2.229999937117099762e-02 1.807607145899646923e+02
2.239999920129776001e-02 1.684539827910427618e+02
2.249999903142452240e-02 1.616741236564582209e+02
2.259999886155128479e-02 1.578571976843797131e+02
2.269999869167804718e-02 1.570602671507459149e+02
2.279999852180480957e-02 1.587260254182784536e+02
2.290000021457672119e-02 1.634059898049729043e+02
2.300000004470348358e-02 1.655112392193054234e+02
2.309999987483024597e-02 1.650246909661751715e+02
2.319999970495700836e-02 1.679033083851595904e+02
2.329999953508377075e-02 1.686530262151071327e+02
2.339999936521053314e-02 1.692054910055276764e+02
2.349999919533729553e-02 1.700989685514577445e+02
2.359999902546405792e-02 1.718089882061294986e+02
2.369999885559082031e-02 1.707835381477638919e+02
2.379999868571758270e-02 1.697226497405592909e+02
2.389999851584434509e-02 1.717830416442935189e+02
2.400000020861625671e-02 1.742424890870991305e+02
2.410000003874301910e-02 1.752451229229475018e+02
2.419999986886978149e-02 1.753292269453392009e+02
2.429999969899654388e-02 1.768436463485988384e+02
2.439999952912330627e-02 1.793730852116275685e+02
2.449999935925006866e-02 1.778475231258596523e+02
2.459999918937683105e-02 1.791617721997126012e+02
2.469999901950359344e-02 1.759901563638364053e+02
2.479999884963035583e-02 1.687708379000932837e+02
2.489999867975711823e-02 1.687708379000932837e+02
2.499999850988388062e-02 1.687708379000932837e+02
2.510000020265579224e-02 1.687708379000932837e+02
2.520000003278255463e-02 1.687708379000932837e+02
2.529999986290931702e-02 1.687708379000932837e+02
2.539999969303607941e-02 1.687708379000932837e+02
2.549999952316284180e-02 1.687708379000932837e+02
2.559999935328960419e-02 1.687708379000932837e+02
2.569999918341636658e-02 1.687708379000932837e+02
2.579999901354312897e-02 1.687708379000932837e+02
2.589999884366989136e-02 1.687708379000932837e+02
2.599999867379665375e-02 2.651159722698282621e+02
2.609999850392341614e-02 2.430626421104607289e+02
2.620000019669532776e-02 2.214671142504924433e+02
2.630000002682209015e-02 2.003147996171678926e+02
2.639999985694885254e-02 1.819743196299814940e+02
2.649999968707561493e-02 1.682612466808157308e+02
2.659999951720237732e-02 1.612922773485151708e+02
2.669999934732913971e-02 1.566918795709825076e+02
2.679999917745590210e-02 1.548583405535212592e+02
2.689999900758266449e-02 1.563814106684696412e+02
2.699999883770942688e-02 1.588490451608237208e+02
2.709999866783618927e-02 1.613559229621425573e+02
2.719999849796295166e-02 1.641618628335935171e+02
2.730000019073486328e-02 1.685333009132111499e+02
2.740000002086162567e-02 1.701678468083151472e+02
2.749999985098838806e-02 1.677725441540779912e+02
2.759999968111515045e-02 1.685532204666269820e+02
2.769999951124191284e-02 1.691612362199197435e+02
2.779999934136867523e-02 1.689380613667031525e+02
2.789999917149543762e-02 1.672898352107973210e+02
2.799999900162220001e-02 1.710422153478412213e+02
2.809999883174896240e-02 1.715542168151917508e+02
2.819999866187572479e-02 1.724890552246733364e+02
2.829999849200248718e-02 1.730920654684777844e+02
2.840000018477439880e-02 1.804778125175056402e+02
2.850000001490116119e-02 1.790734526746966253e+02
2.859999984502792358e-02 1.777392589172842179e+02
2.869999967515468597e-02 1.776195540587822279e+02
2.879999950528144836e-02 1.687708379000932837e+02
2.889999933540821075e-02 1.687708379000932837e+02
2.899999916553497314e-02 1.687708379000932837e+02
2.909999899566173553e-02 1.687708379000932837e+02
2.919999882578849792e-02 1.687708379000932837e+02
2.929999865591526031e-02 1.687708379000932837e+02
2.939999848604202271e-02 1.687708379000932837e+02
2.950000017881393433e-02 1.687708379000932837e+02
2.960000000894069672e-02 1.687708379000932837e+02
2.969999983906745911e-02 1.687708379000932837e+02
2.979999966919422150e-02 1.687708379000932837e+02
2.989999949932098389e-02 1.687708379000932837e+02
2.999999932944774628e-02 2.721186588763413852e+02
3.009999915957450867e-02 2.508856630299155199e+02
3.019999898970127106e-02 2.288853569012554203e+02
3.029999881982803345e-02 2.076687624655166928e+02
3.039999864995479584e-02 1.883276490440053976e+02
3.049999848008155823e-02 1.728044119560670140e+02
3.059999831020832062e-02 1.620172214328757150e+02
3.070000000298023224e-02 1.572763238036777409e+02
3.079999983310699463e-02 1.535255881661486796e+02
3.089999966323375702e-02 1.545569291944345593e+02
3.099999949336051941e-02 1.554435492159204557e+02
3.109999932348728180e-02 1.588237609398261725e+02
3.119999915361404419e-02 1.590092672508365297e+02
3.130000084638595581e-02 1.644202403746575101e+02
3.139999881386756897e-02 1.646966397618006397e+02
3.150000050663948059e-02 1.665713755888386345e+02
3.159999847412109375e-02 1.670755872895328480e+02
3.170000016689300537e-02 1.670713411110349114e+02
3.179999813437461853e-02 1.676138422625492126e+02
3.189999982714653015e-02 1.664054792564152763e+02
3.199999779462814331e-02 1.693528808735476332e+02
3.209999948740005493e-02 1.699461877494308055e+02
3.219999745488166809e-02 1.700349527879105835e+02
3.229999914765357971e-02 1.737692379975277390e+02
3.240000084042549133e-02 1.765800877511035765e+02
3.249999880790710449e-02 1.766912091617812450e+02
3.260000050067901611e-02 1.773417866150855673e+02
3.269999846816062927e-02 1.743979537299661047e+02
3.280000016093254089e-02 1.687708379000932837e+02
3.289999812841415405e-02 1.687708379000932837e+02
3.299999982118606567e-02 1.687708379000932837e+02
3.309999778866767883e-02 1.687708379000932837e+02
3.319999948143959045e-02 1.687708379000932837e+02
3.329999744892120361e-02 1.687708379000932837e+02
3.339999914169311523e-02 1.687708379000932837e+02
3.350000083446502686e-02 1.687708379000932837e+02
3.359999880194664001e-02 1.687708379000932837e+02
3.370000049471855164e-02 1.687708379000932837e+02
3.379999846220016479e-02 1.687708379000932837e+02
3.390000015497207642e-02 1.687708379000932837e+02
3.399999812245368958e-02 2.602946223166622985e+02
3.409999981522560120e-02 2.400057143346365081e+02
3.419999778270721436e-02 2.180357162383983507e+02
3.429999947547912598e-02 1.977662168492209673e+02
3.439999744296073914e-02 1.795222207242667878e+02
3.449999913573265076e-02 1.664791203164736828e+02
3.460000082850456238e-02 1.579195427847673727e+02
3.469999879598617554e-02 1.526213542515643553e+02
3.480000048875808716e-02 1.527888882821876564e+02
3.489999845623970032e-02 1.530954813087033699e+02
3.500000014901161194e-02 1.563664156095615851e+02
3.509999811649322510e-02 1.556517661170274494e+02
3.519999980926513672e-02 1.596195445678339695e+02
3.529999777674674988e-02 1.622086539109644150e+02
3.539999946951866150e-02 1.620875982099993564e+02
3.549999743700027466e-02 1.626775309787174422e+02
3.559999912977218628e-02 1.649703121095360530e+02
3.570000082254409790e-02 1.676692945328036899e+02
3.579999879002571106e-02 1.652885053738831971e+02
3.590000048279762268e-02 1.686864017142431749e+02
3.599999845027923584e-02 1.687125322919643509e+02
3.610000014305114746e-02 1.719001977967986363e+02
3.619999811053276062e-02 1.705241431560331478e+02
3.629999980330467224e-02 1.739392666884505445e+02
3.639999777078628540e-02 1.749862834602282931e+02
3.649999946355819702e-02 1.738877075830468186e+02
3.659999743103981018e-02 1.742417180790267821e+02
3.669999912381172180e-02 1.687708379000932837e+02
3.680000081658363342e-02 1.687708379000932837e+02
3.689999878406524658e-02 1.687708379000932837e+02
3.700000047683715820e-02 1.687708379000932837e+02
3.709999844431877136e-02 1.687708379000932837e+02
3.720000013709068298e-02 1.687708379000932837e+02
3.729999810457229614e-02 1.687708379000932837e+02
3.739999979734420776e-02 1.687708379000932837e+02
3.749999776482582092e-02 1.687708379000932837e+02
3.759999945759773254e-02 1.687708379000932837e+02
3.769999742507934570e-02 1.687708379000932837e+02
3.779999911785125732e-02 1.687708379000932837e+02
3.790000081062316895e-02 2.561065276073950940e+02
3.799999877810478210e-02 2.348433586290207415e+02
3.810000047087669373e-02 2.136036579212732249e+02
3.819999843835830688e-02 1.931980601589547746e+02
3.830000013113021851e-02 1.761341361401857739e+02
3.839999809861183167e-02 1.635956656818582360e+02
3.849999979138374329e-02 1.549003998214880085e+02
3.859999775886535645e-02 1.510992986927986976e+02
3.869999945163726807e-02 1.500544694216973767e+02
3.879999741911888123e-02 1.521484557279799787e+02
3.889999911189079285e-02 1.539712247676662855e+02
3.900000080466270447e-02 1.575256564778880204e+02
3.909999877214431763e-02 1.588165732406792188e+02
3.920000046491622925e-02 1.609357783914353774e+02
3.929999843239784241e-02 1.600353442205777412e+02
3.940000012516975403e-02 1.639650657810076382e+02
3.949999809265136719e-02 1.642131419573565267e+02
3.959999978542327881e-02 1.629736955751928633e+02
3.969999775290489197e-02 1.647087335617737551e+02
3.979999944567680359e-02 1.659164944279062013e+02
3.989999741315841675e-02 1.684447893901912323e+02
3.999999910593032837e-02 1.691027831150140059e+02
4.010000079870223999e-02 1.733499129294348791e+02
4.019999876618385315e-02 1.759759959304897166e+02
4.030000045895576477e-02 1.751039405707952312e+02
4.039999842643737793e-02 1.725298906259428975e+02
4.050000011920928955e-02 1.687708379000932837e+02
4.059999808669090271e-02 1.687708379000932837e+02
4.069999977946281433e-02 1.687708379000932837e+02
4.079999774694442749e-02 1.687708379000932837e+02
4.089999943971633911e-02 1.687708379000932837e+02
4.099999740719795227e-02 1.687708379000932837e+02
4.109999909996986389e-02 1.687708379000932837e+02
4.120000079274177551e-02 1.687708379000932837e+02
4.129999876022338867e-02 1.687708379000932837e+02
4.140000045299530029e-02 1.687708379000932837e+02
4.149999842047691345e-02 1.687708379000932837e+02
4.160000011324882507e-02 1.687708379000932837e+02
4.169999808073043823e-02 2.514054458047502294e+02
4.179999977350234985e-02 2.314187393873851590e+02
4.189999774098396301e-02 2.114853867972878732e+02
4.199999943375587463e-02 1.909967008747343868e+02
4.209999740123748779e-02 1.741161627728196777e+02
4.219999909400939941e-02 1.609394300284076564e+02
4.230000078678131104e-02 1.529065034411934789e+02
4.239999875426292419e-02 1.471982168116494449e+02
4.250000044703483582e-02 1.486196982819310506e+02
4.259999841451644897e-02 1.477184263983684218e+02
4.270000010728836060e-02 1.519486523279693984e+02
4.279999807476997375e-02 1.524567729686873747e+02
4.289999976754188538e-02 1.549366076691235605e+02
4.299999773502349854e-02 1.578220255412956021e+02
4.309999942779541016e-02 1.575714320759385600e+02
4.319999739527702332e-02 1.601861423680369967e+02
4.329999908804893494e-02 1.618625949628358285e+02
4.339999705553054810e-02 1.625071995700325260e+02
4.349999874830245972e-02 1.646160013358693561e+02
4.360000044107437134e-02 1.678014489622416079e+02
4.369999840855598450e-02 1.671123521660840652e+02
4.380000010132789612e-02 1.709128251709981043e+02
4.389999806880950928e-02 1.718815869950023227e+02
4.399999976158142090e-02 1.712141081031639942e+02
4.409999772906303406e-02 1.722382778338424600e+02
4.419999942183494568e-02 1.690824803371502014e+02
4.429999738931655884e-02 1.687708379000932837e+02
4.439999908208847046e-02 1.687708379000932837e+02
4.449999704957008362e-02 1.687708379000932837e+02
4.459999874234199524e-02 1.687708379000932837e+02
4.470000043511390686e-02 1.687708379000932837e+02
4.479999840259552002e-02 1.687708379000932837e+02
4.490000009536743164e-02 1.687708379000932837e+02
4.499999806284904480e-02 1.687708379000932837e+02
4.509999975562095642e-02 1.687708379000932837e+02
4.519999772310256958e-02 1.687708379000932837e+02
4.529999941587448120e-02 1.687708379000932837e+02
4.539999738335609436e-02 2.541568951998934551e+02
4.549999907612800598e-02 2.343151823690515130e+02
4.559999704360961914e-02 2.147502800249077950e+02
4.569999873638153076e-02 1.941469917564089371e+02
4.580000042915344238e-02 1.767040671513402401e+02
4.589999839663505554e-02 1.630869024828463978e+02
4.600000008940696716e-02 1.533739749628220181e+02
4.609999805688858032e-02 1.469749512664407973e+02
4.619999974966049194e-02 1.457981692937270850e+02
4.629999771714210510e-02 1.468610706589392407e+02
4.639999940991401672e-02 1.475594125630195492e+02
4.649999737739562988e-02 1.506387865641637518e+02
4.659999907016754150e-02 1.537846071644808887e+02
4.669999703764915466e-02 1.546910559377609218e+02
4.679999873042106628e-02 1.562885688891548455e+02
4.690000042319297791e-02 1.603051999758565955e+02
4.699999839067459106e-02 1.608398750198352900e+02
4.710000008344650269e-02 1.622576443462386919e+02
4.719999805092811584e-02 1.630646702582812111e+02
4.729999974370002747e-02 1.656692465336567750e+02
4.739999771118164062e-02 1.665377545986339385e+02
4.749999940395355225e-02 1.682920978926366615e+02
4.759999737143516541e-02 1.709942509084829112e+02
4.769999906420707703e-02 1.705845077700481625e+02
4.779999703168869019e-02 1.708773200282758182e+02
4.789999872446060181e-02 1.687708379000932837e+02
4.800000041723251343e-02 1.687708379000932837e+02
4.809999838471412659e-02 1.687708379000932837e+02
4.820000007748603821e-02 1.687708379000932837e+02
4.829999804496765137e-02 1.687708379000932837e+02
4.839999973773956299e-02 1.687708379000932837e+02
4.849999770522117615e-02 1.687708379000932837e+02
4.859999939799308777e-02 1.687708379000932837e+02
4.869999736547470093e-02 1.687708379000932837e+02
4.879999905824661255e-02 1.687708379000932837e+02
4.889999702572822571e-02 1.687708379000932837e+02
4.899999871850013733e-02 2.604840346475317574e+02
4.910000041127204895e-02 2.419294107173122370e+02
4.919999837875366211e-02 2.218989484212681873e+02
4.930000007152557373e-02 2.019615630151356527e+02
4.939999803900718689e-02 1.834641471846350669e+02
4.949999973177909851e-02 1.673678774098021336e+02
4.959999769926071167e-02 1.553124254111260427e+02
4.969999939203262329e-02 1.473871269329082452e+02
4.979999735951423645e-02 1.446277259532932931e+02
4.989999905228614807e-02 1.451924640865239269e+02
4.999999701976776123e-02 1.453517606428140141e+02
5.009999871253967285e-02 1.464925611913801333e+02
5.020000040531158447e-02 1.522033265136208229e+02
5.029999837279319763e-02 1.524802421204946938e+02
5.040000006556510925e-02 1.538002978390300370e+02
5.049999803304672241e-02 1.573053627519494739e+02
5.059999972581863403e-02 1.579656480677758168e+02
5.069999769330024719e-02 1.597621682423227298e+02
5.079999938607215881e-02 1.614837640955630604e+02
5.089999735355377197e-02 1.636727010820538624e+02
5.099999904632568359e-02 1.660051091845148790e+02
5.109999701380729675e-02 1.665410184397572664e+02
5.119999870657920837e-02 1.689252688552922450e+02
5.130000039935112000e-02 1.716523372834701888e+02
5.139999836683273315e-02 1.696421922361131465e+02
5.150000005960464478e-02 1.687708379000932837e+02
5.159999802708625793e-02 1.687708379000932837e+02
5.169999971985816956e-02 1.687708379000932837e+02
5.179999768733978271e-02 1.687708379000932837e+02
5.189999938011169434e-02 1.687708379000932837e+02
5.199999734759330750e-02 1.687708379000932837e+02
5.209999904036521912e-02 1.687708379000932837e+02
5.219999700784683228e-02 1.687708379000932837e+02
5.229999870061874390e-02 1.687708379000932837e+02
5.240000039339065552e-02 1.687708379000932837e+02
5.249999836087226868e-02 1.687708379000932837e+02
5.260000005364418030e-02 2.513947813421760884e+02
5.269999802112579346e-02 2.326158764195182869e+02
5.279999971389770508e-02 2.129978240812406796e+02
5.289999768137931824e-02 1.939523891832603226e+02
5.299999937415122986e-02 1.756215159807402131e+02
5.309999734163284302e-02 1.602527267879378883e+02
5.319999903440475464e-02 1.498191189246176975e+02
5.329999700188636780e-02 1.440325618311309768e+02
5.339999869465827942e-02 1.424133324768275486e+02
5.350000038743019104e-02 1.424985819581918634e+02
5.359999835491180420e-02 1.435189844503840675e+02
5.370000004768371582e-02 1.480323073881338587e+02
5.379999801516532898e-02 1.487892666121640559e+02
5.389999970793724060e-02 1.500115525131353138e+02
5.399999767541885376e-02 1.543239560760955555e+02
5.409999936819076538e-02 1.545750624664202633e+02
5.419999733567237854e-02 1.579749963671357307e+02
5.429999902844429016e-02 1.581671146080291805e+02
5.439999699592590332e-02 1.600704777813643034e+02
5.449999868869781494e-02 1.641365141325146340e+02
5.460000038146972656e-02 1.671245000066109583e+02
5.469999834895133972e-02 1.668051849044290122e+02
5.480000004172325134e-02 1.695809348143056354e+02
5.489999800920486450e-02 1.674809401015596961e+02
5.499999970197677612e-02 1.687708379000932837e+02
5.509999766945838928e-02 1.687708379000932837e+02
5.519999936223030090e-02 1.687708379000932837e+02
5.529999732971191406e-02 1.687708379000932837e+02
5.539999902248382568e-02 1.687708379000932837e+02
5.549999698996543884e-02 1.687708379000932837e+02
5.559999868273735046e-02 1.687708379000932837e+02
5.570000037550926208e-02 1.687708379000932837e+02
5.579999834299087524e-02 1.687708379000932837e+02
5.590000003576278687e-02 1.687708379000932837e+02
5.599999800324440002e-02 1.687708379000932837e+02
5.609999969601631165e-02 2.453812017139503894e+02
5.619999766349792480e-02 2.276770756273048448e+02
5.629999935626983643e-02 2.083849441635408652e+02
5.639999732375144958e-02 1.895831925559413946e+02
5.649999901652336121e-02 1.719782395727006588e+02
5.659999698400497437e-02 1.571008957969926598e+02
5.669999867677688599e-02 1.463509898460762315e+02
5.680000036954879761e-02 1.432005583944628029e+02
5.689999833703041077e-02 1.398150679729594401e+02
5.700000002980232239e-02 1.412998280302632566e+02
5.709999799728393555e-02 1.418030042548204221e+02
5.719999969005584717e-02 1.439584122868900522e+02
5.729999765753746033e-02 1.469673265846663810e+02
5.739999935030937195e-02 1.488177173496825958e+02
5.749999731779098511e-02 1.524785219927379671e+02
5.759999901056289673e-02 1.545260965227350880e+02
5.769999697804450989e-02 1.562359949086946926e+02
5.779999867081642151e-02 1.575882786577023467e+02
5.790000036358833313e-02 1.636401927055258056e+02
5.799999833106994629e-02 1.636186728481854686e+02
5.810000002384185791e-02 1.664150813150797887e+02
5.819999799132347107e-02 1.675103186890151790e+02
5.829999968409538269e-02 1.691320157407950262e+02
5.839999765157699585e-02 1.643904870343043569e+02
5.849999934434890747e-02 1.687708379000932837e+02
5.859999731183052063e-02 1.687708379000932837e+02
5.869999900460243225e-02 1.687708379000932837e+02
5.879999697208404541e-02 1.687708379000932837e+02
5.889999866485595703e-02 1.687708379000932837e+02
5.900000035762786865e-02 1.687708379000932837e+02
5.909999832510948181e-02 1.687708379000932837e+02
5.920000001788139343e-02 1.687708379000932837e+02
5.929999798536300659e-02 1.687708379000932837e+02
5.939999967813491821e-02 1.687708379000932837e+02
5.949999764561653137e-02 2.428693838152959188e+02
5.959999933838844299e-02 2.262980487232570113e+02
5.969999730587005615e-02 2.078725448059880989e+02
5.979999899864196777e-02 1.890789912288932442e+02
5.989999696612358093e-02 1.710428029992052359e+02
5.999999865889549255e-02 1.558574908560584902e+02
6.009999662637710571e-02 1.450476094388269530e+02
6.019999831914901733e-02 1.403510727693131059e+02
6.030000001192092896e-02 1.389040691911903878e+02
6.039999797940254211e-02 1.372655428200375809e+02
6.049999967217445374e-02 1.403698141729820179e+02
6.059999763965606689e-02 1.419816563831622602e+02
6.069999933242797852e-02 1.449550714790129291e+02
6.079999729990959167e-02 1.466507999873861934e+02
6.089999899268150330e-02 1.496750447347799877e+02
6.099999696016311646e-02 1.525535089044690267e+02
6.109999865293502808e-02 1.532710245094713457e+02
6.119999662041664124e-02 1.567073837561743517e+02
6.129999831318855286e-02 1.606853498270361342e+02
6.140000000596046448e-02 1.644877580620017739e+02
6.149999797344207764e-02 1.646133135883443686e+02
6.159999966621398926e-02 1.655651123329462280e+02
6.169999763369560242e-02 1.656357830549253833e+02
6.179999932646751404e-02 1.687708379000932837e+02
6.189999729394912720e-02 1.687708379000932837e+02
6.199999898672103882e-02 1.687708379000932837e+02
6.209999695420265198e-02 1.687708379000932837e+02
6.219999864697456360e-02 1.687708379000932837e+02
6.229999661445617676e-02 1.687708379000932837e+02
6.239999830722808838e-02 1.687708379000932837e+02
6.250000000000000000e-02 1.687708379000932837e+02
6.260000169277191162e-02 1.687708379000932837e+02
6.269999593496322632e-02 1.687708379000932837e+02
6.279999762773513794e-02 2.419476310707789821e+02
6.289999932050704956e-02 2.274549823251763314e+02
6.300000101327896118e-02 2.096363535619028369e+02
6.309999525547027588e-02 1.915147006995916286e+02
6.319999694824218750e-02 1.729503780173003236e+02
6.329999864101409912e-02 1.569824605356113238e+02
6.340000033378601074e-02 1.456420669979626155e+02
6.350000202655792236e-02 1.393667055728632249e+02
6.359999626874923706e-02 1.355698150107431275e+02
6.369999796152114868e-02 1.336104028999296247e+02
6.379999965429306030e-02 1.352491378325696587e+02
6.390000134706497192e-02 1.399919556124345945e+02
6.399999558925628662e-02 1.409409371124560835e+02
6.409999728202819824e-02 1.432458700620809964e+02
6.419999897480010986e-02 1.473527958200572527e+02
6.429999321699142456e-02 1.509578098301481646e+02
6.439999490976333618e-02 1.525805743973257620e+02
6.449999660253524780e-02 1.557005448614259251e+02
6.459999829530715942e-02 1.577811140728355781e+02
6.469999253749847412e-02 1.622577041608606407e+02
6.479999423027038574e-02 1.627908073385777925e+02
6.489999592304229736e-02 1.623641937846427936e+02
6.499999761581420898e-02 1.622309048163066905e+02
6.509999930858612061e-02 1.687708379000932837e+02
6.519999355077743530e-02 1.687708379000932837e+02
6.529999524354934692e-02 1.687708379000932837e+02
6.539999693632125854e-02 1.687708379000932837e+02
6.549999862909317017e-02 1.687708379000932837e+02
6.559999287128448486e-02 1.687708379000932837e+02
6.569999456405639648e-02 1.687708379000932837e+02
6.579999625682830811e-02 1.687708379000932837e+02
6.589999794960021973e-02 1.687708379000932837e+02
6.599999964237213135e-02 1.687708379000932837e+02
6.609999388456344604e-02 2.336870810895296131e+02
6.619999557733535767e-02 2.177125258822973137e+02
6.629999727010726929e-02 2.000539763600668834e+02
6.639999896287918091e-02 1.819877398755033937e+02
6.649999320507049561e-02 1.635396638872501569e+02
6.659999489784240723e-02 1.494088415788433224e+02
6.669999659061431885e-02 1.404881169006122548e+02
6.679999828338623047e-02 1.361626464066819722e+02
6.689999252557754517e-02 1.324411199937803190e+02
6.699999421834945679e-02 1.327920189072048061e+02
6.709999591112136841e-02 1.365390125790317484e+02
6.719999760389328003e-02 1.380680182318354525e+02
6.729999929666519165e-02 1.406273327262039174e+02
6.739999353885650635e-02 1.440052358678748021e+02
6.749999523162841797e-02 1.478485193805582298e+02
6.759999692440032959e-02 1.502276974975775943e+02
6.769999861717224121e-02 1.543204549381164838e+02
6.779999285936355591e-02 1.582734493758196948e+02
6.789999455213546753e-02 1.605985276916536009e+02
6.799999624490737915e-02 1.599522535870148943e+02
6.809999793767929077e-02 1.627415909447526587e+02
6.819999217987060547e-02 1.616615514370150493e+02
6.829999387264251709e-02 1.687708379000932837e+02
6.839999556541442871e-02 1.687708379000932837e+02
6.849999725818634033e-02 1.687708379000932837e+02
6.859999895095825195e-02 1.687708379000932837e+02
6.869999319314956665e-02 1.687708379000932837e+02
6.879999488592147827e-02 1.687708379000932837e+02
6.889999657869338989e-02 1.687708379000932837e+02
6.899999827146530151e-02 1.687708379000932837e+02
6.909999251365661621e-02 1.687708379000932837e+02
6.919999420642852783e-02 1.687708379000932837e+02
6.929999589920043945e-02 2.240416168545498294e+02
6.939999759197235107e-02 2.093174203166670964e+02
6.949999928474426270e-02 1.908496836585430287e+02
6.959999352693557739e-02 1.727630293145637950e+02
6.969999521970748901e-02 1.564209952768849519e+02
6.979999691247940063e-02 1.438868219821424645e+02
6.989999860525131226e-02 1.357402765468949042e+02
6.999999284744262695e-02 1.315481137314034470e+02
7.009999454021453857e-02 1.304678210752081782e+02
7.019999623298645020e-02 1.314014511869387434e+02
7.029999792575836182e-02 1.339423381031607505e+02
7.039999216794967651e-02 1.357933352679902157e+02
7.049999386072158813e-02 1.398254363972494048e+02
7.059999555349349976e-02 1.442825039421736619e+02
7.069999724626541138e-02 1.467899494854630120e+02
7.079999893903732300e-02 1.503823147396415720e+02
7.089999318122863770e-02 1.544768734512028630e+02
7.099999487400054932e-02 1.585846020537425716e+02
7.109999656677246094e-02 1.600140016663765721e+02
7.119999825954437256e-02 1.604960986260485356e+02
7.129999250173568726e-02 1.595123959659911179e+02
7.139999419450759888e-02 1.687708379000932837e+02
7.149999588727951050e-02 1.687708379000932837e+02
7.159999758005142212e-02 1.687708379000932837e+02
7.169999927282333374e-02 1.687708379000932837e+02
7.179999351501464844e-02 1.687708379000932837e+02
7.189999520778656006e-02 1.687708379000932837e+02
7.199999690055847168e-02 1.687708379000932837e+02
7.209999859333038330e-02 1.687708379000932837e+02
7.219999283552169800e-02 1.687708379000932837e+02
7.229999452829360962e-02 1.687708379000932837e+02
7.239999622106552124e-02 2.178288355606183018e+02
7.249999791383743286e-02 2.023193237105317621e+02
7.259999215602874756e-02 1.851701445775581192e+02
7.269999384880065918e-02 1.677495467846912902e+02
7.279999554157257080e-02 1.521401783139673398e+02
7.289999723434448242e-02 1.401315664711108866e+02
7.299999892711639404e-02 1.316529058907851208e+02
7.309999316930770874e-02 1.275997426103386942e+02
7.319999486207962036e-02 1.270360556254655648e+02
7.329999655485153198e-02 1.291983601821881962e+02
7.339999824762344360e-02 1.312293632176285314e+02
7.349999248981475830e-02 1.345578044924456833e+02
7.359999418258666992e-02 1.390493108869653724e+02
7.369999587535858154e-02 1.425662314472264427e+02
7.379999756813049316e-02 1.466901373929250951e+02
7.389999926090240479e-02 1.499504785059534413e+02
7.399999350309371948e-02 1.538257089154934363e+02
7.409999519586563110e-02 1.581677625065791801e+02
7.419999688863754272e-02 1.583389500816600446e+02
7.429999858140945435e-02 1.584032387970243292e+02
7.439999282360076904e-02 1.687708379000932837e+02
7.449999451637268066e-02 1.687708379000932837e+02
7.459999620914459229e-02 1.687708379000932837e+02
7.469999790191650391e-02 1.687708379000932837e+02
7.479999214410781860e-02 1.687708379000932837e+02
7.489999383687973022e-02 1.687708379000932837e+02
7.499999552965164185e-02 1.687708379000932837e+02
7.509999722242355347e-02 1.687708379000932837e+02
7.519999891519546509e-02 1.687708379000932837e+02
7.529999315738677979e-02 1.687708379000932837e+02
7.539999485015869141e-02 2.169633709109155006e+02
7.549999654293060303e-02 2.025644682910228482e+02
7.559999823570251465e-02 1.857250482084725718e+02
7.569999247789382935e-02 1.679567670771486121e+02
7.579999417066574097e-02 1.518732853155192402e+02
7.589999586343765259e-02 1.401142095028797030e+02
7.599999755620956421e-02 1.317718989462121897e+02
7.609999924898147583e-02 1.258947397448290246e+02
7.619999349117279053e-02 1.252434491848475915e+02
7.629999518394470215e-02 1.277284309244823817e+02
7.639999687671661377e-02 1.302385238289544986e+02
7.649999856948852539e-02 1.321250620459472884e+02
7.659999281167984009e-02 1.382504372588505248e+02
7.669999450445175171e-02 1.420112268147489090e+02
7.679999619722366333e-02 1.454054662669085474e+02
7.689999788999557495e-02 1.504894813086316674e+02
7.699999213218688965e-02 1.551009033362953176e+02
7.709999382495880127e-02 1.565876460935979821e+02
7.719999551773071289e-02 1.559435311666922814e+02
7.729999721050262451e-02 1.550382529581649180e+02
7.739999890327453613e-02 1.687708379000932837e+02
7.749999314546585083e-02 1.687708379000932837e+02
7.759999483823776245e-02 1.687708379000932837e+02
7.769999653100967407e-02 1.687708379000932837e+02
7.779999822378158569e-02 1.687708379000932837e+02
7.789999246597290039e-02 1.687708379000932837e+02
7.799999415874481201e-02 1.687708379000932837e+02
7.809999585151672363e-02 1.687708379000932837e+02
7.819999754428863525e-02 1.687708379000932837e+02
7.829999923706054688e-02 2.174493928472670632e+02
7.839999347925186157e-02 2.038716354560118305e+02
7.849999517202377319e-02 1.887840349446105677e+02
7.859999686479568481e-02 1.725400323446936284e+02
7.869999855756759644e-02 1.555268629157719715e+02
7.879999279975891113e-02 1.417012208840588414e+02
7.889999449253082275e-02 1.315667427195513142e+02
7.899999618530273438e-02 1.253377932220340654e+02
7.909999787807464600e-02 1.233029124038987447e+02
7.919999212026596069e-02 1.247857913815467867e+02
7.929999381303787231e-02 1.269239768445255692e+02
7.939999550580978394e-02 1.296244315258849156e+02
7.949999719858169556e-02 1.347685442273746048e+02
7.959999889135360718e-02 1.401658080211057040e+02
7.969999313354492188e-02 1.436823145607457377e+02
7.979999482631683350e-02 1.482705069542560068e+02
7.989999651908874512e-02 1.524556078016137519e+02
7.999999821186065674e-02 1.544163594320417303e+02
8.009999245405197144e-02 1.549907243885639332e+02
8.019999414682388306e-02 1.687708379000932837e+02
8.029999583959579468e-02 1.687708379000932837e+02
8.039999753236770630e-02 1.687708379000932837e+02
8.049999922513961792e-02 1.687708379000932837e+02
8.059999346733093262e-02 1.687708379000932837e+02
8.069999516010284424e-02 1.687708379000932837e+02
8.079999685287475586e-02 1.687708379000932837e+02
8.089999854564666748e-02 1.687708379000932837e+02
8.099999278783798218e-02 1.687708379000932837e+02
8.109999448060989380e-02 1.687708379000932837e+02
8.119999617338180542e-02 2.059286611346551297e+02
8.129999786615371704e-02 1.918934938705471041e+02
8.139999210834503174e-02 1.766867692115987722e+02
8.149999380111694336e-02 1.601843960276590906e+02
8.159999549388885498e-02 1.452193191075551226e+02
8.169999718666076660e-02 1.328702181634210433e+02
8.179999887943267822e-02 1.247039543378553219e+02
8.189999312162399292e-02 1.209469115408499107e+02
8.199999481439590454e-02 1.202603607581883693e+02
8.209999650716781616e-02 1.228922247380261865e+02
8.219999819993972778e-02 1.260727995942164341e+02
8.229999244213104248e-02 1.310420522730215112e+02
8.239999413490295410e-02 1.357117420902298477e+02
8.249999582767486572e-02 1.412536182897962362e+02
8.259999752044677734e-02 1.457017483464294401e+02
8.269999921321868896e-02 1.506358071381518471e+02
8.279999345541000366e-02 1.533753659351122565e+02
8.289999514818191528e-02 1.528570405365601061e+02
8.299999684095382690e-02 1.687708379000932837e+02
8.309999853372573853e-02 1.687708379000932837e+02
8.319999277591705322e-02 1.687708379000932837e+02
8.329999446868896484e-02 1.687708379000932837e+02
8.339999616146087646e-02 1.687708379000932837e+02
8.349999785423278809e-02 1.687708379000932837e+02
8.359999209642410278e-02 1.687708379000932837e+02
8.369999378919601440e-02 1.687708379000932837e+02
8.379999548196792603e-02 1.687708379000932837e+02
8.389999717473983765e-02 1.687708379000932837e+02
8.399999886751174927e-02 1.990485895800839842e+02
8.409999310970306396e-02 1.856807795032595152e+02
8.419999480247497559e-02 1.698718968854564082e+02
8.429999649524688721e-02 1.544510864909182715e+02
8.439999818801879883e-02 1.401441030338913833e+02
8.449999243021011353e-02 1.287216860214104770e+02
8.459999412298202515e-02 1.210537207291168187e+02
8.469999581575393677e-02 1.190334650916249188e+02
8.479999750852584839e-02 1.209280784103463304e+02
8.489999175071716309e-02 1.217705599707909414e+02
8.499999344348907471e-02 1.256550944953480666e+02
8.509999513626098633e-02 1.316650368686838419e+02
8.519999682903289795e-02 1.366108119591506238e+02
8.529999852180480957e-02 1.409949990649200231e+02
8.539999276399612427e-02 1.472853178718675906e+02
8.549999445676803589e-02 1.508969210353951382e+02
8.559999614953994751e-02 1.523596632858593694e+02
8.569999784231185913e-02 1.490773696811317564e+02
8.579999208450317383e-02 1.687708379000932837e+02
8.589999377727508545e-02 1.687708379000932837e+02
8.599999547004699707e-02 1.687708379000932837e+02
8.609999716281890869e-02 1.687708379000932837e+02
8.619999885559082031e-02 1.687708379000932837e+02
8.629999309778213501e-02 1.687708379000932837e+02
8.639999479055404663e-02 1.687708379000932837e+02
8.649999648332595825e-02 1.687708379000932837e+02
8.659999817609786987e-02 1.687708379000932837e+02
8.669999241828918457e-02 1.944999659451981131e+02
8.679999411106109619e-02 1.817715550027760969e+02
8.689999580383300781e-02 1.665142166745002328e+02
8.699999749660491943e-02 1.511742372373880983e+02
8.709999173879623413e-02 1.363647766551927702e+02
8.719999343156814575e-02 1.253709103638940832e+02
8.729999512434005737e-02 1.186367506689367985e+02
8.739999681711196899e-02 1.170034436325371701e+02
8.749999850988388062e-02 1.181275153798859208e+02
8.759999275207519531e-02 1.202691377001236788e+02
8.769999444484710693e-02 1.245252575934952404e+02
8.779999613761901855e-02 1.317838154033391902e+02
8.789999783039093018e-02 1.370031365895500528e+02
8.799999207258224487e-02 1.413115612496426650e+02
8.809999376535415649e-02 1.464574540961469893e+02
8.819999545812606812e-02 1.491104187414258035e+02
8.829999715089797974e-02 1.496668005925267551e+02
8.839999884366989136e-02 1.687708379000932837e+02
8.849999308586120605e-02 1.687708379000932837e+02
8.859999477863311768e-02 1.687708379000932837e+02
8.869999647140502930e-02 1.687708379000932837e+02
8.879999816417694092e-02 1.687708379000932837e+02
8.889999240636825562e-02 1.687708379000932837e+02
8.899999409914016724e-02 1.687708379000932837e+02
8.909999579191207886e-02 1.687708379000932837e+02
8.919999748468399048e-02 1.687708379000932837e+02
8.929999172687530518e-02 1.922988143210388614e+02
8.939999341964721680e-02 1.804523162095327393e+02
8.949999511241912842e-02 1.655743184996108539e+02
8.959999680519104004e-02 1.506138871530588403e+02
8.969999849796295166e-02 1.358926186454271487e+02
8.979999274015426636e-02 1.244997056127253501e+02
8.989999443292617798e-02 1.176541269639698015e+02
8.999999612569808960e-02 1.146278189558522769e+02
9.009999781847000122e-02 1.153033440361366786e+02
9.019999206066131592e-02 1.180837863130497851e+02
9.029999375343322754e-02 1.238160197789840993e+02
9.039999544620513916e-02 1.293885753218865489e+02
9.049999713897705078e-02 1.355921427138837316e+02
9.059999883174896240e-02 1.400459909449781435e+02
9.069999307394027710e-02 1.451939065428455251e+02
9.079999476671218872e-02 1.467879982276182886e+02
9.089999645948410034e-02 1.467991758713826584e+02
9.099999815225601196e-02 1.687708379000932837e+02
9.109999239444732666e-02 1.687708379000932837e+02
9.119999408721923828e-02 1.687708379000932837e+02
9.129999577999114990e-02 1.687708379000932837e+02
9.139999747276306152e-02 1.687708379000932837e+02
9.149999171495437622e-02 1.687708379000932837e+02
9.159999340772628784e-02 1.687708379000932837e+02
9.169999510049819946e-02 1.687708379000932837e+02
9.179999679327011108e-02 1.916089264861611241e+02
9.189999848604202271e-02 1.816493200827614771e+02
9.199999272823333740e-02 1.682324631081536950e+02
9.209999442100524902e-02 1.540991393425868807e+02
9.219999611377716064e-02 1.393483541804559422e+02
9.229999780654907227e-02 1.260266255551238572e+02
9.239999204874038696e-02 1.172710957558572602e+02
9.249999374151229858e-02 1.141986816292105544e+02
9.259999543428421021e-02 1.141253170242326007e+02
9.269999712705612183e-02 1.150946822852759794e+02
9.279999881982803345e-02 1.215943019653840196e+02
9.289999306201934814e-02 1.278532943821628010e+02
9.299999475479125977e-02 1.335459818210637195e+02
9.309999644756317139e-02 1.373289610368823617e+02
9.319999814033508301e-02 1.413080907070557544e+02
9.329999238252639771e-02 1.459305252682988225e+02
9.339999407529830933e-02 1.687708379000932837e+02
9.349999576807022095e-02 1.687708379000932837e+02
9.359999746084213257e-02 1.687708379000932837e+02
9.369999170303344727e-02 1.687708379000932837e+02
9.379999339580535889e-02 1.687708379000932837e+02
9.389999508857727051e-02 1.687708379000932837e+02
9.399999678134918213e-02 1.687708379000932837e+02
9.409999847412109375e-02 1.687708379000932837e+02
9.419999271631240845e-02 1.687708379000932837e+02
9.429999440908432007e-02 1.822484577910894359e+02
9.439999610185623169e-02 1.720410378085633454e+02
9.449999779462814331e-02 1.583714348057320365e+02
9.459999203681945801e-02 1.435905032879792316e+02
9.469999372959136963e-02 1.303412648011389194e+02
9.479999542236328125e-02 1.190863697702438913e+02
9.489999711513519287e-02 1.133359753504452243e+02
9.499999880790710449e-02 1.110200447879224868e+02
9.509999305009841919e-02 1.130167496797705553e+02
9.519999474287033081e-02 1.154671477211863788e+02
9.529999643564224243e-02 1.235982715810908985e+02
9.539999812841415405e-02 1.299031200101208015e+02
9.549999237060546875e-02 1.341783234327524781e+02
9.559999406337738037e-02 1.390981757120764541e+02
9.569999575614929199e-02 1.424493947284800015e+02
9.579999744892120361e-02 1.687708379000932837e+02
9.589999169111251831e-02 1.687708379000932837e+02
9.599999338388442993e-02 1.687708379000932837e+02
9.609999507665634155e-02 1.687708379000932837e+02
9.619999676942825317e-02 1.687708379000932837e+02
9.629999846220016479e-02 1.687708379000932837e+02
9.639999270439147949e-02 1.687708379000932837e+02
9.649999439716339111e-02 1.687708379000932837e+02
9.659999608993530273e-02 1.687708379000932837e+02
9.669999778270721436e-02 1.753545300397844642e+02
9.679999202489852905e-02 1.648766298693249155e+02
9.689999371767044067e-02 1.516683563240667638e+02
9.699999541044235229e-02 1.381718338353934428e+02
9.709999710321426392e-02 1.243782293265150543e+02
9.719999879598617554e-02 1.152511680644859098e+02
9.729999303817749023e-02 1.110883989355446602e+02
9.739999473094940186e-02 1.105000085860665990e+02
9.749999642372131348e-02 1.116578603075848690e+02
9.759999811649322510e-02 1.180939990215003093e+02
9.769999235868453979e-02 1.256796244434492280e+02
9.779999405145645142e-02 1.301985074429093459e+02
9.789999574422836304e-02 1.356754567709835158e+02
9.799999743700027466e-02 1.390604540068700032e+02
9.809999167919158936e-02 1.687708379000932837e+02
9.819999337196350098e-02 1.687708379000932837e+02
9.829999506473541260e-02 1.687708379000932837e+02
9.839999675750732422e-02 1.687708379000932837e+02
9.849999845027923584e-02 1.687708379000932837e+02
9.859999269247055054e-02 1.687708379000932837e+02
9.869999438524246216e-02 1.687708379000932837e+02
9.879999607801437378e-02 1.687708379000932837e+02
9.889999777078628540e-02 1.687708379000932837e+02
9.899999201297760010e-02 1.733671434130558850e+02
9.909999370574951172e-02 1.628653507322718212e+02
9.919999539852142334e-02 1.498287236337033335e+02
9.929999709129333496e-02 1.359150597286624702e+02
9.939999878406524658e-02 1.230822724696674726e+02
9.949999302625656128e-02 1.145022153567663139e+02
9.959999471902847290e-02 1.110639131047531691e+02
9.969999641180038452e-02 1.097618659493391817e+02
9.979999810457229614e-02 1.124580398252126514e+02
9.989999234676361084e-02 1.190173930139415575e+02
9.999999403953552246e-02 1.257704845076371214e+02
1.000999957323074341e-01 1.300128796802783313e+02
1.001999974250793457e-01 1.346600585432121306e+02
1.002999916672706604e-01 1.373322581764194581e+02
1.003999933600425720e-01 1.687708379000932837e+02
1.004999950528144836e-01 1.687708379000932837e+02
1.005999967455863953e-01 1.687708379000932837e+02
1.006999984383583069e-01 1.687708379000932837e+02
1.007999926805496216e-01 1.687708379000932837e+02
1.008999943733215332e-01 1.687708379000932837e+02
1.009999960660934448e-01 1.687708379000932837e+02
1.010999977588653564e-01 1.687708379000932837e+02
1.011999920010566711e-01 1.689105959743176015e+02
1.012999936938285828e-01 1.605031196636825825e+02
1.013999953866004944e-01 1.488731730365548742e+02
1.014999970793724060e-01 1.358168875539386136e+02
1.015999913215637207e-01 1.225259132642116953e+02
1.016999930143356323e-01 1.137899251338027682e+02
1.017999947071075439e-01 1.088510103619151863e+02
1.018999963998794556e-01 1.080015815789447799e+02
1.019999980926513672e-01 1.102728084581592611e+02
1.020999923348426819e-01 1.163800170409598138e+02
1.021999940276145935e-01 1.229112350601070034e+02
1.022999957203865051e-01 1.285323848734371666e+02
1.023999974131584167e-01 1.317985527004670985e+02
1.024999916553497314e-01 1.324755667626820923e+02
1.025999933481216431e-01 1.687708379000932837e+02
1.026999950408935547e-01 1.687708379000932837e+02
1.027999967336654663e-01 1.687708379000932837e+02
1.028999984264373779e-01 1.687708379000932837e+02
1.029999926686286926e-01 1.687708379000932837e+02
1.030999943614006042e-01 1.687708379000932837e+02
1.031999960541725159e-01 1.687708379000932837e+02
1.032999977469444275e-01 1.681473323966668261e+02
1.033999919891357422e-01 1.606696603427583909e+02
1.034999936819076538e-01 1.516044237828141377e+02
1.035999953746795654e-01 1.380100656251710234e+02
1.036999970674514771e-01 1.258739169989021747e+02
1.037999913096427917e-01 1.156813460949412615e+02
1.038999930024147034e-01 1.097848512656471627e+02
1.039999946951866150e-01 1.070200044570559470e+02
1.040999963879585266e-01 1.084016332821453545e+02
1.041999980807304382e-01 1.145413854714587956e+02
1.042999923229217529e-01 1.208427298591254839e+02
1.043999940156936646e-01 1.264908126360244296e+02
1.044999957084655762e-01 1.294309832705681629e+02
1.045999974012374878e-01 1.687708379000932837e+02
1.046999916434288025e-01 1.687708379000932837e+02
1.047999933362007141e-01 1.687708379000932837e+02
1.048999950289726257e-01 1.687708379000932837e+02
1.049999967217445374e-01 1.687708379000932837e+02
1.050999984145164490e-01 1.687708379000932837e+02
1.051999926567077637e-01 1.687708379000932837e+02
1.052999943494796753e-01 1.687708379000932837e+02
1.053999960422515869e-01 1.610821839523425183e+02
1.054999977350234985e-01 1.531801184839824828e+02
1.055999919772148132e-01 1.431811008246133667e+02
1.056999936699867249e-01 1.302051558377468439e+02
1.057999953627586365e-01 1.194540938979766906e+02
1.058999970555305481e-01 1.120073713735149283e+02
1.059999912977218628e-01 1.071205995650988996e+02
1.060999929904937744e-01 1.065819572022022328e+02
1.061999946832656860e-01 1.105932416294761254e+02
1.062999963760375977e-01 1.165654992173792834e+02
1.063999980688095093e-01 1.218765677479007934e+02
1.064999923110008240e-01 1.256545537120347831e+02
1.065999940037727356e-01 1.687708379000932837e+02
1.066999956965446472e-01 1.687708379000932837e+02
1.067999973893165588e-01 1.687708379000932837e+02
1.068999916315078735e-01 1.687708379000932837e+02
1.069999933242797852e-01 1.687708379000932837e+02
1.070999950170516968e-01 1.687708379000932837e+02
1.071999967098236084e-01 1.687708379000932837e+02
1.072999984025955200e-01 1.687708379000932837e+02
1.073999926447868347e-01 1.566584592761205386e+02
1.074999943375587463e-01 1.485389616026981514e+02
1.075999960303306580e-01 1.383431901050015824e+02
1.076999977231025696e-01 1.267301920200151812e+02
1.077999919652938843e-01 1.167400160382691183e+02
1.078999936580657959e-01 1.092730566515642465e+02
1.079999953508377075e-01 1.059919417498975065e+02
1.080999970436096191e-01 1.069814375072002690e+02
1.081999912858009338e-01 1.117739957099851438e+02
1.082999929785728455e-01 1.163630840939014774e+02
1.083999946713447571e-01 1.223668085769284062e+02
1.084999963641166687e-01 1.235245338406839863e+02
1.085999980568885803e-01 1.687708379000932837e+02
1.086999922990798950e-01 1.687708379000932837e+02
1.087999939918518066e-01 1.687708379000932837e+02
1.088999956846237183e-01 1.687708379000932837e+02
1.089999973773956299e-01 1.687708379000932837e+02
1.090999916195869446e-01 1.687708379000932837e+02
1.091999933123588562e-01 1.687708379000932837e+02
1.092999950051307678e-01 1.547763742880104303e+02
1.093999966979026794e-01 1.472403062788718557e+02
1.094999983906745911e-01 1.368173400813967078e+02
1.095999926328659058e-01 1.257563843398645531e+02
1.096999943256378174e-01 1.160248408123969170e+02
1.097999960184097290e-01 1.092397659073412228e+02
1.098999977111816406e-01 1.058200422175626159e+02
1.099999919533729553e-01 1.081637321423355331e+02
1.100999936461448669e-01 1.119529030727135535e+02
1.101999953389167786e-01 1.165142948825521501e+02
1.102999970316886902e-01 1.217165042606900158e+02
1.103999912738800049e-01 1.687708379000932837e+02
1.104999929666519165e-01 1.687708379000932837e+02
1.105999946594238281e-01 1.687708379000932837e+02
1.106999963521957397e-01 1.687708379000932837e+02
1.107999980449676514e-01 1.687708379000932837e+02
1.108999922871589661e-01 1.687708379000932837e+02
1.109999939799308777e-01 1.687708379000932837e+02
1.110999956727027893e-01 1.534523078448662261e+02
1.111999973654747009e-01 1.457366809727329837e+02
1.112999916076660156e-01 1.361896237110812820e+02
1.113999933004379272e-01 1.260178349588883293e+02
1.114999949932098389e-01 1.168391305502784121e+02
1.115999966859817505e-01 1.095841187986052887e+02
1.116999983787536621e-01 1.059966910632674342e+02
1.117999926209449768e-01 1.060418220137866570e+02
1.118999943137168884e-01 1.108768275373001018e+02
1.119999960064888000e-01 1.157325643390686878e+02
1.120999976992607117e-01 1.187453299328992955e+02
1.121999919414520264e-01 1.687708379000932837e+02
1.122999936342239380e-01 1.687708379000932837e+02
1.123999953269958496e-01 1.687708379000932837e+02
1.124999970197677612e-01 1.687708379000932837e+02
1.125999912619590759e-01 1.687708379000932837e+02
1.126999929547309875e-01 1.687708379000932837e+02
1.127999946475028992e-01 1.687708379000932837e+02
1.128999963402748108e-01 1.467660157972808861e+02
1.129999980330467224e-01 1.377821801013616323e+02
1.130999922752380371e-01 1.287896555275722221e+02
1.131999939680099487e-01 1.189213390865600957e+02
1.132999956607818604e-01 1.112731052078473510e+02
1.133999973535537720e-01 1.066536592135401520e+02
1.134999915957450867e-01 1.064531372961874496e+02
1.135999932885169983e-01 1.079746028808129381e+02
1.136999949812889099e-01 1.121829291732364879e+02
1.137999966740608215e-01 1.138016313949267015e+02
1.138999983668327332e-01 1.687708379000932837e+02
1.139999926090240479e-01 1.687708379000932837e+02
1.140999943017959595e-01 1.687708379000932837e+02
1.141999959945678711e-01 1.687708379000932837e+02
1.142999976873397827e-01 1.687708379000932837e+02
1.143999919295310974e-01 1.687708379000932837e+02
1.144999936223030090e-01 1.507004657739236677e+02
1.145999953150749207e-01 1.432662539522388272e+02
1.146999970078468323e-01 1.344288152296218470e+02
1.147999912500381470e-01 1.254513683877019332e+02
1.148999929428100586e-01 1.164808836472763147e+02
1.149999946355819702e-01 1.096618781020960967e+02
1.150999963283538818e-01 1.065001018022644530e+02
1.151999980211257935e-01 1.078054251692832253e+02
1.152999922633171082e-01 1.104682655171019121e+02
1.153999939560890198e-01 1.126133645247217032e+02
1.154999956488609314e-01 1.687708379000932837e+02
1.155999973416328430e-01 1.687708379000932837e+02
1.156999915838241577e-01 1.687708379000932837e+02
1.157999932765960693e-01 1.687708379000932837e+02
1.158999949693679810e-01 1.687708379000932837e+02
1.159999966621398926e-01 1.687708379000932837e+02
1.160999983549118042e-01 1.517011105999282279e+02
1.161999925971031189e-01 1.431364435482237809e+02
1.162999942898750305e-01 1.339014419996867673e+02
1.163999959826469421e-01 1.249568758905200525e+02
1.164999976754188538e-01 1.162031908718393538e+02
1.165999919176101685e-01 1.100666057894276406e+02
1.166999936103820801e-01 1.082164193075851699e+02
1.167999953031539917e-01 1.094378192491887489e+02
1.168999969959259033e-01 1.109341446589355797e+02
1.169999912381172180e-01 1.687708379000932837e+02
1.170999929308891296e-01 1.687708379000932837e+02
1.171999946236610413e-01 1.687708379000932837e+02
1.172999963164329529e-01 1.687708379000932837e+02
1.173999980092048645e-01 1.687708379000932837e+02
1.174999922513961792e-01 1.687708379000932837e+02
1.175999939441680908e-01 1.513758256055901370e+02
1.176999956369400024e-01 1.431544121800755534e+02
1.177999973297119141e-01 1.343236344236593141e+02
1.178999915719032288e-01 1.247308422046633183e+02
1.179999932646751404e-01 1.166017825461225641e+02
1.180999949574470520e-01 1.109894165580681289e+02
1.181999966502189636e-01 1.086756901726981255e+02
1.182999908924102783e-01 1.090973637557363531e+02
1.183999925851821899e-01 1.687708379000932837e+02
1.184999942779541016e-01 1.687708379000932837e+02
1.185999959707260132e-01 1.687708379000932837e+02
1.186999976634979248e-01 1.687708379000932837e+02
1.187999919056892395e-01 1.687708379000932837e+02
1.188999935984611511e-01 1.687708379000932837e+02
1.189999952912330627e-01 1.687708379000932837e+02
1.190999969840049744e-01 1.461472411422215600e+02
1.191999912261962891e-01 1.373308617683827890e+02
1.192999929189682007e-01 1.283610782628810796e+02
1.193999946117401123e-01 1.196916790737205787e+02
1.194999963045120239e-01 1.129965149304694023e+02
1.195999979972839355e-01 1.099004303684002650e+02
1.196999922394752502e-01 1.096130209539517750e+02
1.197999939322471619e-01 1.687708379000932837e+02
1.198999956250190735e-01 1.687708379000932837e+02
1.199999973177909851e-01 1.687708379000932837e+02
1.200999915599822998e-01 1.687708379000932837e+02
1.201999932527542114e-01 1.687708379000932837e+02
1.202999949455261230e-01 1.687708379000932837e+02
1.203999966382980347e-01 1.525232495870394303e+02
1.204999908804893494e-01 1.438752549758177963e+02
1.205999925732612610e-01 1.344349234092546794e+02
1.206999942660331726e-01 1.255962898902482436e+02
1.207999959588050842e-01 1.182778344303499409e+02
1.208999976515769958e-01 1.125298998430261719e+02
1.209999918937683105e-01 1.102010267337040403e+02
1.210999935865402222e-01 1.687708379000932837e+02
1.211999952793121338e-01 1.687708379000932837e+02
1.212999969720840454e-01 1.687708379000932837e+02
1.213999912142753601e-01 1.687708379000932837e+02
1.214999929070472717e-01 1.687708379000932837e+02
1.215999945998191833e-01 1.687708379000932837e+02
1.216999962925910950e-01 1.511588795290076064e+02
1.217999979853630066e-01 1.411779007458704314e+02
1.218999922275543213e-01 1.321593044323608410e+02
1.219999939203262329e-01 1.239782551198487397e+02
1.220999956130981445e-01 1.173717580637579943e+02
1.221999973058700562e-01 1.128667346647241914e+02
1.222999915480613708e-01 1.687708379000932837e+02
1.223999932408332825e-01 1.687708379000932837e+02
1.224999949336051941e-01 1.687708379000932837e+02
1.225999966263771057e-01 1.687708379000932837e+02
1.226999908685684204e-01 1.687708379000932837e+02
1.227999925613403320e-01 1.687708379000932837e+02
1.228999942541122437e-01 1.536012413993783809e+02
1.229999959468841553e-01 1.436279605595237854e+02
1.230999976396560669e-01 1.340834081626970260e+02
1.231999918818473816e-01 1.255383886957617108e+02
1.232999935746192932e-01 1.190369706075311171e+02
1.233999952673912048e-01 1.143234784505558395e+02
1.234999969601631165e-01 1.687708379000932837e+02
1.235999912023544312e-01 1.687708379000932837e+02
1.236999928951263428e-01 1.687708379000932837e+02
1.237999945878982544e-01 1.687708379000932837e+02
1.238999962806701660e-01 1.687708379000932837e+02
1.239999979734420776e-01 1.593228538210393594e+02
1.240999922156333923e-01 1.484656277864965546e+02
1.241999939084053040e-01 1.387741493918792060e+02
1.242999956011772156e-01 1.294183896970776004e+02
1.243999972939491272e-01 1.226958639157400057e+02
1.244999915361404419e-01 1.687708379000932837e+02
1.245999932289123535e-01 1.687708379000932837e+02
1.246999949216842651e-01 1.687708379000932837e+02
1.247999966144561768e-01 1.687708379000932837e+02
1.248999908566474915e-01 1.687708379000932837e+02
1.249999925494194031e-01 1.687708379000932837e+02
1.251000016927719116e-01 1.561589380850698774e+02
1.251999884843826294e-01 1.455341386079142012e+02
1.252999901771545410e-01 1.359833930788659302e+02
1.253999918699264526e-01 1.278000295639386792e+02
1.254999935626983643e-01 1.687708379000932837e+02
1.255999952554702759e-01 1.687708379000932837e+02
1.256999969482421875e-01 1.687708379000932837e+02
1.257999986410140991e-01 1.687708379000932837e+02
1.259000003337860107e-01 1.687708379000932837e+02
1.259999871253967285e-01 1.681211487899890358e+02
1.260999888181686401e-01 1.564475405190076458e+02
1.261999905109405518e-01 1.455881777554630503e+02
1.262999922037124634e-01 1.365177586523846571e+02
1.263999938964843750e-01 1.687708379000932837e+02
1.264999955892562866e-01 1.687708379000932837e+02
1.265999972820281982e-01 1.687708379000932837e+02
1.266999989748001099e-01 1.687708379000932837e+02
1.268000006675720215e-01 1.687708379000932837e+02
1.268999874591827393e-01 1.732546163508747554e+02
1.269999891519546509e-01 1.615564179418157948e+02
1.270999908447265625e-01 1.502190579510146051e+02
1.271999925374984741e-01 1.687708379000932837e+02
1.272999942302703857e-01 1.687708379000932837e+02
1.273999959230422974e-01 1.687708379000932837e+02
1.274999976158142090e-01 1.687708379000932837e+02
1.275999993085861206e-01 1.687708379000932837e+02
1.277000010013580322e-01 1.831446794316959767e+02
1.277999877929687500e-01 1.699311494616099196e+02
1.278999894857406616e-01 1.583936650993588273e+02
1.279999911785125732e-01 1.687708379000932837e+02
1.280999928712844849e-01 1.687708379000932837e+02
1.281999945640563965e-01 1.687708379000932837e+02
1.282999962568283081e-01 1.687708379000932837e+02
1.283999979496002197e-01 1.687708379000932837e+02
1.284999996423721313e-01 1.850143292398633434e+02


==> graphics/simulation_of_wedge/exp4/y_data_training_4.dat <==
0.000000000000000000e+00 9.017869621860219240e+02
9.999999747378751636e-05 1.066664628393717521e+03
1.999999949475750327e-04 1.202840003858890441e+03
2.999999851454049349e-04 1.317910757881317295e+03
3.999999898951500654e-04 1.409836274792352697e+03
4.999999655410647392e-04 1.471989018545884392e+03
5.999999702908098698e-04 1.518646603460436836e+03
6.999999750405550003e-04 1.552031205862086154e+03
7.999999797903001308e-04 1.567993190853101169e+03
8.999999845400452614e-04 1.554439943801007757e+03
9.999999310821294785e-04 1.559089754802209200e+03
1.099999994039535522e-03 1.553540004688681620e+03
1.199999940581619740e-03 1.535508865683212207e+03
1.300000003539025784e-03 1.529724406585524775e+03
1.399999950081110001e-03 1.532691505988557992e+03
1.500000013038516045e-03 1.519251952698683453e+03
1.599999959580600262e-03 1.525088617615831481e+03
1.699999906122684479e-03 1.525118591328229058e+03
1.799999969080090523e-03 1.532216460829265543e+03
1.899999915622174740e-03 1.531915959053744700e+03
1.999999862164258957e-03 1.532370352864989854e+03
2.099999925121665001e-03 1.535890646898877776e+03
2.199999988079071045e-03 1.533983180226914101e+03
2.300000051036477089e-03 1.527114287378107292e+03
2.399999881163239479e-03 1.534619817202100421e+03
2.499999944120645523e-03 1.542650394759546998e+03
2.600000007078051567e-03 1.518305167835902239e+03
2.699999837204813957e-03 1.535117625507414914e+03
2.799999900162220001e-03 1.544527358534504629e+03
2.899999963119626045e-03 1.540332419514305457e+03
3.000000026077032089e-03 1.542357750444333305e+03
3.099999856203794479e-03 1.564291439370185344e+03
3.199999919161200523e-03 1.591975780846077896e+03
3.299999982118606567e-03 1.585159964082186207e+03
3.399999812245368958e-03 1.557032974362649384e+03
3.499999875202775002e-03 1.572142649149179533e+03
3.599999938160181046e-03 1.610212429333024829e+03
3.700000001117587090e-03 1.644198429699298231e+03
3.799999831244349480e-03 1.619077145154986965e+03
3.899999894201755524e-03 1.529065508891653508e+03
3.999999724328517914e-03 1.410124569684058770e+03
4.100000020116567612e-03 1.299611631822904656e+03
4.199999850243330002e-03 1.226217426622768926e+03
4.299999680370092392e-03 1.165006542242071873e+03
4.399999976158142090e-03 1.123045813130221177e+03
4.499999806284904480e-03 1.087479461733586277e+03
4.600000102072954178e-03 1.198749270329791216e+03
4.699999932199716568e-03 1.333431233383345443e+03
4.799999762326478958e-03 1.453553150034494138e+03
4.900000058114528656e-03 1.554971808570855274e+03
4.999999888241291046e-03 1.634969505385881348e+03
5.099999718368053436e-03 1.688805684189008616e+03
5.200000014156103134e-03 1.717705947490130029e+03
5.299999844282865524e-03 1.725060185667626001e+03
5.399999674409627914e-03 1.717766168626931176e+03
5.499999970197677612e-03 1.705443816918761968e+03
5.599999800324440002e-03 1.684777073465918193e+03
5.699999630451202393e-03 1.669883573988206308e+03
5.799999926239252090e-03 1.649447100136419522e+03
5.899999756366014481e-03 1.638822425936414447e+03
6.000000052154064178e-03 1.619059517171894868e+03
6.099999882280826569e-03 1.617232473324957482e+03
6.199999712407588959e-03 1.610769193479407249e+03
6.300000008195638657e-03 1.606633596551999290e+03
6.399999838322401047e-03 1.602601855486904697e+03
6.499999668449163437e-03 1.599350081180089319e+03
6.599999964237213135e-03 1.603990825730294773e+03
6.699999794363975525e-03 1.596648696027674305e+03
6.799999624490737915e-03 1.594821370386336639e+03
6.899999920278787613e-03 1.590171382182910747e+03
6.999999750405550003e-03 1.583887449567898557e+03
7.100000046193599701e-03 1.573079129956443239e+03
7.199999876320362091e-03 1.563914267041142011e+03
7.299999706447124481e-03 1.565445158914042167e+03
7.400000002235174179e-03 1.549397369025622083e+03
7.499999832361936569e-03 1.556520926616939050e+03
7.599999662488698959e-03 1.565102199146981093e+03
7.699999958276748657e-03 1.582188832771001671e+03
7.799999788403511047e-03 1.552697811938132645e+03
7.899999618530273438e-03 1.544817526701498991e+03
7.999999448657035828e-03 1.571031026596696847e+03
8.100000210106372833e-03 1.616602856759685210e+03
8.200000040233135223e-03 1.618221482407323492e+03
8.299999870359897614e-03 1.559772025579500678e+03
8.399999700486660004e-03 1.456248330536766161e+03
8.499999530613422394e-03 1.347811150143177656e+03
8.599999360740184784e-03 1.266396832845255176e+03
8.700000122189521790e-03 1.197933899460976363e+03
8.799999952316284180e-03 1.151690627382869252e+03
8.899999782443046570e-03 1.110288428554025586e+03
8.999999612569808960e-03 1.145013589306040330e+03
9.099999442696571350e-03 1.273762150470287679e+03
9.200000204145908356e-03 1.390333893512878149e+03
9.300000034272670746e-03 1.494357594035408965e+03
9.399999864399433136e-03 1.579339271547539056e+03
9.499999694526195526e-03 1.641804797494117111e+03
9.599999524652957916e-03 1.681465236713502691e+03
9.699999354779720306e-03 1.694514786806398433e+03
9.800000116229057312e-03 1.685354498221050790e+03
9.899999946355819702e-03 1.682881766176119982e+03
9.999999776482582092e-03 1.665266206475317176e+03
1.009999960660934448e-02 1.647649448841945286e+03
1.019999943673610687e-02 1.629361289670588349e+03
1.030000019818544388e-02 1.612678474485046308e+03
1.040000002831220627e-02 1.596219699313153342e+03
1.049999985843896866e-02 1.591382043487009014e+03
1.059999968856573105e-02 1.587158453611214554e+03
1.069999951869249344e-02 1.587728619482846398e+03
1.079999934881925583e-02 1.586127725116565443e+03
1.090000011026859283e-02 1.577616830845452569e+03
1.099999994039535522e-02 1.588056974239023702e+03
1.109999977052211761e-02 1.580425662925220195e+03
1.119999960064888000e-02 1.577733085522710326e+03
1.129999943077564240e-02 1.569405240588730067e+03
1.139999926090240479e-02 1.568877359897976021e+03
1.150000002235174179e-02 1.555189980046111714e+03
1.159999985247850418e-02 1.551045862518369177e+03
1.169999968260526657e-02 1.551622651774445103e+03
1.179999951273202896e-02 1.546977335183136802e+03
1.189999934285879135e-02 1.543506217528202114e+03
1.200000010430812836e-02 1.550422135681313193e+03
1.209999993443489075e-02 1.564946412371869883e+03
1.219999976456165314e-02 1.537889665326339809e+03
1.229999959468841553e-02 1.536523231795565380e+03
1.239999942481517792e-02 1.568937643220156133e+03
1.249999925494194031e-02 1.602650443801499023e+03
1.260000001639127731e-02 1.595378132015854362e+03
1.269999984651803970e-02 1.523586019194421624e+03
1.279999967664480209e-02 1.413763226772468215e+03
1.289999950677156448e-02 1.313119038437756217e+03
1.299999933689832687e-02 1.236175518835712182e+03
1.310000009834766388e-02 1.173228894772090143e+03
1.319999992847442627e-02 1.136516076441659152e+03
1.329999975860118866e-02 1.093085968783673479e+03
1.339999958872795105e-02 1.192704539877053548e+03
1.349999941885471344e-02 1.315222121818625283e+03
1.359999924898147583e-02 1.424769356410322644e+03
1.370000001043081284e-02 1.519676449600395017e+03
1.379999984055757523e-02 1.594409476771159234e+03
1.389999967068433762e-02 1.650231289003338361e+03
1.399999950081110001e-02 1.679070484313416500e+03
1.409999933093786240e-02 1.679980014769584841e+03
1.420000009238719940e-02 1.670786085530534820e+03
1.429999992251396179e-02 1.666260176910446035e+03
1.439999975264072418e-02 1.640401140824254981e+03
1.449999958276748657e-02 1.624972276792407911e+03
1.459999941289424896e-02 1.614074276396626374e+03
1.469999924302101135e-02 1.609575638920070105e+03
1.480000000447034836e-02 1.583999941155176430e+03
1.489999983459711075e-02 1.584547014988569344e+03
1.499999966472387314e-02 1.587628490559858619e+03
1.509999949485063553e-02 1.578112764369590877e+03
1.519999932497739792e-02 1.574640805380302936e+03
1.529999915510416031e-02 1.576755194695581622e+03
1.539999991655349731e-02 1.574418122530708160e+03
1.549999974668025970e-02 1.569408046730412252e+03
1.559999957680702209e-02 1.567767190900418882e+03
1.569999940693378448e-02 1.564090936642538963e+03
1.579999923706054688e-02 1.555474218872433312e+03
1.589999906718730927e-02 1.547071364140740798e+03
1.599999889731407166e-02 1.545495956473327851e+03
1.609999872744083405e-02 1.540890099644964948e+03
1.620000042021274567e-02 1.538371110844897203e+03
1.630000025033950806e-02 1.547593620305576223e+03
1.640000008046627045e-02 1.563274219636126418e+03
1.649999991059303284e-02 1.533981998035547804e+03
1.659999974071979523e-02 1.536471766565752432e+03
1.669999957084655762e-02 1.567968124012503495e+03
1.679999940097332001e-02 1.599183695903572925e+03
1.689999923110008240e-02 1.590197942637170854e+03
1.699999906122684479e-02 1.519037295890765563e+03
1.709999889135360718e-02 1.408023763335402236e+03
1.719999872148036957e-02 1.310917037128873517e+03
1.730000041425228119e-02 1.231578713148892120e+03
1.740000024437904358e-02 1.175290676469892560e+03
1.750000007450580597e-02 1.131562997279612773e+03
1.759999990463256836e-02 1.096580444893798358e+03
1.769999973475933075e-02 1.222822306306142764e+03
1.779999956488609314e-02 1.341467245247010396e+03
1.789999939501285553e-02 1.446915440874959131e+03
1.799999922513961792e-02 1.537984249396158702e+03
1.809999905526638031e-02 1.609071579929264090e+03
1.819999888539314270e-02 1.656066563720620479e+03
1.829999871551990509e-02 1.677572803003367881e+03
1.840000040829181671e-02 1.675824122258866282e+03
1.850000023841857910e-02 1.671755013004852572e+03
1.860000006854534149e-02 1.655446480452905917e+03
1.869999989867210388e-02 1.642372028664219215e+03
1.879999972879886627e-02 1.629640621505459421e+03
1.889999955892562866e-02 1.614277628035264343e+03
1.899999938905239105e-02 1.599824405743819170e+03
1.909999921917915344e-02 1.588879122255519405e+03
1.919999904930591583e-02 1.590617205928688691e+03
1.929999887943267822e-02 1.583281400001344764e+03
1.939999870955944061e-02 1.579574088113287189e+03
1.950000040233135223e-02 1.572029911191326391e+03
1.960000023245811462e-02 1.567922729123600448e+03
1.970000006258487701e-02 1.562533656837613307e+03
1.979999989271163940e-02 1.563912640643233772e+03
1.989999972283840179e-02 1.562331061807208471e+03
1.999999955296516418e-02 1.558894939859243323e+03
2.009999938309192657e-02 1.545206117881542696e+03
2.019999921321868896e-02 1.543925867715040567e+03
2.029999904334545135e-02 1.544375034361033613e+03
2.039999887347221375e-02 1.544582969104541462e+03
2.049999870359897614e-02 1.553133620882340438e+03
2.060000039637088776e-02 1.570107574825724214e+03
2.070000022649765015e-02 1.538092963631826706e+03
2.080000005662441254e-02 1.537097914864480572e+03
2.089999988675117493e-02 1.561588922096184433e+03
2.099999971687793732e-02 1.594069625420439706e+03
2.109999954700469971e-02 1.594193040773223174e+03
2.119999937713146210e-02 1.531683498752206106e+03
2.129999920725822449e-02 1.425806058750345983e+03
2.139999903738498688e-02 1.328364752190159834e+03
2.149999886751174927e-02 1.250642914031946702e+03
2.159999869763851166e-02 1.191045890134485035e+03
2.169999852776527405e-02 1.142766387521376600e+03
2.180000022053718567e-02 1.101090725938940523e+03
2.190000005066394806e-02 1.224744048066293317e+03
2.199999988079071045e-02 1.339111620780387966e+03
2.209999971091747284e-02 1.445416832513185000e+03
2.219999954104423523e-02 1.536792271119394172e+03
2.229999937117099762e-02 1.608035533716253667e+03
2.239999920129776001e-02 1.653669791342129656e+03
2.249999903142452240e-02 1.673720821153560337e+03
2.259999886155128479e-02 1.680356865885605657e+03
2.269999869167804718e-02 1.674371272162776904e+03
2.279999852180480957e-02 1.658807026543447137e+03
2.290000021457672119e-02 1.632127992280152057e+03
2.300000004470348358e-02 1.617502745909852820e+03
2.309999987483024597e-02 1.614735242742063292e+03
2.319999970495700836e-02 1.598742766583685352e+03
2.329999953508377075e-02 1.592752653386559814e+03
2.339999936521053314e-02 1.588052936226282554e+03
2.349999919533729553e-02 1.581988127790895533e+03
2.359999902546405792e-02 1.572978723607483289e+03
2.369999885559082031e-02 1.575843986309083448e+03
2.379999868571758270e-02 1.578658548357439940e+03
2.389999851584434509e-02 1.568868089140268694e+03
2.400000020861625671e-02 1.557821584439926937e+03
2.410000003874301910e-02 1.553146317667855783e+03
2.419999986886978149e-02 1.552727538027068476e+03
2.429999969899654388e-02 1.546919242827028711e+03
2.439999952912330627e-02 1.537646446648557685e+03
2.449999935925006866e-02 1.545122114347288289e+03
2.459999918937683105e-02 1.540543210483685016e+03
2.469999901950359344e-02 1.554477767681973091e+03
2.479999884963035583e-02 1.540630594215039309e+03
2.489999867975711823e-02 1.524709546138793939e+03
2.499999850988388062e-02 1.538241443370759953e+03
2.510000020265579224e-02 1.587218208389253050e+03
2.520000003278255463e-02 1.600894771947559548e+03
2.529999986290931702e-02 1.557072770114148170e+03
2.539999969303607941e-02 1.462919171450217164e+03
2.549999952316284180e-02 1.361647255494005549e+03
2.559999935328960419e-02 1.280780197500105260e+03
2.569999918341636658e-02 1.215626831032379869e+03
2.579999901354312897e-02 1.159972058828322815e+03
2.589999884366989136e-02 1.121891739084652500e+03
2.599999867379665375e-02 1.206492003933173692e+03
2.609999850392341614e-02 1.321278202822717503e+03
2.620000019669532776e-02 1.425701687194556371e+03
2.630000002682209015e-02 1.520625434240335380e+03
2.639999985694885254e-02 1.597113379395634865e+03
2.649999968707561493e-02 1.649203012648258664e+03
2.659999951720237732e-02 1.670261339149142259e+03
2.669999934732913971e-02 1.680253894276919254e+03
2.679999917745590210e-02 1.678340061234298673e+03
2.689999900758266449e-02 1.663107746106951936e+03
2.699999883770942688e-02 1.645248287691252244e+03
2.709999866783618927e-02 1.628534207206452948e+03
2.719999849796295166e-02 1.611664560729151162e+03
2.730000019073486328e-02 1.589327168400070605e+03
2.740000002086162567e-02 1.579517462439648625e+03
2.749999985098838806e-02 1.587152399767307315e+03
2.759999968111515045e-02 1.581577656629970534e+03
2.769999951124191284e-02 1.577215520401482081e+03
2.779999934136867523e-02 1.576572493738197863e+03
2.789999917149543762e-02 1.581740722196556590e+03
2.799999900162220001e-02 1.564925534552088948e+03
2.809999883174896240e-02 1.562199214788706740e+03
2.819999866187572479e-02 1.557796032694044243e+03
2.829999849200248718e-02 1.555416497201210177e+03
2.840000018477439880e-02 1.525500488284463245e+03
2.850000001490116119e-02 1.533055650432296716e+03
2.859999984502792358e-02 1.539878214604513460e+03
2.869999967515468597e-02 1.541630875793648329e+03
2.879999950528144836e-02 1.561062334211640746e+03
2.889999933540821075e-02 1.530333898609387006e+03
2.899999916553497314e-02 1.525568510531475113e+03
2.909999899566173553e-02 1.560567258624490933e+03
2.919999882578849792e-02 1.585183413274403392e+03
2.929999865591526031e-02 1.587224061820926863e+03
2.939999848604202271e-02 1.529222647100479662e+03
2.950000017881393433e-02 1.421950469801881354e+03
2.960000000894069672e-02 1.325284784549185588e+03
2.969999983906745911e-02 1.253516165409239420e+03
2.979999966919422150e-02 1.194923301746029665e+03
2.989999949932098389e-02 1.147678773319843003e+03
2.999999932944774628e-02 1.156746504310524642e+03
3.009999915957450867e-02 1.271839300985945783e+03
3.019999898970127106e-02 1.381526483766325555e+03
3.029999881982803345e-02 1.479947099886714341e+03
3.039999864995479584e-02 1.563471167946773221e+03
3.049999848008155823e-02 1.625384535947421909e+03
3.059999831020832062e-02 1.663696413511805986e+03
3.070000000298023224e-02 1.674573658894059463e+03
3.079999983310699463e-02 1.680822963336653856e+03
3.089999966323375702e-02 1.667273023396351618e+03
3.099999949336051941e-02 1.655378470064106750e+03
3.109999932348728180e-02 1.634555689036253625e+03
3.119999915361404419e-02 1.628113424717123507e+03
3.130000084638595581e-02 1.600795455197957835e+03
3.139999881386756897e-02 1.596235778446715358e+03
3.150000050663948059e-02 1.585392182541042985e+03
3.159999847412109375e-02 1.580813336796568365e+03
3.170000016689300537e-02 1.578857514424470082e+03
3.179999813437461853e-02 1.574897273357113136e+03
3.189999982714653015e-02 1.578507238460084864e+03
3.199999779462814331e-02 1.565129026004230354e+03
3.209999948740005493e-02 1.561851165855784075e+03
3.219999745488166809e-02 1.561309865692418271e+03
3.229999914765357971e-02 1.546033422800808239e+03
3.240000084042549133e-02 1.535000410556972838e+03
3.249999880790710449e-02 1.535980856011133255e+03
3.260000050067901611e-02 1.534582593826279663e+03
3.269999846816062927e-02 1.547956266081297599e+03
3.280000016093254089e-02 1.554964868934860078e+03
3.289999812841415405e-02 1.526084251834007318e+03
3.299999982118606567e-02 1.531167507831034754e+03
3.309999778866767883e-02 1.562383628263976107e+03
3.319999948143959045e-02 1.590925061605163592e+03
3.329999744892120361e-02 1.575995130337979163e+03
3.339999914169311523e-02 1.505231445361125225e+03
3.350000083446502686e-02 1.402818709721101641e+03
3.359999880194664001e-02 1.319127393891034899e+03
3.370000049471855164e-02 1.239422320173049911e+03
3.379999846220016479e-02 1.184411253920585750e+03
3.390000015497207642e-02 1.138617700579537313e+03
3.399999812245368958e-02 1.210032328348327155e+03
3.409999981522560120e-02 1.317391997908117446e+03
3.419999778270721436e-02 1.423577535776979857e+03
3.429999947547912598e-02 1.515078087393862234e+03
3.439999744296073914e-02 1.591565398899853108e+03
3.449999913573265076e-02 1.641375759735694373e+03
3.460000082850456238e-02 1.669445638987810526e+03
3.469999879598617554e-02 1.682383759666284050e+03
3.480000048875808716e-02 1.671964564835614965e+03
3.489999845623970032e-02 1.661904003137644850e+03
3.500000014901161194e-02 1.640739501124576691e+03
3.509999811649322510e-02 1.637088365250552670e+03
3.519999980926513672e-02 1.615154782246761670e+03
3.529999777674674988e-02 1.600412106334757482e+03
3.539999946951866150e-02 1.597764888896087086e+03
3.549999743700027466e-02 1.592375484304844804e+03
3.559999912977218628e-02 1.580666230440668187e+03
3.570000082254409790e-02 1.567921677002423621e+03
3.579999879002571106e-02 1.576534847493070174e+03
3.590000048279762268e-02 1.561121282573790268e+03
3.599999845027923584e-02 1.560281053788217378e+03
3.610000014305114746e-02 1.546937768382330887e+03
3.619999811053276062e-02 1.552778927816189253e+03
3.629999980330467224e-02 1.539330187087084596e+03
3.639999777078628540e-02 1.536537088003126428e+03
3.649999946355819702e-02 1.542549560816842586e+03
3.659999743103981018e-02 1.542220537001705225e+03
3.669999912381172180e-02 1.545757062723456102e+03
3.680000081658363342e-02 1.523319993389641695e+03
3.689999878406524658e-02 1.524697541515207149e+03
3.700000047683715820e-02 1.560887941127797376e+03
3.709999844431877136e-02 1.583531296448953071e+03
3.720000013709068298e-02 1.569773184932214008e+03
3.729999810457229614e-02 1.503190789685984555e+03
3.739999979734420776e-02 1.412233671414252058e+03
3.749999776482582092e-02 1.323472960931968828e+03
3.759999945759773254e-02 1.247522030310775790e+03
3.769999742507934570e-02 1.186858194193732743e+03
3.779999911785125732e-02 1.143873103836487644e+03
3.790000081062316895e-02 1.223622866964270543e+03
3.799999877810478210e-02 1.333869435439613426e+03
3.810000047087669373e-02 1.435971246692603472e+03
3.819999843835830688e-02 1.527141931763883349e+03
3.830000013113021851e-02 1.597969209347805190e+03
3.839999809861183167e-02 1.645322467076061002e+03
3.849999979138374329e-02 1.673763413933872698e+03
3.859999775886535645e-02 1.680294689722870316e+03
3.869999945163726807e-02 1.675149418529143986e+03
3.879999741911888123e-02 1.657972532275304502e+03
3.889999911189079285e-02 1.643017859644275177e+03
3.900000080466270447e-02 1.621701102705783569e+03
3.909999877214431763e-02 1.611444968586208233e+03
3.920000046491622925e-02 1.598571987613686815e+03
3.929999843239784241e-02 1.598933667190367487e+03
3.940000012516975403e-02 1.579729564049698411e+03
3.949999809265136719e-02 1.576730003780722654e+03
3.959999978542327881e-02 1.580430985393882111e+03
3.969999775290489197e-02 1.571716906638629098e+03
3.979999944567680359e-02 1.565770569931861246e+03
3.989999741315841675e-02 1.555012755957180616e+03
3.999999910593032837e-02 1.552623100602873819e+03
4.010000079870223999e-02 1.535451079433571977e+03
4.019999876618385315e-02 1.526338922514353271e+03
4.030000045895576477e-02 1.531739418085875513e+03
4.039999842643737793e-02 1.543672289615920363e+03
4.050000011920928955e-02 1.559686585393916857e+03
4.059999808669090271e-02 1.527645643713329719e+03
4.069999977946281433e-02 1.513940356274077658e+03
4.079999774694442749e-02 1.542289099759270812e+03
4.089999943971633911e-02 1.572542366013544552e+03
4.099999740719795227e-02 1.575732863680960236e+03
4.109999909996986389e-02 1.523614114490200336e+03
4.120000079274177551e-02 1.427878357424813203e+03
4.129999876022338867e-02 1.344618548297578855e+03
4.140000045299530029e-02 1.260331571249356784e+03
4.149999842047691345e-02 1.205748249353475330e+03
4.160000011324882507e-02 1.152596427464874523e+03
4.169999808073043823e-02 1.237170907125345138e+03
4.179999977350234985e-02 1.341393121281857702e+03
4.189999774098396301e-02 1.437585750886195001e+03
4.199999943375587463e-02 1.528849883933336059e+03
4.209999740123748779e-02 1.598820234942731986e+03
4.219999909400939941e-02 1.648686989661146072e+03
4.230000078678131104e-02 1.674004663089843461e+03
4.239999875426292419e-02 1.688232789578320762e+03
4.250000044703483582e-02 1.672460297549301458e+03
4.259999841451644897e-02 1.667309109549826417e+03
4.270000010728836060e-02 1.641861688486333378e+03
4.279999807476997375e-02 1.633259756890114659e+03
4.289999976754188538e-02 1.617559162237592318e+03
4.299999773502349854e-02 1.601368754355867168e+03
4.309999942779541016e-02 1.599102810803480224e+03
4.319999739527702332e-02 1.585531912063357140e+03
4.329999908804893494e-02 1.576566163561893518e+03
4.339999705553054810e-02 1.572463846014010869e+03
4.349999874830245972e-02 1.562793225098186213e+03
4.360000044107437134e-02 1.548973160261200974e+03
4.369999840855598450e-02 1.552111480185173832e+03
4.380000010132789612e-02 1.536847283939933277e+03
4.389999806880950928e-02 1.534109646956513643e+03
4.399999976158142090e-02 1.538474468356036596e+03
4.409999772906303406e-02 1.535747202867277565e+03
4.419999942183494568e-02 1.550198793934314608e+03
4.429999738931655884e-02 1.542372861631432670e+03
4.439999908208847046e-02 1.522908417639617255e+03
4.449999704957008362e-02 1.534325704785457447e+03
4.459999874234199524e-02 1.563642918428155554e+03
4.470000043511390686e-02 1.585104254510829378e+03
4.479999840259552002e-02 1.554539244437876278e+03
4.490000009536743164e-02 1.467387688702520336e+03
4.499999806284904480e-02 1.380682576599704134e+03
4.509999975562095642e-02 1.297549705989074710e+03
4.519999772310256958e-02 1.232681043563208277e+03
4.529999941587448120e-02 1.174863509635355513e+03
4.539999738335609436e-02 1.209165497425195554e+03
4.549999907612800598e-02 1.314813309020247061e+03
4.559999704360961914e-02 1.411563790216174993e+03
4.569999873638153076e-02 1.505278018185642622e+03
4.580000042915344238e-02 1.579342973114521101e+03
4.589999839663505554e-02 1.632434884151057076e+03
4.600000008940696716e-02 1.665771911773159445e+03
4.609999805688858032e-02 1.683239572366313723e+03
4.619999974966049194e-02 1.678590735480570402e+03
4.629999771714210510e-02 1.665270291174251724e+03
4.639999940991401672e-02 1.654254302173948872e+03
4.649999737739562988e-02 1.634461263165509536e+03
4.659999907016754150e-02 1.616004490809994422e+03
4.669999703764915466e-02 1.608062269780412862e+03
4.679999873042106628e-02 1.597920200632976048e+03
4.690000042319297791e-02 1.578367748572260552e+03
4.699999839067459106e-02 1.574287928575503656e+03
4.710000008344650269e-02 1.566921449852004571e+03
4.719999805092811584e-02 1.562291759655675150e+03
4.729999974370002747e-02 1.551221362759734347e+03
4.739999771118164062e-02 1.548069177409502345e+03
4.749999940395355225e-02 1.541366185631131202e+03
4.759999737143516541e-02 1.531805816613169554e+03
4.769999906420707703e-02 1.535424587793416322e+03
4.779999703168869019e-02 1.535801363955438546e+03
4.789999872446060181e-02 1.563060734994617860e+03
4.800000041723251343e-02 1.524921296418919610e+03
4.809999838471412659e-02 1.509907047358890850e+03
4.820000007748603821e-02 1.534503341347441619e+03
4.829999804496765137e-02 1.565815754577427242e+03
4.839999973773956299e-02 1.569739237075924621e+03
4.849999770522117615e-02 1.521983868468995070e+03
4.859999939799308777e-02 1.445239991192120215e+03
4.869999736547470093e-02 1.355874192757516994e+03
4.879999905824661255e-02 1.273535334466651193e+03
4.889999702572822571e-02 1.212366958651376763e+03
4.899999871850013733e-02 1.162342479030201275e+03
4.910000041127204895e-02 1.266158542025795441e+03
4.919999837875366211e-02 1.368287082040920950e+03
4.930000007152557373e-02 1.462505907103962272e+03
4.939999803900718689e-02 1.543932811465779423e+03
4.949999973177909851e-02 1.609618877738566653e+03
4.959999769926071167e-02 1.654156447458476350e+03
4.969999939203262329e-02 1.678661205854193668e+03
4.979999735951423645e-02 1.680493013874305234e+03
4.989999905228614807e-02 1.668982139571944572e+03
4.999999701976776123e-02 1.659904382369980340e+03
5.009999871253967285e-02 1.647618627167841851e+03
5.020000040531158447e-02 1.617492179247083868e+03
5.029999837279319763e-02 1.611729547370563068e+03
5.040000006556510925e-02 1.602285388139346878e+03
5.049999803304672241e-02 1.584363571557221576e+03
5.059999972581863403e-02 1.579619289635335008e+03
5.069999769330024719e-02 1.570701879187463192e+03
5.079999938607215881e-02 1.562403753727021012e+03
5.089999735355377197e-02 1.552952322668196985e+03
5.099999904632568359e-02 1.543743889377115465e+03
5.109999701380729675e-02 1.542561990143057301e+03
5.119999870657920837e-02 1.534172292609168608e+03
5.130000039935112000e-02 1.524614509922007301e+03
5.139999836683273315e-02 1.534866829943099901e+03
5.150000005960464478e-02 1.549586346927077784e+03
5.159999802708625793e-02 1.523357161853970183e+03
5.169999971985816956e-02 1.512655202943123868e+03
5.179999768733978271e-02 1.539730626314686333e+03
5.189999938011169434e-02 1.571228487582512344e+03
5.199999734759330750e-02 1.569031713726702264e+03
5.209999904036521912e-02 1.513854947808453289e+03
5.219999700784683228e-02 1.432706917142084194e+03
5.229999870061874390e-02 1.346638586198405619e+03
5.240000039339065552e-02 1.263847598569926959e+03
5.249999836087226868e-02 1.209441351774835312e+03
5.260000005364418030e-02 1.202583212825208193e+03
5.269999802112579346e-02 1.304409002934544333e+03
5.279999971389770508e-02 1.402087281569928336e+03
5.289999768137931824e-02 1.490176382176472089e+03
5.299999937415122986e-02 1.568863207822780851e+03
5.309999734163284302e-02 1.629753833211394522e+03
5.319999903440475464e-02 1.666284479751933304e+03
5.329999700188636780e-02 1.681301103836615994e+03
5.339999869465827942e-02 1.678468584007601748e+03
5.350000038743019104e-02 1.668827893439445461e+03
5.359999835491180420e-02 1.656070781145251658e+03
5.370000004768371582e-02 1.630025953311171634e+03
5.379999801516532898e-02 1.621046624234304772e+03
5.389999970793724060e-02 1.611228511915970103e+03
5.399999767541885376e-02 1.589554774346944214e+03
5.409999936819076538e-02 1.585882097155963038e+03
5.419999733567237854e-02 1.569977481986541079e+03
5.429999902844429016e-02 1.568077635559943019e+03
5.439999699592590332e-02 1.559713708276483885e+03
5.449999868869781494e-02 1.543221713082686847e+03
5.460000038146972656e-02 1.531707233427160418e+03
5.469999834895133972e-02 1.534545529662022545e+03
5.480000004172325134e-02 1.524602016974664821e+03
5.489999800920486450e-02 1.535239989364488565e+03
5.499999970197677612e-02 1.562286981726585282e+03
5.509999766945838928e-02 1.525303944155041563e+03
5.519999936223030090e-02 1.512087319083064813e+03
5.529999732971191406e-02 1.538133135433446796e+03
5.539999902248382568e-02 1.568821834950454786e+03
5.549999698996543884e-02 1.568936376618992881e+03
5.559999868273735046e-02 1.516894746251983634e+03
5.570000037550926208e-02 1.432412471465964245e+03
5.579999834299087524e-02 1.352830920305393647e+03
5.590000003576278687e-02 1.269554304952732309e+03
5.599999800324440002e-02 1.213918874137785224e+03
5.609999969601631165e-02 1.221823691089370413e+03
5.619999766349792480e-02 1.317923304950789543e+03
5.629999935626983643e-02 1.413330474699364004e+03
5.639999732375144958e-02 1.499705626459970063e+03
5.649999901652336121e-02 1.574809529893988383e+03
5.659999698400497437e-02 1.633330295434002210e+03
5.669999867677688599e-02 1.670878134903232649e+03
5.680000036954879761e-02 1.674854871960584205e+03
5.689999833703041077e-02 1.679616672481802652e+03
5.700000002980232239e-02 1.664316505159401913e+03
5.709999799728393555e-02 1.653950057382607838e+03
5.719999969005584717e-02 1.637998554462365064e+03
5.729999765753746033e-02 1.619921243713822378e+03
5.739999935030937195e-02 1.607659563681130521e+03
5.749999731779098511e-02 1.588868949469105701e+03
5.759999901056289673e-02 1.578026345241099534e+03
5.769999697804450989e-02 1.569485455788608988e+03
5.779999867081642151e-02 1.562845016083145538e+03
5.790000036358833313e-02 1.537557980296752021e+03
5.799999833106994629e-02 1.538866186853459112e+03
5.810000002384185791e-02 1.528633724558044605e+03
5.819999799132347107e-02 1.525965457644547541e+03
5.829999968409538269e-02 1.521538154535530566e+03
5.839999765157699585e-02 1.543101986655931341e+03
5.849999934434890747e-02 1.528279042233251403e+03
5.859999731183052063e-02 1.509458247756054789e+03
5.869999900460243225e-02 1.524357983842225167e+03
5.879999697208404541e-02 1.560878952523265752e+03
5.889999866485595703e-02 1.568383111943331414e+03
5.900000035762786865e-02 1.529193213292680639e+03
5.909999832510948181e-02 1.466457019115499634e+03
5.920000001788139343e-02 1.371536142341402410e+03
5.929999798536300659e-02 1.294305543998485291e+03
5.939999967813491821e-02 1.233391146767046621e+03
5.949999764561653137e-02 1.223460478729843999e+03
5.959999933838844299e-02 1.314966718435870916e+03
5.969999730587005615e-02 1.407089513702509976e+03
5.979999899864196777e-02 1.493865993483540478e+03
5.989999696612358093e-02 1.571177687263146481e+03
5.999999865889549255e-02 1.631224666247323057e+03
6.009999662637710571e-02 1.669116014442216965e+03
6.019999831914901733e-02 1.679578356813094388e+03
6.030000001192092896e-02 1.675993235323084718e+03
6.039999797940254211e-02 1.673516703044080032e+03
6.049999967217445374e-02 1.652127490878345043e+03
6.059999763965606689e-02 1.638458143313900109e+03
6.069999933242797852e-02 1.620408105542325984e+03
6.079999729990959167e-02 1.608686539670478169e+03
6.089999899268150330e-02 1.592580402228822550e+03
6.099999696016311646e-02 1.578230443487868342e+03
6.109999865293502808e-02 1.573805526191115860e+03
6.119999662041664124e-02 1.558570785548384265e+03
6.129999831318855286e-02 1.542178714961504284e+03
6.140000000596046448e-02 1.527666064685422270e+03
6.149999797344207764e-02 1.529040930161403139e+03
6.159999966621398926e-02 1.527243436645053862e+03
6.169999763369560242e-02 1.529149766349279616e+03
6.179999932646751404e-02 1.531769200474790978e+03
6.189999729394912720e-02 1.505382558216474536e+03
6.199999898672103882e-02 1.508112492171918120e+03
6.209999695420265198e-02 1.539205943206645543e+03
6.219999864697456360e-02 1.561027887995612218e+03
6.229999661445617676e-02 1.556111491031406331e+03
6.239999830722808838e-02 1.502707791288562930e+03
6.250000000000000000e-02 1.414348600491598063e+03
6.260000169277191162e-02 1.333303629922959317e+03
6.269999593496322632e-02 1.267190859228712725e+03
6.279999762773513794e-02 1.211386036896789847e+03
6.289999932050704956e-02 1.295286373296469264e+03
6.300000101327896118e-02 1.386415094103957244e+03
6.309999525547027588e-02 1.472005548532258217e+03
6.319999694824218750e-02 1.553007245057882756e+03
6.329999864101409912e-02 1.617545312558352634e+03
6.340000033378601074e-02 1.658571329295782562e+03
6.350000202655792236e-02 1.676058733078376463e+03
6.359999626874923706e-02 1.682440965642516176e+03
6.369999796152114868e-02 1.681108863236201842e+03
6.379999965429306030e-02 1.665323121233566326e+03
6.390000134706497192e-02 1.638018430688728131e+03
6.399999558925628662e-02 1.627942546910193414e+03
6.409999728202819824e-02 1.613399095195730297e+03
6.419999897480010986e-02 1.592617317325524255e+03
6.429999321699142456e-02 1.575162786827924947e+03
6.439999490976333618e-02 1.567027065312300010e+03
6.449999660253524780e-02 1.553549647353104774e+03
6.459999829530715942e-02 1.545301466081339640e+03
6.469999253749847412e-02 1.528031175386278392e+03
6.479999423027038574e-02 1.527741881736011692e+03
6.489999592304229736e-02 1.531523203430618878e+03
6.499999761581420898e-02 1.534081712039768945e+03
6.509999930858612061e-02 1.518303293162816772e+03
6.519999355077743530e-02 1.493911261986247155e+03
6.529999524354934692e-02 1.510456858251817266e+03
6.539999693632125854e-02 1.543394138232644764e+03
6.549999862909317017e-02 1.561702234615869429e+03
6.559999287128448486e-02 1.539608748199902038e+03
6.569999456405639648e-02 1.480774069041422990e+03
6.579999625682830811e-02 1.395832858022334676e+03
6.589999794960021973e-02 1.311957674353436687e+03
6.599999964237213135e-02 1.248727116729104864e+03
6.609999388456344604e-02 1.246043129036598430e+03
6.619999557733535767e-02 1.333351403145082486e+03
6.629999727010726929e-02 1.420968766139084209e+03
6.639999896287918091e-02 1.503711254975746215e+03
6.649999320507049561e-02 1.581901757237830680e+03
6.659999489784240723e-02 1.636837788824235759e+03
6.669999659061431885e-02 1.666651923376967716e+03
6.679999828338623047e-02 1.675831734806642999e+03
6.689999252557754517e-02 1.681824778685419460e+03
6.699999421834945679e-02 1.671018759728319765e+03
6.709999591112136841e-02 1.647452034572695084e+03
6.719999760389328003e-02 1.634544577191568351e+03
6.729999929666519165e-02 1.618427898777439168e+03
6.739999353885650635e-02 1.600207839773843716e+03
6.749999523162841797e-02 1.581603984366132408e+03
6.759999692440032959e-02 1.570282357896713165e+03
6.769999861717224121e-02 1.552515033102200050e+03
6.779999285936355591e-02 1.536581081972180982e+03
6.789999455213546753e-02 1.528762073514525127e+03
6.799999624490737915e-02 1.533481622978068572e+03
6.809999793767929077e-02 1.523874429262583817e+03
6.819999217987060547e-02 1.530742045866098579e+03
6.829999387264251709e-02 1.509506991543945787e+03
6.839999556541442871e-02 1.491516433359256325e+03
6.849999725818634033e-02 1.512923807448189564e+03
6.859999895095825195e-02 1.541183919740812144e+03
6.869999319314956665e-02 1.562663607948784374e+03
6.879999488592147827e-02 1.531079884564013582e+03
6.889999657869338989e-02 1.473469226508866541e+03
6.899999827146530151e-02 1.390737294141681105e+03
6.909999251365661621e-02 1.307042003681148799e+03
6.919999420642852783e-02 1.246159291233580007e+03
6.929999589920043945e-02 1.286688872133609493e+03
6.939999759197235107e-02 1.365950679460404899e+03
6.949999928474426270e-02 1.454464304886468199e+03
6.959999352693557739e-02 1.534908801261720328e+03
6.969999521970748901e-02 1.602323008111182844e+03
6.979999691247940063e-02 1.649278669366596887e+03
6.989999860525131226e-02 1.675135799764667354e+03
6.999999284744262695e-02 1.683123104215656440e+03
7.009999454021453857e-02 1.677854993600777334e+03
7.019999623298645020e-02 1.664973508056616993e+03
7.029999792575836182e-02 1.646736698473398519e+03
7.039999216794967651e-02 1.632730631987348715e+03
7.049999386072158813e-02 1.610779070194306087e+03
7.059999555349349976e-02 1.588644626060733572e+03
7.069999724626541138e-02 1.576213871906910526e+03
7.079999893903732300e-02 1.560232700523122958e+03
7.089999318122863770e-02 1.543452565667504132e+03
7.099999487400054932e-02 1.527802578175162807e+03
7.109999656677246094e-02 1.524063243210494420e+03
7.119999825954437256e-02 1.524345763540635744e+03
7.129999250173568726e-02 1.530863755449965083e+03
7.139999419450759888e-02 1.525999053776728033e+03
7.149999588727951050e-02 1.499442009900510357e+03
7.159999758005142212e-02 1.512193791295323081e+03
7.169999927282333374e-02 1.543329492188744098e+03
7.179999351501464844e-02 1.563955784248290001e+03
7.189999520778656006e-02 1.541565408054904310e+03
7.199999690055847168e-02 1.483633117785790319e+03
7.209999859333038330e-02 1.402406116630238330e+03
7.219999283552169800e-02 1.320236659073560986e+03
7.229999452829360962e-02 1.256798337004115865e+03
7.239999622106552124e-02 1.305240530626641885e+03
7.249999791383743286e-02 1.386314532726684774e+03
7.259999215602874756e-02 1.468066869468481400e+03
7.269999384880065918e-02 1.544801463796636199e+03
7.279999554157257080e-02 1.608500667299433644e+03
7.289999723434448242e-02 1.652887298048104640e+03
7.299999892711639404e-02 1.679907494537976163e+03
7.309999316930770874e-02 1.687054574510498924e+03
7.319999486207962036e-02 1.679513971425641330e+03
7.329999655485153198e-02 1.661546287323723391e+03
7.339999824762344360e-02 1.645537463000353000e+03
7.349999248981475830e-02 1.625466812423191186e+03
7.359999418258666992e-02 1.602027109876462191e+03
7.369999587535858154e-02 1.584354640394118860e+03
7.379999756813049316e-02 1.565528853008059968e+03
7.389999926090240479e-02 1.551350748517350212e+03
7.399999350309371948e-02 1.535991749286793493e+03
7.409999519586563110e-02 1.519806530866129378e+03
7.419999688863754272e-02 1.521712557409878627e+03
7.429999858140945435e-02 1.523832890873561837e+03
7.439999282360076904e-02 1.532274929809358582e+03
7.449999451637268066e-02 1.502405604417211180e+03
7.459999620914459229e-02 1.505334979428550923e+03
7.469999790191650391e-02 1.526111340210593198e+03
7.479999214410781860e-02 1.554191652044620923e+03
7.489999383687973022e-02 1.548803795556201294e+03
7.499999552965164185e-02 1.506143039101490103e+03
7.509999722242355347e-02 1.426075208614267922e+03
7.519999891519546509e-02 1.344078424740609535e+03
7.529999315738677979e-02 1.274496062744261053e+03
7.539999485015869141e-02 1.293731404967985554e+03
7.549999654293060303e-02 1.371080639632100883e+03
7.559999823570251465e-02 1.452711221599771079e+03
7.569999247789382935e-02 1.531984533222609343e+03
7.579999417066574097e-02 1.598535165538753290e+03
7.589999586343765259e-02 1.642713056508242062e+03
7.599999755620956421e-02 1.669836413633211805e+03
7.609999924898147583e-02 1.684956040664226066e+03
7.619999349117279053e-02 1.677892857350706890e+03
7.629999518394470215e-02 1.658688180423553149e+03
7.639999687671661377e-02 1.640830904703184387e+03
7.649999856948852539e-02 1.626694787648755437e+03
7.659999281167984009e-02 1.596568316331854248e+03
7.669999450445175171e-02 1.578323001472163696e+03
7.679999619722366333e-02 1.562940651337826466e+03
7.689999788999557495e-02 1.541705366597413104e+03
7.699999213218688965e-02 1.524014091638345690e+03
7.709999382495880127e-02 1.520269494313208270e+03
7.719999551773071289e-02 1.525391628412007776e+03
7.729999721050262451e-02 1.531413200665965633e+03
7.739999890327453613e-02 1.513908021026834376e+03
7.749999314546585083e-02 1.494415026732342540e+03
7.759999483823776245e-02 1.508835480888785241e+03
7.769999653100967407e-02 1.535525970248003887e+03
7.779999822378158569e-02 1.557437184299164755e+03
7.789999246597290039e-02 1.530805543618469983e+03
7.799999415874481201e-02 1.468121180197928425e+03
7.809999585151672363e-02 1.392058623392460049e+03
7.819999754428863525e-02 1.311719618926508474e+03
7.829999923706054688e-02 1.275538296374470747e+03
7.839999347925186157e-02 1.351016334859399649e+03
7.849999517202377319e-02 1.427107570069577150e+03
7.859999686479568481e-02 1.502044814859750204e+03
7.869999855756759644e-02 1.574487441296501402e+03
7.879999279975891113e-02 1.628765347833767237e+03
7.889999449253082275e-02 1.664169567956438414e+03
7.899999618530273438e-02 1.681179585243850852e+03
7.909999787807464600e-02 1.680068456880459053e+03
7.919999212026596069e-02 1.664742849768348151e+03
7.929999381303787231e-02 1.647999039262618453e+03
7.939999550580978394e-02 1.630354909155030100e+03
7.949999719858169556e-02 1.604099247604070115e+03
7.959999889135360718e-02 1.578593686930576951e+03
7.969999313354492188e-02 1.562511989132656481e+03
7.979999482631683350e-02 1.543283424024915803e+03
7.989999651908874512e-02 1.527391012572722730e+03
7.999999821186065674e-02 1.521505274452712456e+03
8.009999245405197144e-02 1.521633631511585008e+03
8.019999414682388306e-02 1.534596139130432221e+03
8.029999583959579468e-02 1.505175372721927488e+03
8.039999753236770630e-02 1.486259691990475403e+03
8.049999922513961792e-02 1.508861359717765936e+03
8.059999346733093262e-02 1.544066003761268121e+03
8.069999516010284424e-02 1.549385114588368651e+03
8.079999685287475586e-02 1.519407592957466477e+03
8.089999854564666748e-02 1.447116816017871542e+03
8.099999278783798218e-02 1.370532556179726271e+03
8.109999448060989380e-02 1.299560354491306953e+03
8.119999617338180542e-02 1.324831748451372732e+03
8.129999786615371704e-02 1.398603028726221055e+03
8.139999210834503174e-02 1.471500310308559392e+03
8.149999380111694336e-02 1.544275459624272344e+03
8.159999549388885498e-02 1.605426358930965762e+03
8.169999718666076660e-02 1.651498552297458673e+03
8.179999887943267822e-02 1.677301828953441145e+03
8.189999312162399292e-02 1.683287856373322711e+03
8.199999481439590454e-02 1.676614034134049007e+03
8.209999650716781616e-02 1.657039432420140656e+03
8.219999819993972778e-02 1.636659069907268076e+03
8.229999244213104248e-02 1.610419273056772454e+03
8.239999413490295410e-02 1.587439640390122122e+03
8.249999582767486572e-02 1.562677000659396754e+03
8.259999752044677734e-02 1.544038134558416004e+03
8.269999921321868896e-02 1.524811076371405079e+03
8.279999345541000366e-02 1.515876472393917084e+03
8.289999514818191528e-02 1.520945940744188874e+03
8.299999684095382690e-02 1.534713104404482010e+03
8.309999853372573853e-02 1.506018491707380690e+03
8.319999277591705322e-02 1.489433268851674711e+03
8.329999446868896484e-02 1.513311568287404270e+03
8.339999616146087646e-02 1.549282099553249509e+03
8.349999785423278809e-02 1.544806888572946718e+03
8.359999209642410278e-02 1.515911184101001481e+03
8.369999378919601440e-02 1.443670399479526623e+03
8.379999548196792603e-02 1.367368782513749693e+03
8.389999717473983765e-02 1.295186703813125860e+03
8.399999886751174927e-02 1.346950018737610890e+03
8.409999310970306396e-02 1.416296497533950969e+03
8.419999480247497559e-02 1.490303991371909660e+03
8.429999649524688721e-02 1.557274084136140345e+03
8.439999818801879883e-02 1.614813505403554018e+03
8.449999243021011353e-02 1.656545723916283805e+03
8.459999412298202515e-02 1.679856207468730418e+03
8.469999581575393677e-02 1.678615203778621435e+03
8.479999750852584839e-02 1.661699388415533349e+03
8.489999175071716309e-02 1.650325661725140662e+03
8.499999344348907471e-02 1.627602329793619901e+03
8.509999513626098633e-02 1.597943687035038920e+03
8.519999682903289795e-02 1.574878549603246938e+03
8.529999852180480957e-02 1.555756204569616557e+03
8.539999276399612427e-02 1.529940637553065244e+03
8.549999445676803589e-02 1.517187759593271721e+03
8.559999614953994751e-02 1.514048956763803062e+03
8.569999784231185913e-02 1.530422790518014608e+03
8.579999208450317383e-02 1.499954056613991042e+03
8.589999377727508545e-02 1.484483583303152045e+03
8.599999547004699707e-02 1.502703132876726613e+03
8.609999716281890869e-02 1.538639534316479740e+03
8.619999885559082031e-02 1.544351293613762891e+03
8.629999309778213501e-02 1.521594301758421352e+03
8.639999479055404663e-02 1.455675550687706618e+03
8.649999648332595825e-02 1.380709695044085265e+03
8.659999817609786987e-02 1.308619738146971713e+03
8.669999241828918457e-02 1.356467077247015823e+03
8.679999411106109619e-02 1.422544005245951666e+03
8.689999580383300781e-02 1.493903611486574391e+03
8.699999749660491943e-02 1.560275068512856251e+03
8.709999173879623413e-02 1.619642915702290111e+03
8.719999343156814575e-02 1.659199170744691401e+03
8.729999512434005737e-02 1.678572994187559971e+03
8.739999681711196899e-02 1.675956648556357095e+03
8.749999850988388062e-02 1.662397055378081404e+03
8.759999275207519531e-02 1.645743125025779136e+03
8.769999444484710693e-02 1.621878883695927243e+03
8.779999613761901855e-02 1.587670133399855104e+03
8.789999783039093018e-02 1.564208784239185889e+03
8.799999207258224487e-02 1.546016279510791946e+03
8.809999376535415649e-02 1.525927334589435986e+03
8.819999545812606812e-02 1.517139028902718337e+03
8.829999715089797974e-02 1.517740980687701267e+03
8.839999884366989136e-02 1.516733999612705247e+03
8.849999308586120605e-02 1.483598935236862189e+03
8.859999477863311768e-02 1.491735405803060303e+03
8.869999647140502930e-02 1.528766713691486984e+03
8.879999816417694092e-02 1.545780954833807073e+03
8.889999240636825562e-02 1.535569028599237299e+03
8.899999409914016724e-02 1.482828047102205801e+03
8.909999579191207886e-02 1.411100016105577652e+03
8.919999748468399048e-02 1.337671062859216818e+03
8.929999172687530518e-02 1.352711830494301012e+03
8.939999341964721680e-02 1.415516412907844824e+03
8.949999511241912842e-02 1.485921034801925998e+03
8.959999680519104004e-02 1.551458903036941820e+03
8.969999849796295166e-02 1.611200463975467301e+03
8.979999274015426636e-02 1.653019032998995726e+03
8.989999443292617798e-02 1.673258372760669317e+03
8.999999612569808960e-02 1.676717871496965927e+03
9.009999781847000122e-02 1.665035783048679377e+03
9.019999206066131592e-02 1.645808223367098662e+03
9.029999375343322754e-02 1.615823416473001544e+03
9.039999544620513916e-02 1.588784727019005004e+03
9.049999713897705078e-02 1.561329058259267185e+03
9.059999883174896240e-02 1.542864413487507818e+03
9.069999307394027710e-02 1.522962648403962703e+03
9.079999476671218872e-02 1.519104530695253288e+03
9.089999645948410034e-02 1.522035975721260002e+03
9.099999815225601196e-02 1.501163335745990025e+03
9.109999239444732666e-02 1.489769037599246985e+03
9.119999408721923828e-02 1.511803027016566148e+03
9.129999577999114990e-02 1.540062865684636563e+03
9.139999747276306152e-02 1.540941525172999718e+03
9.149999171495437622e-02 1.513292016219720153e+03
9.159999340772628784e-02 1.450112151754389288e+03
9.169999510049819946e-02 1.377660006034469006e+03
9.179999679327011108e-02 1.340185314268608863e+03
9.189999848604202271e-02 1.396302655212581158e+03
9.199999272823333740e-02 1.462127126451664708e+03
9.209999442100524902e-02 1.525992897211258651e+03
9.219999611377716064e-02 1.587726741941673026e+03
9.229999780654907227e-02 1.639004107389380351e+03
9.239999204874038696e-02 1.668020722719952118e+03
9.249999374151229858e-02 1.671926323160236279e+03
9.259999543428421021e-02 1.663580411805122822e+03
9.269999712705612183e-02 1.651649754890856912e+03
9.279999881982803345e-02 1.618216996149026500e+03
9.289999306201934814e-02 1.588158734386673359e+03
9.299999475479125977e-02 1.562725498411611625e+03
9.309999644756317139e-02 1.546941753260098267e+03
9.319999814033508301e-02 1.531753812696865680e+03
9.329999238252639771e-02 1.515064531938478922e+03
9.339999407529830933e-02 1.520005348221440272e+03
9.349999576807022095e-02 1.485890352808918124e+03
9.359999746084213257e-02 1.484994665120349282e+03
9.369999170303344727e-02 1.514777883787257451e+03
9.379999339580535889e-02 1.537076269722623920e+03
9.389999508857727051e-02 1.537521425718206729e+03
9.399999678134918213e-02 1.496769188422962088e+03
9.409999847412109375e-02 1.432290836756855242e+03
9.419999271631240845e-02 1.364371831329589668e+03
9.429999440908432007e-02 1.376065481896747542e+03
9.439999610185623169e-02 1.430455519345697439e+03
9.449999779462814331e-02 1.494858439235486003e+03
9.459999203681945801e-02 1.558945055161974778e+03
9.469999372959136963e-02 1.612116254595646751e+03
9.479999542236328125e-02 1.653224695810373760e+03
9.489999711513519287e-02 1.669093082043152890e+03
9.499999880790710449e-02 1.669964796988482703e+03
9.509999305009841919e-02 1.653378635487939846e+03
9.519999474287033081e-02 1.636284291261773888e+03
9.529999643564224243e-02 1.597444375610425823e+03
9.539999812841415405e-02 1.568702102934547156e+03
9.549999237060546875e-02 1.550393735357861488e+03
9.559999406337738037e-02 1.530916554538507626e+03
9.569999575614929199e-02 1.519217830323656244e+03
9.579999744892120361e-02 1.519949443442345910e+03
9.589999169111251831e-02 1.491266878522212210e+03
9.599999338388442993e-02 1.490838237548261077e+03
9.609999507665634155e-02 1.513575952830336746e+03
9.619999676942825317e-02 1.534897267297530334e+03
9.629999846220016479e-02 1.535075373357199624e+03
9.639999270439147949e-02 1.494485125490973132e+03
9.649999439716339111e-02 1.430249585315877084e+03
9.659999608993530273e-02 1.362837886451072336e+03
9.669999778270721436e-02 1.396176306396344671e+03
9.679999202489852905e-02 1.450307677868951714e+03
9.689999371767044067e-02 1.511475932866284438e+03
9.699999541044235229e-02 1.569112656107150769e+03
9.709999710321426392e-02 1.623625085724591372e+03
9.719999879598617554e-02 1.655322040847207745e+03
9.729999303817749023e-02 1.664604051033573796e+03
9.739999473094940186e-02 1.658708190395651854e+03
9.749999642372131348e-02 1.646344483661258664e+03
9.759999811649322510e-02 1.613543974037639600e+03
9.769999235868453979e-02 1.578476340027121296e+03
9.779999405145645142e-02 1.558545179306760929e+03
9.789999574422836304e-02 1.536176699180604373e+03
9.799999743700027466e-02 1.523754118545479287e+03
9.809999167919158936e-02 1.526741710045774653e+03
9.819999337196350098e-02 1.497067999122119090e+03
9.829999506473541260e-02 1.486836981196820943e+03
9.839999675750732422e-02 1.513245151228834175e+03
9.849999845027923584e-02 1.528681921158973637e+03
9.859999269247055054e-02 1.531904784014774123e+03
9.869999438524246216e-02 1.497614037375942644e+03
9.879999607801437378e-02 1.438358195337446432e+03
9.889999777078628540e-02 1.378941654985256946e+03
9.899999201297760010e-02 1.393778077093066031e+03
9.909999370574951172e-02 1.448096863970803724e+03
9.919999539852142334e-02 1.508720704465167728e+03
9.929999709129333496e-02 1.568387066853303395e+03
9.939999878406524658e-02 1.619132367831181909e+03
9.949999302625656128e-02 1.648864925371093250e+03
9.959999471902847290e-02 1.655702096904408108e+03
9.969999641180038452e-02 1.653407442708733242e+03
9.979999810457229614e-02 1.635035717438753409e+03
9.989999234676361084e-02 1.602541606118769550e+03
9.999999403953552246e-02 1.571637208282800430e+03
1.000999957323074341e-01 1.553142894457784905e+03
1.001999974250793457e-01 1.534513680508164271e+03
1.002999916672706604e-01 1.525377225269680821e+03
1.003999933600425720e-01 1.508417437682478294e+03
1.004999950528144836e-01 1.489855411920081906e+03
1.005999967455863953e-01 1.504901212318412490e+03
1.006999984383583069e-01 1.523646733129844733e+03
1.007999926805496216e-01 1.531505153558647180e+03
1.008999943733215332e-01 1.514670221563525047e+03
1.009999960660934448e-01 1.463661724905943402e+03
1.010999977588653564e-01 1.402592961586630281e+03
1.011999920010566711e-01 1.401923167996320444e+03
1.012999936938285828e-01 1.447102879828802088e+03
1.013999953866004944e-01 1.501964781098346748e+03
1.014999970793724060e-01 1.558451211104852064e+03
1.015999913215637207e-01 1.611801404875277058e+03
1.016999930143356323e-01 1.642787138758615583e+03
1.017999947071075439e-01 1.656137722060268970e+03
1.018999963998794556e-01 1.651977821906189774e+03
1.019999980926513672e-01 1.635529675980948241e+03
1.020999923348426819e-01 1.605015179201121100e+03
1.021999940276145935e-01 1.574898342203803622e+03
1.022999957203865051e-01 1.550855528671247612e+03
1.023999974131584167e-01 1.538077033160886913e+03
1.024999916553497314e-01 1.536937887118225035e+03
1.025999933481216431e-01 1.509525769452709937e+03
1.026999950408935547e-01 1.497410931275856456e+03
1.027999967336654663e-01 1.515841275260623661e+03
1.028999984264373779e-01 1.529304145359780250e+03
1.029999926686286926e-01 1.529860624258800271e+03
1.030999943614006042e-01 1.495204191489694949e+03
1.031999960541725159e-01 1.439199919249452705e+03
1.032999977469444275e-01 1.389329683487397688e+03
1.033999919891357422e-01 1.431767596862468736e+03
1.034999936819076538e-01 1.477532179648196234e+03
1.035999953746795654e-01 1.538038783441882515e+03
1.036999970674514771e-01 1.588265421082458488e+03
1.037999913096427917e-01 1.626901483953901788e+03
1.038999930024147034e-01 1.645307777472370617e+03
1.039999946951866150e-01 1.649737387954098722e+03
1.040999963879585266e-01 1.637106225010460321e+03
1.041999980807304382e-01 1.606272928131026219e+03
1.042999923229217529e-01 1.577028048106045844e+03
1.043999940156936646e-01 1.552718365795017689e+03
1.044999957084655762e-01 1.541064223257053982e+03
1.045999974012374878e-01 1.534705873884960738e+03
1.046999916434288025e-01 1.513054618961873530e+03
1.047999933362007141e-01 1.505398754066472975e+03
1.048999950289726257e-01 1.520037642665331759e+03
1.049999967217445374e-01 1.525033272260269769e+03
1.050999984145164490e-01 1.521534606271795838e+03
1.051999926567077637e-01 1.474268995298552227e+03
1.052999943494796753e-01 1.422718322924841232e+03
1.053999960422515869e-01 1.415828854850045218e+03
1.054999977350234985e-01 1.458093584591510080e+03
1.055999919772148132e-01 1.505690197407446703e+03
1.056999936699867249e-01 1.561747001919338800e+03
1.057999953627586365e-01 1.604578440395523558e+03
1.058999970555305481e-01 1.630868063504056408e+03
1.059999912977218628e-01 1.644943934569008434e+03
1.060999929904937744e-01 1.640365401789092402e+03
1.061999946832656860e-01 1.617807929947796538e+03
1.062999963760375977e-01 1.589182245134978075e+03
1.063999980688095093e-01 1.565187475796474018e+03
1.064999923110008240e-01 1.549318831644998681e+03
1.065999940037727356e-01 1.543447691103796615e+03
1.066999956965446472e-01 1.508323391486335595e+03
1.067999973893165588e-01 1.499909311206294205e+03
1.068999916315078735e-01 1.513844407113538864e+03
1.069999933242797852e-01 1.520843788729518792e+03
1.070999950170516968e-01 1.515734486172656716e+03
1.071999967098236084e-01 1.475882335893917798e+03
1.072999984025955200e-01 1.420831269392861941e+03
1.073999926447868347e-01 1.426837478350876154e+03
1.074999943375587463e-01 1.469239147254565523e+03
1.075999960303306580e-01 1.516787137523924685e+03
1.076999977231025696e-01 1.566449350726787088e+03
1.077999919652938843e-01 1.605765543672880540e+03
1.078999936580657959e-01 1.632035514795515155e+03
1.079999953508377075e-01 1.639434959687942637e+03
1.080999970436096191e-01 1.629203716021870378e+03
1.081999912858009338e-01 1.604387859927355521e+03
1.082999929785728455e-01 1.582296145811640599e+03
1.083999946713447571e-01 1.556247403204471084e+03
1.084999963641166687e-01 1.551571862960070348e+03
1.085999980568885803e-01 1.526200373491283699e+03
1.086999922990798950e-01 1.506737600339377195e+03
1.087999939918518066e-01 1.514243151838733183e+03
1.088999956846237183e-01 1.518789647435334700e+03
1.089999973773956299e-01 1.516363944306872099e+03
1.090999916195869446e-01 1.480282090957523224e+03
1.091999933123588562e-01 1.429757412864206344e+03
1.092999950051307678e-01 1.426485329040376428e+03
1.093999966979026794e-01 1.466369859749889429e+03
1.094999983906745911e-01 1.514872520247951115e+03
1.095999926328659058e-01 1.562434184833097333e+03
1.096999943256378174e-01 1.601154115099936234e+03
1.097999960184097290e-01 1.625094160244863133e+03
1.098999977111816406e-01 1.633695764919707472e+03
1.099999919533729553e-01 1.618237564777756688e+03
1.100999936461448669e-01 1.598239822488910249e+03
1.101999953389167786e-01 1.576763197923757843e+03
1.102999970316886902e-01 1.554393659601778381e+03
1.103999912738800049e-01 1.543572829584354849e+03
1.104999929666519165e-01 1.513608185272915989e+03
1.105999946594238281e-01 1.510820303628133843e+03
1.106999963521957397e-01 1.509858857389465356e+03
1.107999980449676514e-01 1.517988207230306671e+03
1.108999922871589661e-01 1.489447912592804414e+03
1.109999939799308777e-01 1.444052675098233294e+03
1.110999956727027893e-01 1.424917373466820663e+03
1.111999973654747009e-01 1.465690860755834819e+03
1.112999916076660156e-01 1.510817465440824208e+03
1.113999933004379272e-01 1.555216168902185018e+03
1.114999949932098389e-01 1.592213314078769372e+03
1.115999966859817505e-01 1.618697519182068845e+03
1.116999983787536621e-01 1.628376866300639676e+03
1.117999926209449768e-01 1.622717274596778225e+03
1.118999943137168884e-01 1.598179373866553760e+03
1.119999960064888000e-01 1.575416806971380083e+03
1.120999976992607117e-01 1.561746888667413486e+03
1.121999919414520264e-01 1.542678247222549544e+03
1.122999936342239380e-01 1.517424621544825641e+03
1.123999953269958496e-01 1.514326752062250307e+03
1.124999970197677612e-01 1.513695177876118805e+03
1.125999912619590759e-01 1.506829682147549875e+03
1.126999929547309875e-01 1.471718438694915903e+03
1.127999946475028992e-01 1.429118355676261672e+03
1.128999963402748108e-01 1.451959098904639177e+03
1.129999980330467224e-01 1.495885833619193590e+03
1.130999922752380371e-01 1.536568601944816692e+03
1.131999939680099487e-01 1.577727981946995214e+03
1.132999956607818604e-01 1.606748020075727482e+03
1.133999973535537720e-01 1.621444038680576796e+03
1.134999915957450867e-01 1.617184855028679522e+03
1.135999932885169983e-01 1.606431370228749984e+03
1.136999949812889099e-01 1.585796625303117708e+03
1.137999966740608215e-01 1.577330386429152895e+03
1.138999983668327332e-01 1.538237119012412450e+03
1.139999926090240479e-01 1.518985139188755738e+03
1.140999943017959595e-01 1.508625619145011115e+03
1.141999959945678711e-01 1.507505160820222727e+03
1.142999976873397827e-01 1.492109831081481843e+03
1.143999919295310974e-01 1.455068282702760371e+03
1.144999936223030090e-01 1.424024501669392976e+03
1.145999953150749207e-01 1.463751770529418764e+03
1.146999970078468323e-01 1.506174697816682283e+03
1.147999912500381470e-01 1.546066255778555387e+03
1.148999929428100586e-01 1.582882771589947879e+03
1.149999946355819702e-01 1.608372091053785425e+03
1.150999963283538818e-01 1.617098132733158764e+03
1.151999980211257935e-01 1.607156369904417716e+03
1.152999922633171082e-01 1.592487448664036947e+03
1.153999939560890198e-01 1.581377060913301875e+03
1.154999956488609314e-01 1.548480440172283579e+03
1.155999973416328430e-01 1.522396468773863262e+03
1.156999915838241577e-01 1.507952287729440059e+03
1.157999932765960693e-01 1.504195909955521529e+03
1.158999949693679810e-01 1.486228992417572954e+03
1.159999966621398926e-01 1.451588888740596758e+03
1.160999983549118042e-01 1.418723630412269131e+03
1.161999925971031189e-01 1.463426060405925000e+03
1.162999942898750305e-01 1.507504928741930598e+03
1.163999959826469421e-01 1.547080501398913611e+03
1.164999976754188538e-01 1.582957630228748712e+03
1.165999919176101685e-01 1.605599971305278359e+03
1.166999936103820801e-01 1.609151526626159466e+03
1.167999953031539917e-01 1.600127230890010424e+03
1.168999969959259033e-01 1.590932783150774867e+03
1.169999912381172180e-01 1.568535660027887388e+03
1.170999929308891296e-01 1.537163873404984997e+03
1.171999946236610413e-01 1.510752960073617032e+03
1.172999963164329529e-01 1.503422200256695533e+03
1.173999980092048645e-01 1.490013520860587050e+03
1.174999922513961792e-01 1.457422440908485441e+03
1.175999939441680908e-01 1.420633709256885368e+03
1.176999956369400024e-01 1.463745399847554381e+03
1.177999973297119141e-01 1.506036092711720357e+03
1.178999915719032288e-01 1.548361072711014458e+03
1.179999932646751404e-01 1.581607695622211850e+03
1.180999949574470520e-01 1.602244379347791437e+03
1.181999966502189636e-01 1.607987568197437895e+03
1.182999908924102783e-01 1.602331869077154806e+03
1.183999925851821899e-01 1.603203719515229523e+03
1.184999942779541016e-01 1.561091461257296032e+03
1.185999959707260132e-01 1.521973551658549468e+03
1.186999976634979248e-01 1.508218136748148481e+03
1.187999919056892395e-01 1.493769862838349582e+03
1.188999935984611511e-01 1.465163752796145673e+03
1.189999952912330627e-01 1.432726683420732115e+03
1.190999969840049744e-01 1.450618810858415600e+03
1.191999912261962891e-01 1.493883800162332591e+03
1.192999929189682007e-01 1.534599033746129180e+03
1.193999946117401123e-01 1.571052949885211547e+03
1.194999963045120239e-01 1.596868870649132987e+03
1.195999979972839355e-01 1.606128251216570334e+03
1.196999922394752502e-01 1.603524411861787939e+03
1.197999939322471619e-01 1.590087034127465358e+03
1.198999956250190735e-01 1.555142210103357456e+03
1.199999973177909851e-01 1.515107757841456760e+03
1.200999915599822998e-01 1.505188226817322175e+03
1.201999932527542114e-01 1.480432775508352279e+03
1.202999949455261230e-01 1.449265356514093128e+03
1.203999966382980347e-01 1.422808263221939796e+03
1.204999908804893494e-01 1.467475674868447868e+03
1.205999925732612610e-01 1.511976204130991846e+03
1.206999942660331726e-01 1.550775979637857290e+03
1.207999959588050842e-01 1.580513912606120357e+03
1.208999976515769958e-01 1.601775595045328146e+03
1.209999918937683105e-01 1.607837803122754849e+03
1.210999935865402222e-01 1.591847436252118769e+03
1.211999952793121338e-01 1.554523259135460421e+03
1.212999969720840454e-01 1.518276599428524150e+03
1.213999912142753601e-01 1.498915414384548967e+03
1.214999929070472717e-01 1.469104395608125742e+03
1.215999945998191833e-01 1.439221212992813889e+03
1.216999962925910950e-01 1.438222779572688978e+03
1.217999979853630066e-01 1.487115386313323370e+03
1.218999922275543213e-01 1.528517224694994638e+03
1.219999939203262329e-01 1.563522287151819000e+03
1.220999956130981445e-01 1.589523156031068993e+03
1.221999973058700562e-01 1.605067381466462393e+03
1.222999915480613708e-01 1.603885640733222317e+03
1.223999932408332825e-01 1.566167031575892224e+03
1.224999949336051941e-01 1.526378729452914513e+03
1.225999966263771057e-01 1.496329697037940605e+03
1.226999908685684204e-01 1.470229646745368882e+03
1.227999925613403320e-01 1.436371790026940289e+03
1.228999942541122437e-01 1.435566906293074453e+03
1.229999959468841553e-01 1.484578723391645553e+03
1.230999976396560669e-01 1.528266748354878246e+03
1.231999918818473816e-01 1.564745616461926147e+03
1.232999935746192932e-01 1.590262288634218066e+03
1.233999952673912048e-01 1.606561888749796026e+03
1.234999969601631165e-01 1.575936364153464638e+03
1.235999912023544312e-01 1.531035820919155185e+03
1.236999928951263428e-01 1.502662834126734651e+03
1.237999945878982544e-01 1.469749046556120220e+03
1.238999962806701660e-01 1.434641769512917335e+03
1.239999979734420776e-01 1.420331254793218704e+03
1.240999922156333923e-01 1.474048210698602816e+03
1.241999939084053040e-01 1.519160844638432309e+03
1.242999956011772156e-01 1.559610685642405770e+03
1.243999972939491272e-01 1.586422135609682300e+03
1.244999915361404419e-01 1.593091440657455223e+03
1.245999932289123535e-01 1.550184401667823067e+03
1.246999949216842651e-01 1.510000161779996233e+03
1.247999966144561768e-01 1.479618084093538755e+03
1.248999908566474915e-01 1.448183055710939698e+03
1.249999925494194031e-01 1.413529517776372359e+03
1.251000016927719116e-01 1.452236801583660281e+03
1.251999884843826294e-01 1.502739278822606593e+03
1.252999901771545410e-01 1.545159630445250514e+03
1.253999918699264526e-01 1.578996596836764411e+03
1.254999935626983643e-01 1.571137952738427430e+03
1.255999952554702759e-01 1.531878541402341398e+03
1.256999969482421875e-01 1.495617675646790303e+03
1.257999986410140991e-01 1.459123268868464947e+03
1.259000003337860107e-01 1.426787474169855386e+03
1.259999871253967285e-01 1.411721595841984708e+03
1.260999888181686401e-01 1.469391087845823222e+03
1.261999905109405518e-01 1.519546471542840891e+03
1.262999922037124634e-01 1.558806640121855708e+03
1.263999938964843750e-01 1.556810695008470248e+03
1.264999955892562866e-01 1.517631277811496602e+03
1.265999972820281982e-01 1.480757681540651447e+03
1.266999989748001099e-01 1.444583290049349216e+03
1.268000006675720215e-01 1.408911855907218069e+03
1.268999874591827393e-01 1.408550675494668212e+03
1.269999891519546509e-01 1.466474809806281428e+03
1.270999908447265625e-01 1.518689632037395768e+03
1.271999925374984741e-01 1.536389557238088855e+03
1.272999942302703857e-01 1.500771643626834930e+03
1.273999959230422974e-01 1.464586201672686002e+03
1.274999976158142090e-01 1.426426823969985890e+03
1.275999993085861206e-01 1.393551242496110490e+03
1.277000010013580322e-01 1.385085461351914773e+03
1.277999877929687500e-01 1.450977800683631585e+03
1.278999894857406616e-01 1.505197809097690197e+03
1.279999911785125732e-01 1.487448162278307564e+03
1.280999928712844849e-01 1.448164906635487796e+03
1.281999945640563965e-01 1.412979708859131733e+03
1.282999962568283081e-01 1.378962348855876826e+03
1.283999979496002197e-01 1.349090532890378427e+03
1.284999996423721313e-01 1.405959026796275339e+03


==> graphics/simulation_of_wedge/exp7/hyper_training_7.dat <==
{
    "u_min": 140.0,
    "u_max": 210.0,
    "kp": 0.22445674903839108,
    "ki": 0.0017591550712581696,
    "ff": 166.24048745176987,
    "kp_bits": 12,
    "ki_bits": 9810,
    "ff_bits": 1361,
    "ref": 1555.0,
    "mse": 10712.447917089783,
    "violation_mae": 133.546081745299,
    "penalty_coefficient": 75.0
}

==> graphics/simulation_of_wedge/exp7/u_data_training_7.dat <==
0.000000000000000000e+00 3.140076653770694293e+02
9.999999747378751636e-05 2.880684697401499079e+02
1.999999949475750327e-04 2.656026499806587822e+02
2.999999851454049349e-04 2.454022113395651843e+02
3.999999898951500654e-04 2.283655383852619707e+02
4.999999655410647392e-04 2.164959434995494405e+02
5.999999702908098698e-04 2.070604624907309415e+02
6.999999750405550003e-04 1.997734163659294211e+02
7.999999797903001308e-04 1.960189080452233270e+02
8.999999845400452614e-04 1.987574233678360542e+02
9.999999310821294785e-04 1.975768964105093346e+02
1.099999994039535522e-03 1.987146788982968530e+02
1.199999940581619740e-03 2.029619351541460048e+02
1.300000003539025784e-03 2.046720315943452420e+02
1.399999950081110001e-03 2.044499173362163447e+02
1.500000013038516045e-03 2.080041369398942379e+02
1.599999959580600262e-03 2.073030481487225813e+02
1.699999906122684479e-03 2.078799249698916469e+02
1.799999969080090523e-03 2.067767997898508554e+02
1.899999915622174740e-03 2.073733445710554975e+02
1.999999862164258957e-03 2.077984558650523752e+02
2.099999925121665001e-03 2.074581824125270941e+02
2.199999988079071045e-03 2.082989693210860764e+02
2.300000051036477089e-03 2.102429494942910537e+02
2.399999881163239479e-03 2.090340636832607970e+02
2.499999944120645523e-03 2.075694081241312858e+02
2.600000007078051567e-03 2.134523547206428589e+02
2.699999837204813957e-03 2.101349012246447501e+02
2.799999900162220001e-03 2.082938360533138962e+02
2.899999963119626045e-03 2.094888334842130178e+02
3.000000026077032089e-03 2.093681950947299981e+02
3.099999856203794479e-03 2.044461681727457858e+02
3.199999919161200523e-03 1.978934767350041000e+02
3.299999982118606567e-03 1.662404874517698659e+02
3.399999812245368958e-03 1.662404874517698659e+02
3.499999875202775002e-03 1.662404874517698659e+02
3.599999938160181046e-03 1.662404874517698659e+02
3.700000001117587090e-03 1.662404874517698659e+02
3.799999831244349480e-03 1.662404874517698659e+02
3.899999894201755524e-03 1.662404874517698659e+02
3.999999724328517914e-03 1.662404874517698659e+02
4.100000020116567612e-03 1.662404874517698659e+02
4.199999850243330002e-03 1.662404874517698659e+02
4.299999680370092392e-03 1.662404874517698659e+02
4.399999976158142090e-03 1.662404874517698659e+02
4.499999806284904480e-03 1.662404874517698659e+02
4.600000102072954178e-03 2.929637607205312975e+02
4.699999932199716568e-03 2.681886425814148538e+02
4.799999762326478958e-03 2.442360830919088812e+02
4.900000058114528656e-03 2.223424997233251759e+02
4.999999888241291046e-03 2.035112299833136262e+02
5.099999718368053436e-03 1.892439244239936329e+02
5.200000014156103134e-03 1.797878308809347914e+02
5.299999844282865524e-03 1.748329585650386946e+02
5.399999674409627914e-03 1.732806902433207483e+02
5.499999970197677612e-03 1.730709625082228627e+02
5.599999800324440002e-03 1.751048393533251044e+02
5.699999630451202393e-03 1.762394954198232995e+02
5.799999926239252090e-03 1.790053056475557014e+02
5.899999756366014481e-03 1.798861509964376637e+02
6.000000052154064178e-03 1.830015790261025472e+02
6.099999882280826569e-03 1.822595708601723743e+02
6.199999712407588959e-03 1.827648640809141796e+02
6.300000008195638657e-03 1.827250551738455897e+02
6.399999838322401047e-03 1.827154096238579655e+02
6.499999668449163437e-03 1.826742396140468827e+02
6.599999964237213135e-03 1.807884957587616555e+02
6.699999794363975525e-03 1.816450363337397960e+02
6.799999624490737915e-03 1.813488757813328505e+02
6.899999920278787613e-03 1.817755988633471418e+02
6.999999750405550003e-03 1.826066359612524934e+02
7.100000046193599701e-03 1.845952642135930830e+02
7.199999876320362091e-03 1.863979562864694799e+02
7.299999706447124481e-03 1.858831605255705313e+02
7.400000002235174179e-03 1.894477873708315769e+02
7.499999832361936569e-03 1.878093174298663257e+02
7.599999662488698959e-03 1.857461465231117472e+02
7.699999958276748657e-03 1.662404874517698659e+02
7.799999788403511047e-03 1.662404874517698659e+02
7.899999618530273438e-03 1.662404874517698659e+02
7.999999448657035828e-03 1.662404874517698659e+02
8.100000210106372833e-03 1.662404874517698659e+02
8.200000040233135223e-03 1.662404874517698659e+02
8.299999870359897614e-03 1.662404874517698659e+02
8.399999700486660004e-03 1.662404874517698659e+02
8.499999530613422394e-03 1.662404874517698659e+02
8.599999360740184784e-03 1.662404874517698659e+02
8.700000122189521790e-03 1.662404874517698659e+02
8.799999952316284180e-03 1.662404874517698659e+02
8.899999782443046570e-03 1.662404874517698659e+02
8.999999612569808960e-03 2.839425525440386764e+02
9.099999442696571350e-03 2.615664617913506618e+02
9.200000204145908356e-03 2.395354456307082387e+02
9.300000034272670746e-03 2.181776500200565749e+02
9.399999864399433136e-03 1.992801934233032739e+02
9.499999694526195526e-03 1.840099962059023255e+02
9.599999524652957916e-03 1.728984317265325785e+02
9.699999354779720306e-03 1.672868314376333672e+02
9.800000116229057312e-03 1.666660350038347360e+02
9.899999946355819702e-03 1.647040755500066780e+02
9.999999776482582092e-03 1.664068530719260650e+02
1.009999960660934448e-02 1.684516810109015523e+02
1.019999943673610687e-02 1.710885042314960174e+02
1.030000019818544388e-02 1.736333819280947637e+02
1.040000002831220627e-02 1.764258405520049564e+02
1.049999985843896866e-02 1.768024007554929256e+02
1.059999968856573105e-02 1.771978692609874884e+02
1.069999951869249344e-02 1.765144090021386205e+02
1.079999934881925583e-02 1.763242760236162781e+02
1.090000011026859283e-02 1.777588025629684125e+02
1.099999994039535522e-02 1.748819572247243741e+02
1.109999977052211761e-02 1.761747121835741723e+02
1.119999960064888000e-02 1.763629850675322928e+02
1.129999943077564240e-02 1.779814175558070417e+02
1.139999926090240479e-02 1.778413996474743328e+02
1.150000002235174179e-02 1.808052254586908134e+02
1.159999985247850418e-02 1.817865217695573108e+02
1.169999968260526657e-02 1.817837863441147590e+02
1.179999951273202896e-02 1.829480673267518114e+02
1.189999934285879135e-02 1.839412544566571057e+02
1.200000010430812836e-02 1.825576808832962286e+02
1.209999993443489075e-02 1.662404874517698659e+02
1.219999976456165314e-02 1.662404874517698659e+02
1.229999959468841553e-02 1.662404874517698659e+02
1.239999942481517792e-02 1.662404874517698659e+02
1.249999925494194031e-02 1.662404874517698659e+02
1.260000001639127731e-02 1.662404874517698659e+02
1.269999984651803970e-02 1.662404874517698659e+02
1.279999967664480209e-02 1.662404874517698659e+02
1.289999950677156448e-02 1.662404874517698659e+02
1.299999933689832687e-02 1.662404874517698659e+02
1.310000009834766388e-02 1.662404874517698659e+02
1.319999992847442627e-02 1.662404874517698659e+02
1.329999975860118866e-02 1.662404874517698659e+02
1.339999958872795105e-02 2.698121774818814060e+02
1.349999941885471344e-02 2.479415190320086708e+02
1.359999924898147583e-02 2.267373190591231946e+02
1.370000001043081284e-02 2.068484432325274156e+02
1.379999984055757523e-02 1.898584782840418086e+02
1.389999967068433762e-02 1.758507820573721290e+02
1.399999950081110001e-02 1.670988404954743203e+02
1.409999933093786240e-02 1.643901542703079031e+02
1.420000009238719940e-02 1.640059111585544258e+02
1.429999992251396179e-02 1.627502729356330633e+02
1.439999975264072418e-02 1.666423671681681071e+02
1.449999958276748657e-02 1.686461832141935133e+02
1.459999941289424896e-02 1.699200851348647348e+02
1.469999924302101135e-02 1.699616791405653657e+02
1.480000000447034836e-02 1.750221087430184355e+02
1.489999983459711075e-02 1.744087745462752537e+02
1.499999966472387314e-02 1.732233387300962022e+02
1.509999949485063553e-02 1.748759184973370395e+02
1.519999932497739792e-02 1.753041476880558207e+02
1.529999915510416031e-02 1.744922531423135581e+02
1.539999991655349731e-02 1.746325907745131758e+02
1.549999974668025970e-02 1.754944590752336069e+02
1.559999957680702209e-02 1.756632274396266951e+02
1.569999940693378448e-02 1.762899103744315141e+02
1.579999923706054688e-02 1.781732278311315270e+02
1.589999906718730927e-02 1.802248734513730426e+02
1.599999889731407166e-02 1.807931658678359952e+02
1.609999872744083405e-02 1.821161823695422584e+02
1.620000042021274567e-02 1.829625904392601683e+02
1.630000025033950806e-02 1.810752911813871719e+02
1.640000008046627045e-02 1.662404874517698659e+02
1.649999991059303284e-02 1.662404874517698659e+02
1.659999974071979523e-02 1.662404874517698659e+02
1.669999957084655762e-02 1.662404874517698659e+02
1.679999940097332001e-02 1.662404874517698659e+02
1.689999923110008240e-02 1.662404874517698659e+02
1.699999906122684479e-02 1.662404874517698659e+02
1.709999889135360718e-02 1.662404874517698659e+02
1.719999872148036957e-02 1.662404874517698659e+02
1.730000041425228119e-02 1.662404874517698659e+02
1.740000024437904358e-02 1.662404874517698659e+02
1.750000007450580597e-02 1.662404874517698659e+02
1.759999990463256836e-02 2.829912854540526155e+02
1.769999973475933075e-02 2.621349174251248542e+02
1.779999956488609314e-02 2.406093981319830277e+02
1.789999939501285553e-02 2.198853919350271440e+02
1.799999922513961792e-02 2.004694630566830256e+02
1.809999905526638031e-02 1.839699686044660325e+02
1.819999888539314270e-02 1.717569669584321161e+02
1.829999871551990509e-02 1.646299817035529145e+02
1.840000040829181671e-02 1.625187719641549506e+02
1.850000023841857910e-02 1.610338942055620635e+02
1.860000006854534149e-02 1.625088553798860858e+02
1.869999989867210388e-02 1.636455336998267001e+02
1.879999972879886627e-02 1.650229567282223968e+02
1.889999955892562866e-02 1.673567893522335623e+02
1.899999938905239105e-02 1.697097756713075114e+02
1.909999921917915344e-02 1.714857523490499887e+02
1.919999904930591583e-02 1.705942860866445301e+02
1.929999887943267822e-02 1.717800274937845870e+02
1.939999870955944061e-02 1.722123442278623315e+02
1.950000040233135223e-02 1.735475105538964442e+02
1.960000023245811462e-02 1.741257846225059893e+02
1.970000006258487701e-02 1.750211621436896507e+02
1.979999989271163940e-02 1.744863280261590717e+02
1.989999972283840179e-02 1.746608834091261429e+02
1.999999955296516418e-02 1.753850804744380696e+02
2.009999938309192657e-02 1.785328480479693383e+02
2.019999921321868896e-02 1.790386105753408401e+02
2.029999904334545135e-02 1.792531458118957630e+02
2.039999887347221375e-02 1.794204595383212393e+02
2.049999870359897614e-02 1.777050968082522786e+02
2.060000039637088776e-02 1.662404874517698659e+02
2.070000022649765015e-02 1.662404874517698659e+02
2.080000005662441254e-02 1.662404874517698659e+02
2.089999988675117493e-02 1.662404874517698659e+02
2.099999971687793732e-02 1.662404874517698659e+02
2.109999954700469971e-02 1.662404874517698659e+02
2.119999937713146210e-02 1.662404874517698659e+02
2.129999920725822449e-02 1.662404874517698659e+02
2.139999903738498688e-02 1.662404874517698659e+02
2.149999886751174927e-02 1.662404874517698659e+02
2.159999869763851166e-02 1.662404874517698659e+02
2.169999852776527405e-02 1.662404874517698659e+02
2.180000022053718567e-02 2.798672656055823609e+02
2.190000005066394806e-02 2.595074308727435550e+02
2.199999988079071045e-02 2.389235948006680701e+02
2.209999971091747284e-02 2.180204002382436670e+02
2.219999954104423523e-02 1.985622172894048560e+02
2.229999937117099762e-02 1.820658536318538836e+02
2.239999920129776001e-02 1.701753043609673455e+02
2.249999903142452240e-02 1.634527719295300301e+02
2.259999886155128479e-02 1.595231469774474817e+02
2.269999869167804718e-02 1.584770326080155769e+02
2.279999852180480957e-02 1.598132180061277268e+02
2.290000021457672119e-02 1.640679075635509321e+02
2.300000004470348358e-02 1.659537689214183445e+02
2.309999987483024597e-02 1.654322683294280409e+02
2.319999970495700836e-02 1.681311808291741272e+02
2.329999953508377075e-02 1.688484280417982291e+02
2.339999936521053314e-02 1.693965802074741589e+02
2.349999919533729553e-02 1.702628046109466595e+02
2.359999902546405792e-02 1.719086351475654908e+02
2.369999885559082031e-02 1.709620261615948493e+02
2.379999868571758270e-02 1.699662804983762783e+02
2.389999851584434509e-02 1.719289330229316874e+02
2.400000020861625671e-02 1.742707100659663979e+02
2.410000003874301910e-02 1.752297793185352646e+02
2.419999986886978149e-02 1.753228022146009550e+02
2.429999969899654388e-02 1.767807527638602778e+02
2.439999952912330627e-02 1.792133530423207901e+02
2.449999935925006866e-02 1.777988980702021138e+02
2.459999918937683105e-02 1.790619185932556263e+02
2.469999901950359344e-02 1.760748392566264044e+02
2.479999884963035583e-02 1.662404874517698659e+02
2.489999867975711823e-02 1.662404874517698659e+02
2.499999850988388062e-02 1.662404874517698659e+02
2.510000020265579224e-02 1.662404874517698659e+02
2.520000003278255463e-02 1.662404874517698659e+02
2.529999986290931702e-02 1.662404874517698659e+02
2.539999969303607941e-02 1.662404874517698659e+02
2.549999952316284180e-02 1.662404874517698659e+02
2.559999935328960419e-02 1.662404874517698659e+02
2.569999918341636658e-02 1.662404874517698659e+02
2.579999901354312897e-02 1.662404874517698659e+02
2.589999884366989136e-02 1.662404874517698659e+02
2.599999867379665375e-02 2.608746291086816882e+02
2.609999850392341614e-02 2.405803795132219420e+02
2.620000019669532776e-02 2.204779077855342848e+02
2.630000002682209015e-02 2.005802125573729882e+02
2.639999985694885254e-02 1.831553581635869818e+02
2.649999968707561493e-02 1.699575715036096426e+02
2.659999951720237732e-02 1.630561740309846641e+02
2.669999934732913971e-02 1.583876441756860061e+02
2.679999917745590210e-02 1.563519090745551807e+02
2.689999900758266449e-02 1.575418549493873286e+02
2.699999883770942688e-02 1.596898341056107711e+02
2.709999866783618927e-02 1.619393480132181935e+02
2.719999849796295166e-02 1.645254624294312578e+02
2.730000019073486328e-02 1.686358940873979009e+02
2.740000002086162567e-02 1.701940559196166021e+02
2.749999985098838806e-02 1.679458458526845845e+02
2.759999968111515045e-02 1.687054979695523116e+02
2.769999951124191284e-02 1.693071004347969222e+02
2.779999934136867523e-02 1.691221845944570532e+02
2.789999917149543762e-02 1.675678077529497045e+02
2.799999900162220001e-02 1.711363642766967814e+02
2.809999883174896240e-02 1.716399117761532125e+02
2.819999866187572479e-02 1.725359041225617887e+02
2.829999849200248718e-02 1.731255568818280040e+02
2.840000018477439880e-02 1.801496639538626994e+02
2.850000001490116119e-02 1.788685544041352102e+02
2.859999984502792358e-02 1.776364678895172347e+02
2.869999967515468597e-02 1.775497117623663712e+02
2.879999950528144836e-02 1.662404874517698659e+02
2.889999933540821075e-02 1.662404874517698659e+02
2.899999916553497314e-02 1.662404874517698659e+02
2.909999899566173553e-02 1.662404874517698659e+02
2.919999882578849792e-02 1.662404874517698659e+02
2.929999865591526031e-02 1.662404874517698659e+02
2.939999848604202271e-02 1.662404874517698659e+02
2.950000017881393433e-02 1.662404874517698659e+02
2.960000000894069672e-02 1.662404874517698659e+02
2.969999983906745911e-02 1.662404874517698659e+02
2.979999966919422150e-02 1.662404874517698659e+02
2.989999949932098389e-02 1.662404874517698659e+02
2.999999932944774628e-02 2.670295115290076637e+02
3.009999915957450867e-02 2.476289201711979615e+02
3.019999898970127106e-02 2.272463155262549890e+02
3.029999881982803345e-02 2.073811367051182515e+02
3.039999864995479584e-02 1.890905709348143660e+02
3.049999848008155823e-02 1.742446547913155257e+02
3.059999831020832062e-02 1.637809834679171956e+02
3.070000000298023224e-02 1.589641640605199200e+02
3.079999983310699463e-02 1.551163527698143128e+02
3.089999966323375702e-02 1.558159673495992195e+02
3.099999949336051941e-02 1.564421605420183425e+02
3.109999932348728180e-02 1.594935609843431905e+02
3.119999915361404419e-02 1.595765456103675888e+02
3.130000084638595581e-02 1.646514462757644424e+02
3.139999881386756897e-02 1.649045839260858202e+02
3.150000050663948059e-02 1.666934860235870133e+02
3.159999847412109375e-02 1.671910333019031611e+02
3.170000016689300537e-02 1.672135073889162697e+02
3.179999813437461853e-02 1.677538742695614644e+02
3.189999982714653015e-02 1.666297878936307200e+02
3.199999779462814331e-02 1.694442398290580627e+02
3.209999948740005493e-02 1.700217970212481191e+02
3.219999745488166809e-02 1.701273640463805634e+02
3.229999914765357971e-02 1.736880317413904322e+02
3.240000084042549133e-02 1.763771070794064713e+02
3.249999880790710449e-02 1.765234803711154541e+02
3.260000050067901611e-02 1.771703020023878423e+02
3.269999846816062927e-02 1.744083191895761331e+02
3.280000016093254089e-02 1.662404874517698659e+02
3.289999812841415405e-02 1.662404874517698659e+02
3.299999982118606567e-02 1.662404874517698659e+02
3.309999778866767883e-02 1.662404874517698659e+02
3.319999948143959045e-02 1.662404874517698659e+02
3.329999744892120361e-02 1.662404874517698659e+02
3.339999914169311523e-02 1.662404874517698659e+02
3.350000083446502686e-02 1.662404874517698659e+02
3.359999880194664001e-02 1.662404874517698659e+02
3.370000049471855164e-02 1.662404874517698659e+02
3.379999846220016479e-02 1.662404874517698659e+02
3.390000015497207642e-02 1.662404874517698659e+02
3.399999812245368958e-02 2.560439131136129163e+02
3.409999981522560120e-02 2.374237742112652541e+02
3.419999778270721436e-02 2.169752780797328171e+02
3.429999947547912598e-02 1.979252601404606935e+02
3.439999744296073914e-02 1.806041718544740320e+02
3.449999913573265076e-02 1.680551204051220395e+02
3.460000082850456238e-02 1.596671168365683116e+02
3.469999879598617554e-02 1.543422138539216917e+02
3.480000048875808716e-02 1.541905236538732993e+02
3.489999845623970032e-02 1.542366986467478966e+02
3.500000014901161194e-02 1.571459161368363766e+02
3.509999811649322510e-02 1.563398739871272198e+02
3.519999980926513672e-02 1.600183320719692404e+02
3.529999777674674988e-02 1.624442295518338994e+02
3.539999946951866150e-02 1.623313576383791315e+02
3.549999743700027466e-02 1.629015071073398246e+02
3.559999912977218628e-02 1.651026669719196889e+02
3.570000082254409790e-02 1.677021657568498938e+02
3.579999879002571106e-02 1.654737719562565985e+02
3.590000048279762268e-02 1.687150086142170835e+02
3.599999845027923584e-02 1.687609355375350333e+02
3.610000014305114746e-02 1.718093684988053553e+02
3.619999811053276062e-02 1.705267334596889555e+02
3.629999980330467224e-02 1.737917043093686118e+02
3.639999777078628540e-02 1.748282647753862307e+02
3.649999946355819702e-02 1.738238274026282113e+02
3.659999743103981018e-02 1.741812949074287076e+02
3.669999912381172180e-02 1.662404874517698659e+02
3.680000081658363342e-02 1.662404874517698659e+02
3.689999878406524658e-02 1.662404874517698659e+02
3.700000047683715820e-02 1.662404874517698659e+02
3.709999844431877136e-02 1.662404874517698659e+02
3.720000013709068298e-02 1.662404874517698659e+02
3.729999810457229614e-02 1.662404874517698659e+02
3.739999979734420776e-02 1.662404874517698659e+02
3.749999776482582092e-02 1.662404874517698659e+02
3.759999945759773254e-02 1.662404874517698659e+02
3.769999742507934570e-02 1.662404874517698659e+02
3.779999911785125732e-02 1.662404874517698659e+02
3.790000081062316895e-02 2.520560597836353622e+02
3.799999877810478210e-02 2.324794780640927172e+02
3.810000047087669373e-02 2.126949093813798299e+02
3.819999843835830688e-02 1.934901198227631482e+02
3.830000013113021851e-02 1.772631104451104136e+02
3.839999809861183167e-02 1.651903822326655131e+02
3.849999979138374329e-02 1.566750525238870182e+02
3.859999775886535645e-02 1.527550491275008255e+02
3.869999945163726807e-02 1.514768683172872272e+02
3.879999741911888123e-02 1.532215339604896656e+02
3.889999911189079285e-02 1.547723019206112554e+02
3.900000080466270447e-02 1.580150065065245997e+02
3.909999877214431763e-02 1.591737262193490778e+02
3.920000046491622925e-02 1.611553516124597536e+02
3.929999843239784241e-02 1.602992061171344744e+02
3.940000012516975403e-02 1.640401613098138114e+02
3.949999809265136719e-02 1.643032206785119342e+02
3.959999978542327881e-02 1.631634285171204795e+02
3.969999775290489197e-02 1.648353727788465051e+02
3.979999944567680359e-02 1.660055896769119101e+02
3.989999741315841675e-02 1.684361666244220999e+02
3.999999910593032837e-02 1.690952835640493390e+02
4.010000079870223999e-02 1.731456480044894874e+02
4.019999876618385315e-02 1.756864916890405084e+02
4.030000045895576477e-02 1.749064738953841527e+02
4.039999842643737793e-02 1.724956212937185285e+02
4.050000011920928955e-02 1.662404874517698659e+02
4.059999808669090271e-02 1.662404874517698659e+02
4.069999977946281433e-02 1.662404874517698659e+02
4.079999774694442749e-02 1.662404874517698659e+02
4.089999943971633911e-02 1.662404874517698659e+02
4.099999740719795227e-02 1.662404874517698659e+02
4.109999909996986389e-02 1.662404874517698659e+02
4.120000079274177551e-02 1.662404874517698659e+02
4.129999876022338867e-02 1.662404874517698659e+02
4.140000045299530029e-02 1.662404874517698659e+02
4.149999842047691345e-02 1.662404874517698659e+02
4.160000011324882507e-02 1.662404874517698659e+02
4.169999808073043823e-02 2.475156458156314727e+02
4.179999977350234985e-02 2.291324481118982703e+02
4.189999774098396301e-02 2.105753383421908893e+02
4.199999943375587463e-02 1.912884062088546386e+02
4.209999740123748779e-02 1.752398250097363643e+02
4.219999909400939941e-02 1.625573746475527912e+02
4.230000078678131104e-02 1.546547478813079124e+02
4.239999875426292419e-02 1.489488491764000742e+02
4.250000044703483582e-02 1.499863878788578120e+02
4.259999841451644897e-02 1.488967253888930031e+02
4.270000010728836060e-02 1.527167214023411361e+02
4.279999807476997375e-02 1.530795803230574847e+02
4.289999976754188538e-02 1.553566338047752424e+02
4.299999773502349854e-02 1.580650910974806607e+02
4.309999942779541016e-02 1.578294933558311470e+02
4.319999739527702332e-02 1.603303301452668563e+02
4.329999908804893494e-02 1.619525781159875066e+02
4.339999705553054810e-02 1.626028972649336595e+02
4.349999874830245972e-02 1.646432803786817942e+02
4.360000044107437134e-02 1.676992768576183437e+02
4.369999840855598450e-02 1.670872749635226171e+02
4.380000010132789612e-02 1.707242628864891287e+02
4.389999806880950928e-02 1.716868658551890405e+02
4.399999976158142090e-02 1.710997069363591834e+02
4.409999772906303406e-02 1.721042813335245114e+02
4.419999942183494568e-02 1.691431501179866359e+02
4.429999738931655884e-02 1.662404874517698659e+02
4.439999908208847046e-02 1.662404874517698659e+02
4.449999704957008362e-02 1.662404874517698659e+02
4.459999874234199524e-02 1.662404874517698659e+02
4.470000043511390686e-02 1.662404874517698659e+02
4.479999840259552002e-02 1.662404874517698659e+02
4.490000009536743164e-02 1.662404874517698659e+02
4.499999806284904480e-02 1.662404874517698659e+02
4.509999975562095642e-02 1.662404874517698659e+02
4.519999772310256958e-02 1.662404874517698659e+02
4.529999941587448120e-02 1.662404874517698659e+02
4.539999738335609436e-02 2.497895752404920131e+02
4.549999907612800598e-02 2.316077821254730225e+02
4.559999704360961914e-02 2.134596550534178050e+02
4.569999873638153076e-02 1.941200918017745209e+02
4.580000042915344238e-02 1.775848544599388674e+02
4.589999839663505554e-02 1.645312665676280233e+02
4.600000008940696716e-02 1.550624788260561502e+02
4.609999805688858032e-02 1.487042001151392299e+02
4.619999974966049194e-02 1.472921521275315797e+02
4.629999771714210510e-02 1.480443052047025105e+02
4.639999940991401672e-02 1.485077670695209804e+02
4.649999737739562988e-02 1.512835004642590206e+02
4.659999907016754150e-02 1.541850250071018991e+02
4.669999703764915466e-02 1.550134085136814690e+02
4.679999873042106628e-02 1.565261240860417615e+02
4.690000042319297791e-02 1.603498038758737323e+02
4.699999839067459106e-02 1.608917000746860424e+02
4.710000008344650269e-02 1.622771818284471124e+02
4.719999805092811584e-02 1.630711639079705435e+02
4.729999974370002747e-02 1.655844879305718109e+02
4.739999771118164062e-02 1.664572931128396363e+02
4.749999940395355225e-02 1.681580916655620115e+02
4.759999737143516541e-02 1.707721864509918532e+02
4.769999906420707703e-02 1.704373168164854064e+02
4.779999703168869019e-02 1.707505970039468934e+02
4.789999872446060181e-02 1.662404874517698659e+02
4.800000041723251343e-02 1.662404874517698659e+02
4.809999838471412659e-02 1.662404874517698659e+02
4.820000007748603821e-02 1.662404874517698659e+02
4.829999804496765137e-02 1.662404874517698659e+02
4.839999973773956299e-02 1.662404874517698659e+02
4.849999770522117615e-02 1.662404874517698659e+02
4.859999939799308777e-02 1.662404874517698659e+02
4.869999736547470093e-02 1.662404874517698659e+02
4.879999905824661255e-02 1.662404874517698659e+02
4.889999702572822571e-02 1.662404874517698659e+02
4.899999871850013733e-02 2.552979879529891036e+02
4.910000041127204895e-02 2.384525670810872953e+02
4.919999837875366211e-02 2.199641230817731525e+02
4.930000007152557373e-02 2.013500293990995829e+02
4.939999803900718689e-02 1.839084225167061959e+02
4.949999973177909851e-02 1.685711132726553103e+02
4.959999769926071167e-02 1.569321101563313334e+02
4.969999939203262329e-02 1.491355585270732149e+02
4.979999735951423645e-02 1.462136197527716490e+02
4.989999905228614807e-02 1.464738139985043119e+02
4.999999701976776123e-02 1.464081219182446318e+02
5.009999871253967285e-02 1.473232516158261660e+02
5.020000040531158447e-02 1.526200597969754256e+02
5.029999837279319763e-02 1.528346060619500406e+02
5.040000006556510925e-02 1.540696888269431781e+02
5.049999803304672241e-02 1.573952795215863034e+02
5.059999972581863403e-02 1.580525934397076355e+02
5.069999769330024719e-02 1.598029440727286783e+02
5.079999938607215881e-02 1.614751096044867325e+02
5.089999735355377197e-02 1.635963476102673724e+02
5.099999904632568359e-02 1.658624041339326425e+02
5.109999701380729675e-02 1.664240249844866639e+02
5.119999870657920837e-02 1.687351303083993912e+02
5.130000039935112000e-02 1.713670184977293047e+02
5.139999836683273315e-02 1.695087201012201490e+02
5.150000005960464478e-02 1.662404874517698659e+02
5.159999802708625793e-02 1.662404874517698659e+02
5.169999971985816956e-02 1.662404874517698659e+02
5.179999768733978271e-02 1.662404874517698659e+02
5.189999938011169434e-02 1.662404874517698659e+02
5.199999734759330750e-02 1.662404874517698659e+02
5.209999904036521912e-02 1.662404874517698659e+02
5.219999700784683228e-02 1.662404874517698659e+02
5.229999870061874390e-02 1.662404874517698659e+02
5.240000039339065552e-02 1.662404874517698659e+02
5.249999836087226868e-02 1.662404874517698659e+02
5.260000005364418030e-02 2.468478076678976549e+02
5.269999802112579346e-02 2.296977757896742105e+02
5.279999971389770508e-02 2.115238810192423387e+02
5.289999768137931824e-02 1.936892866744283310e+02
5.299999937415122986e-02 1.763473293555371697e+02
5.309999734163284302e-02 1.616516085315186331e+02
5.319999903440475464e-02 1.515192708123700243e+02
5.329999700188636780e-02 1.457369167648615758e+02
5.339999869465827942e-02 1.439026560230769576e+02
5.350000038743019104e-02 1.437236245890148894e+02
5.359999835491180420e-02 1.444838046430376721e+02
5.370000004768371582e-02 1.486112983730182009e+02
5.379999801516532898e-02 1.492409825859965622e+02
5.389999970793724060e-02 1.503563028950386524e+02
5.399999767541885376e-02 1.544414332693481811e+02
5.409999936819076538e-02 1.546979090203197416e+02
5.419999733567237854e-02 1.579666768097469571e+02
5.429999902844429016e-02 1.581960663042280544e+02
5.439999699592590332e-02 1.600541339005043255e+02
5.449999868869781494e-02 1.639710353158986322e+02
5.460000038146972656e-02 1.668595719082573794e+02
5.469999834895133972e-02 1.666136067943851060e+02
5.480000004172325134e-02 1.692908438450563722e+02
5.489999800920486450e-02 1.673505097902106513e+02
5.499999970197677612e-02 1.662404874517698659e+02
5.509999766945838928e-02 1.662404874517698659e+02
5.519999936223030090e-02 1.662404874517698659e+02
5.529999732971191406e-02 1.662404874517698659e+02
5.539999902248382568e-02 1.662404874517698659e+02
5.549999698996543884e-02 1.662404874517698659e+02
5.559999868273735046e-02 1.662404874517698659e+02
5.570000037550926208e-02 1.662404874517698659e+02
5.579999834299087524e-02 1.662404874517698659e+02
5.590000003576278687e-02 1.662404874517698659e+02
5.599999800324440002e-02 1.662404874517698659e+02
5.609999969601631165e-02 2.411075732157650009e+02
5.619999766349792480e-02 2.249421091096155862e+02
5.629999935626983643e-02 2.070523588835064288e+02
5.639999732375144958e-02 1.894284264911400157e+02
5.649999901652336121e-02 1.727602817942569402e+02
5.659999698400497437e-02 1.585196916384923327e+02
5.669999867677688599e-02 1.480876835036492594e+02
5.680000036954879761e-02 1.447870032084757952e+02
5.689999833703041077e-02 1.413064417065145335e+02
5.700000002980232239e-02 1.424530207027624726e+02
5.709999799728393555e-02 1.427361530961407539e+02
5.719999969005584717e-02 1.446379656039460997e+02
5.729999765753746033e-02 1.474101696919602773e+02
5.739999935030937195e-02 1.491287322349778037e+02
5.749999731779098511e-02 1.525938149155994665e+02
5.759999901056289673e-02 1.545619764764413446e+02
5.769999697804450989e-02 1.562338676283221162e+02
5.779999867081642151e-02 1.575626975944513788e+02
5.790000036358833313e-02 1.633601032011206087e+02
5.799999833106994629e-02 1.634143516177333311e+02
5.810000002384185791e-02 1.661288085064308291e+02
5.819999799132347107e-02 1.672274181288730404e+02
5.829999968409538269e-02 1.688249099580871757e+02
5.839999765157699585e-02 1.643792151157050512e+02
5.849999934434890747e-02 1.662404874517698659e+02
5.859999731183052063e-02 1.662404874517698659e+02
5.869999900460243225e-02 1.662404874517698659e+02
5.879999697208404541e-02 1.662404874517698659e+02
5.889999866485595703e-02 1.662404874517698659e+02
5.900000035762786865e-02 1.662404874517698659e+02
5.909999832510948181e-02 1.662404874517698659e+02
5.920000001788139343e-02 1.662404874517698659e+02
5.929999798536300659e-02 1.662404874517698659e+02
5.939999967813491821e-02 1.662404874517698659e+02
5.949999764561653137e-02 2.385636013084617844e+02
5.959999933838844299e-02 2.234809224881965974e+02
5.969999730587005615e-02 2.064248934704573344e+02
5.979999899864196777e-02 1.888241629538194957e+02
5.989999696612358093e-02 1.717612320863786977e+02
5.999999865889549255e-02 1.572378450763701210e+02
6.009999662637710571e-02 1.467542779277442548e+02
6.019999831914901733e-02 1.420042486804354667e+02
6.030000001192092896e-02 1.403364679182975010e+02
6.039999797940254211e-02 1.385375062841182796e+02
6.049999967217445374e-02 1.412734522329219260e+02
6.059999763965606689e-02 1.426641878060164572e+02
6.069999933242797852e-02 1.454018211788750818e+02
6.079999729990959167e-02 1.469707300587159011e+02
6.089999899268150330e-02 1.498332381154884274e+02
6.099999696016311646e-02 1.525900866435071919e+02
6.109999865293502808e-02 1.533179285085717538e+02
6.119999662041664124e-02 1.566273825889069826e+02
6.129999831318855286e-02 1.604643415363310623e+02
6.140000000596046448e-02 1.641478920764629095e+02
6.149999797344207764e-02 1.643409721955963789e+02
6.159999966621398926e-02 1.653103815363673164e+02
6.169999763369560242e-02 1.654356694073096037e+02
6.179999932646751404e-02 1.662404874517698659e+02
6.189999729394912720e-02 1.662404874517698659e+02
6.199999898672103882e-02 1.662404874517698659e+02
6.209999695420265198e-02 1.662404874517698659e+02
6.219999864697456360e-02 1.662404874517698659e+02
6.229999661445617676e-02 1.662404874517698659e+02
6.239999830722808838e-02 1.662404874517698659e+02
6.250000000000000000e-02 1.662404874517698659e+02
6.260000169277191162e-02 1.662404874517698659e+02
6.269999593496322632e-02 1.662404874517698659e+02
6.279999762773513794e-02 2.373582256173563110e+02
6.289999932050704956e-02 2.242869181874292224e+02
6.300000101327896118e-02 2.078532210161886837e+02
6.309999525547027588e-02 1.909378296753511393e+02
6.319999694824218750e-02 1.734213778572280944e+02
6.329999864101409912e-02 1.581974330584389179e+02
6.340000033378601074e-02 1.472307873108902072e+02
6.350000202655792236e-02 1.410020091453587270e+02
6.359999626874923706e-02 1.371216068116180793e+02
6.369999796152114868e-02 1.350062709656774018e+02
6.379999965429306030e-02 1.363357797873352695e+02
6.390000134706497192e-02 1.406699385784826859e+02
6.399999558925628662e-02 1.414733224912976084e+02
6.409999728202819824e-02 1.436104692445777289e+02
6.419999897480010986e-02 1.474983754557702298e+02
6.429999321699142456e-02 1.509432929109021870e+02
6.439999490976333618e-02 1.525319989504648959e+02
6.449999660253524780e-02 1.555536318807920964e+02
6.459999829530715942e-02 1.575968308958339605e+02
6.469999253749847412e-02 1.619213931762175207e+02
6.479999423027038574e-02 1.625030546960460072e+02
6.489999592304229736e-02 1.621631161039961739e+02
6.499999761581420898e-02 1.620916758597125238e+02
6.509999930858612061e-02 1.662404874517698659e+02
6.519999355077743530e-02 1.662404874517698659e+02
6.529999524354934692e-02 1.662404874517698659e+02
6.539999693632125854e-02 1.662404874517698659e+02
6.549999862909317017e-02 1.662404874517698659e+02
6.559999287128448486e-02 1.662404874517698659e+02
6.569999456405639648e-02 1.662404874517698659e+02
6.579999625682830811e-02 1.662404874517698659e+02
6.589999794960021973e-02 1.662404874517698659e+02
6.599999964237213135e-02 1.662404874517698659e+02
6.609999388456344604e-02 2.296912062388755658e+02
6.619999557733535767e-02 2.151251125727251861e+02
6.629999727010726929e-02 1.987605120973221347e+02
6.639999896287918091e-02 1.818233694731522974e+02
6.649999320507049561e-02 1.643464795246385393e+02
6.659999489784240723e-02 1.508111540947709557e+02
6.669999659061431885e-02 1.421073319331309222e+02
6.679999828338623047e-02 1.377184168394078938e+02
6.689999252557754517e-02 1.339206827015232761e+02
6.699999421834945679e-02 1.340064114723980708e+02
6.709999591112136841e-02 1.373688577142636120e+02
6.719999760389328003e-02 1.386987279265535165e+02
6.729999929666519165e-02 1.410548203649132120e+02
6.739999353885650635e-02 1.442277883966715422e+02
6.749999523162841797e-02 1.478886122663450635e+02
6.759999692440032959e-02 1.501966570748895151e+02
6.769999861717224121e-02 1.541369375882971156e+02
6.779999285936355591e-02 1.579594760433199383e+02
6.789999455213546753e-02 1.602603009463097408e+02
6.799999624490737915e-02 1.597304636927422621e+02
6.809999793767929077e-02 1.624386406181728546e+02
6.819999217987060547e-02 1.614804023617992357e+02
6.829999387264251709e-02 1.662404874517698659e+02
6.839999556541442871e-02 1.662404874517698659e+02
6.849999725818634033e-02 1.662404874517698659e+02
6.859999895095825195e-02 1.662404874517698659e+02
6.869999319314956665e-02 1.662404874517698659e+02
6.879999488592147827e-02 1.662404874517698659e+02
6.889999657869338989e-02 1.662404874517698659e+02
6.899999827146530151e-02 1.662404874517698659e+02
6.909999251365661621e-02 1.662404874517698659e+02
6.919999420642852783e-02 1.662404874517698659e+02
6.929999589920043945e-02 2.206497968942445027e+02
6.939999759197235107e-02 2.071866019098394816e+02
6.949999928474426270e-02 1.899877994100346825e+02
6.959999352693557739e-02 1.729677283361039315e+02
6.969999521970748901e-02 1.574372295065908531e+02
6.979999691247940063e-02 1.453755321436142367e+02
6.989999860525131226e-02 1.373958980245713235e+02
6.999999284744262695e-02 1.331335968912107433e+02
7.009999454021453857e-02 1.318379761359414886e+02
7.019999623298645020e-02 1.324993865242626327e+02
7.029999792575836182e-02 1.347439092177720568e+02
7.039999216794967651e-02 1.363954698002820578e+02
7.049999386072158813e-02 1.401608743073722394e+02
7.059999555349349976e-02 1.443787347430659054e+02
7.069999724626541138e-02 1.467896830659301202e+02
7.079999893903732300e-02 1.502552964294872879e+02
7.089999318122863770e-02 1.542154541268835430e+02
7.099999487400054932e-02 1.582037344472553855e+02
7.109999656677246094e-02 1.596533548502597171e+02
7.119999825954437256e-02 1.601897796496596413e+02
7.129999250173568726e-02 1.593284584286473660e+02
7.139999419450759888e-02 1.662404874517698659e+02
7.149999588727951050e-02 1.662404874517698659e+02
7.159999758005142212e-02 1.662404874517698659e+02
7.169999927282333374e-02 1.662404874517698659e+02
7.179999351501464844e-02 1.662404874517698659e+02
7.189999520778656006e-02 1.662404874517698659e+02
7.199999690055847168e-02 1.662404874517698659e+02
7.209999859333038330e-02 1.662404874517698659e+02
7.219999283552169800e-02 1.662404874517698659e+02
7.229999452829360962e-02 1.662404874517698659e+02
7.239999622106552124e-02 2.146856076978943975e+02
7.249999791383743286e-02 2.004378701757847239e+02
7.259999215602874756e-02 1.844565346422172638e+02
7.269999384880065918e-02 1.680451345538314456e+02
7.279999554157257080e-02 1.531938793456025678e+02
7.289999723434448242e-02 1.416222983938692721e+02
7.299999892711639404e-02 1.333307909929727089e+02
7.309999316930770874e-02 1.292058355405778229e+02
7.319999486207962036e-02 1.284032089685068740e+02
7.329999655485153198e-02 1.302341748591955195e+02
7.339999824762344360e-02 1.320064914101445197e+02
7.349999248981475830e-02 1.350668788079199771e+02
7.359999418258666992e-02 1.392812019914671282e+02
7.369999587535858154e-02 1.426225827437241378e+02
7.379999756813049316e-02 1.465776211873208013e+02
7.389999926090240479e-02 1.497333127571552609e+02
7.399999350309371948e-02 1.534933068115732908e+02
7.409999519586563110e-02 1.577086867523088358e+02
7.419999688863754272e-02 1.579697892262142318e+02
7.429999858140945435e-02 1.581079555065875866e+02
7.439999282360076904e-02 1.662404874517698659e+02
7.449999451637268066e-02 1.662404874517698659e+02
7.459999620914459229e-02 1.662404874517698659e+02
7.469999790191650391e-02 1.662404874517698659e+02
7.479999214410781860e-02 1.662404874517698659e+02
7.489999383687973022e-02 1.662404874517698659e+02
7.499999552965164185e-02 1.662404874517698659e+02
7.509999722242355347e-02 1.662404874517698659e+02
7.519999891519546509e-02 1.662404874517698659e+02
7.529999315738677979e-02 1.662404874517698659e+02
7.539999485015869141e-02 2.136036358671231312e+02
7.549999654293060303e-02 2.004368381312493455e+02
7.559999823570251465e-02 1.847830018457033532e+02
7.569999247789382935e-02 1.680729511288202787e+02
7.579999417066574097e-02 1.527942853085166632e+02
7.589999586343765259e-02 1.414854400432398052e+02
7.599999755620956421e-02 1.333411101624729440e+02
7.609999924898147583e-02 1.274965626015136309e+02
7.619999349117279053e-02 1.266093188280597985e+02
7.629999518394470215e-02 1.287427856447409340e+02
7.639999687671661377e-02 1.309699673685751122e+02
7.649999856948852539e-02 1.326578644190814202e+02
7.659999281167984009e-02 1.384180334223287332e+02
7.669999450445175171e-02 1.419972464436719406e+02
7.679999619722366333e-02 1.452681165125724192e+02
7.689999788999557495e-02 1.501624693567619602e+02
7.699999213218688965e-02 1.546319232222023743e+02
7.709999382495880127e-02 1.561496749658869021e+02
7.719999551773071289e-02 1.556300552574721507e+02
7.729999721050262451e-02 1.548433733034394493e+02
7.739999890327453613e-02 1.662404874517698659e+02
7.749999314546585083e-02 1.662404874517698659e+02
7.759999483823776245e-02 1.662404874517698659e+02
7.769999653100967407e-02 1.662404874517698659e+02
7.779999822378158569e-02 1.662404874517698659e+02
7.789999246597290039e-02 1.662404874517698659e+02
7.799999415874481201e-02 1.662404874517698659e+02
7.809999585151672363e-02 1.662404874517698659e+02
7.819999754428863525e-02 1.662404874517698659e+02
7.829999923706054688e-02 2.137268476539397852e+02
7.839999347925186157e-02 2.013922180658385059e+02
7.849999517202377319e-02 1.874519929988200602e+02
7.859999686479568481e-02 1.722466954870569396e+02
7.869999855756759644e-02 1.561491405558645340e+02
7.879999279975891113e-02 1.429241816949722761e+02
7.889999449253082275e-02 1.331089147389034508e+02
7.899999618530273438e-02 1.269371762479387371e+02
7.909999787807464600e-02 1.247415028960827215e+02
7.919999212026596069e-02 1.259114160830170590e+02
7.929999381303787231e-02 1.277658870494988150e+02
7.939999550580978394e-02 1.302150133950212876e+02
7.949999719858169556e-02 1.350342598869194717e+02
7.959999889135360718e-02 1.401510791721823068e+02
7.969999313354492188e-02 1.435283143826807191e+02
7.979999482631683350e-02 1.479496068321927567e+02
7.989999651908874512e-02 1.520171208386196042e+02
7.999999821186065674e-02 1.539791137286286755e+02
8.009999245405197144e-02 1.546177328476071580e+02
8.019999414682388306e-02 1.662404874517698659e+02
8.029999583959579468e-02 1.662404874517698659e+02
8.039999753236770630e-02 1.662404874517698659e+02
8.049999922513961792e-02 1.662404874517698659e+02
8.059999346733093262e-02 1.662404874517698659e+02
8.069999516010284424e-02 1.662404874517698659e+02
8.079999685287475586e-02 1.662404874517698659e+02
8.089999854564666748e-02 1.662404874517698659e+02
8.099999278783798218e-02 1.662404874517698659e+02
8.109999448060989380e-02 1.662404874517698659e+02
8.119999617338180542e-02 2.029772193409041279e+02
8.129999786615371704e-02 1.901001515918506186e+02
8.139999210834503174e-02 1.759449056590076168e+02
8.149999380111694336e-02 1.604054362121184170e+02
8.159999549388885498e-02 1.461723238299863397e+02
8.169999718666076660e-02 1.343000089819486220e+02
8.179999887943267822e-02 1.263150946774635486e+02
8.189999312162399292e-02 1.224814527000642101e+02
8.199999481439590454e-02 1.215827092321881793e+02
8.209999650716781616e-02 1.238725396816099646e+02
8.219999819993972778e-02 1.267496250323602993e+02
8.229999244213104248e-02 1.313804384284031528e+02
8.239999413490295410e-02 1.357897327464446562e+02
8.249999582767486572e-02 1.410809965802930037e+02
8.259999752044677734e-02 1.453703597261875871e+02
8.269999921321868896e-02 1.501453373524570338e+02
8.279999345541000366e-02 1.528532932314496122e+02
8.289999514818191528e-02 1.524683280702333832e+02
8.299999684095382690e-02 1.662404874517698659e+02
8.309999853372573853e-02 1.662404874517698659e+02
8.319999277591705322e-02 1.662404874517698659e+02
8.329999446868896484e-02 1.662404874517698659e+02
8.339999616146087646e-02 1.662404874517698659e+02
8.349999785423278809e-02 1.662404874517698659e+02
8.359999209642410278e-02 1.662404874517698659e+02
8.369999378919601440e-02 1.662404874517698659e+02
8.379999548196792603e-02 1.662404874517698659e+02
8.389999717473983765e-02 1.662404874517698659e+02
8.399999886751174927e-02 1.964108507103298962e+02
8.409999310970306396e-02 1.841205491622759780e+02
8.419999480247497559e-02 1.693568245708809457e+02
8.429999649524688721e-02 1.548087325630486362e+02
8.439999818801879883e-02 1.411760558698136663e+02
8.449999243021011353e-02 1.301689576488111015e+02
8.459999412298202515e-02 1.226545915119249202e+02
8.469999581575393677e-02 1.204719972290997418e+02
8.479999750852584839e-02 1.220346499980720978e+02
8.489999175071716309e-02 1.226619243156450665e+02
8.499999344348907471e-02 1.262249419643535049e+02
8.509999513626098633e-02 1.318637630858437433e+02
8.519999682903289795e-02 1.365615304488996742e+02
8.529999852180480957e-02 1.407710308498092786e+02
8.539999276399612427e-02 1.468108434142920373e+02
8.549999445676803589e-02 1.503445068229996764e+02
8.559999614953994751e-02 1.518470588755344579e+02
8.569999784231185913e-02 1.488294532152314957e+02
8.579999208450317383e-02 1.662404874517698659e+02
8.589999377727508545e-02 1.662404874517698659e+02
8.599999547004699707e-02 1.662404874517698659e+02
8.609999716281890869e-02 1.662404874517698659e+02
8.619999885559082031e-02 1.662404874517698659e+02
8.629999309778213501e-02 1.662404874517698659e+02
8.639999479055404663e-02 1.662404874517698659e+02
8.649999648332595825e-02 1.662404874517698659e+02
8.659999817609786987e-02 1.662404874517698659e+02
8.669999241828918457e-02 1.919763477317276852e+02
8.679999411106109619e-02 1.802756486972413086e+02
8.689999580383300781e-02 1.660267979662152129e+02
8.699999749660491943e-02 1.515494449966252546e+02
8.709999173879623413e-02 1.374377496047927139e+02
8.719999343156814575e-02 1.268323780267062233e+02
8.729999512434005737e-02 1.202047610113300067e+02
8.739999681711196899e-02 1.183965980308219343e+02
8.749999850988388062e-02 1.192394150272132123e+02
8.759999275207519531e-02 1.211015760273125039e+02
8.769999444484710693e-02 1.250268782650692003e+02
8.779999613761901855e-02 1.318681727872563272e+02
8.789999783039093018e-02 1.368418804182814199e+02
8.799999207258224487e-02 1.409885328351283533e+02
8.809999376535415649e-02 1.459608488400719466e+02
8.819999545812606812e-02 1.485794507127042152e+02
8.829999715089797974e-02 1.492142031245081739e+02
8.839999884366989136e-02 1.662404874517698659e+02
8.849999308586120605e-02 1.662404874517698659e+02
8.859999477863311768e-02 1.662404874517698659e+02
8.869999647140502930e-02 1.662404874517698659e+02
8.879999816417694092e-02 1.662404874517698659e+02
8.889999240636825562e-02 1.662404874517698659e+02
8.899999409914016724e-02 1.662404874517698659e+02
8.909999579191207886e-02 1.662404874517698659e+02
8.919999748468399048e-02 1.662404874517698659e+02
8.929999172687530518e-02 1.896733768441454799e+02
8.939999341964721680e-02 1.788222446191532526e+02
8.949999511241912842e-02 1.649518695463172264e+02
8.959999680519104004e-02 1.508579308645952040e+02
8.969999849796295166e-02 1.368540795616153787e+02
8.979999274015426636e-02 1.258922806627333841e+02
8.989999443292617798e-02 1.191680127358544183e+02
8.999999612569808960e-02 1.160510601498828862e+02
9.009999781847000122e-02 1.164668569154536755e+02
9.019999206066131592e-02 1.189322904612190541e+02
9.029999375343322754e-02 1.242533532412373773e+02
9.039999544620513916e-02 1.294946414443439267e+02
9.049999713897705078e-02 1.354008356040744729e+02
9.059999883174896240e-02 1.396894676220160534e+02
9.069999307394027710e-02 1.446641610867376926e+02
9.079999476671218872e-02 1.462888850069559794e+02
9.089999645948410034e-02 1.464057691172250202e+02
9.099999815225601196e-02 1.662404874517698659e+02
9.109999239444732666e-02 1.662404874517698659e+02
9.119999408721923828e-02 1.662404874517698659e+02
9.129999577999114990e-02 1.662404874517698659e+02
9.139999747276306152e-02 1.662404874517698659e+02
9.149999171495437622e-02 1.662404874517698659e+02
9.159999340772628784e-02 1.662404874517698659e+02
9.169999510049819946e-02 1.662404874517698659e+02
9.179999679327011108e-02 1.887213871359922450e+02
9.189999848604202271e-02 1.796971770657146408e+02
9.199999272823333740e-02 1.672563283210391205e+02
9.209999442100524902e-02 1.539965231149563465e+02
9.219999611377716064e-02 1.400209340974918177e+02
9.229999780654907227e-02 1.272746376132334376e+02
9.239999204874038696e-02 1.187661397341159670e+02
9.249999374151229858e-02 1.156034990178494439e+02
9.259999543428421021e-02 1.153106844934247874e+02
9.269999712705612183e-02 1.160484443616337273e+02
9.279999881982803345e-02 1.220812673668808657e+02
9.289999306201934814e-02 1.279607797682120349e+02
9.299999475479125977e-02 1.333758761205710641e+02
9.309999644756317139e-02 1.370209091127207728e+02
9.319999814033508301e-02 1.408775551873362417e+02
9.329999238252639771e-02 1.453665980042310650e+02
9.339999407529830933e-02 1.662404874517698659e+02
9.349999576807022095e-02 1.662404874517698659e+02
9.359999746084213257e-02 1.662404874517698659e+02
9.369999170303344727e-02 1.662404874517698659e+02
9.379999339580535889e-02 1.662404874517698659e+02
9.389999508857727051e-02 1.662404874517698659e+02
9.399999678134918213e-02 1.662404874517698659e+02
9.409999847412109375e-02 1.662404874517698659e+02
9.419999271631240845e-02 1.662404874517698659e+02
9.429999440908432007e-02 1.799180006676982657e+02
9.439999610185623169e-02 1.705765474794246757e+02
9.449999779462814331e-02 1.578272041620870709e+02
9.459999203681945801e-02 1.438876838422723381e+02
9.469999372959136963e-02 1.312746072002211406e+02
9.479999542236328125e-02 1.204441394369272018e+02
9.489999711513519287e-02 1.147689121229865918e+02
9.499999880790710449e-02 1.123424482255949499e+02
9.509999305009841919e-02 1.140300084016225526e+02
9.519999474287033081e-02 1.162059229832411091e+02
9.529999643564224243e-02 1.238271708194421166e+02
9.539999812841415405e-02 1.297935154213519127e+02
9.549999237060546875e-02 1.338907188394622949e+02
9.559999406337738037e-02 1.386321100956881480e+02
9.569999575614929199e-02 1.419094852735582606e+02
9.579999744892120361e-02 1.662404874517698659e+02
9.589999169111251831e-02 1.662404874517698659e+02
9.599999338388442993e-02 1.662404874517698659e+02
9.609999507665634155e-02 1.662404874517698659e+02
9.619999676942825317e-02 1.662404874517698659e+02
9.629999846220016479e-02 1.662404874517698659e+02
9.639999270439147949e-02 1.662404874517698659e+02
9.649999439716339111e-02 1.662404874517698659e+02
9.659999608993530273e-02 1.662404874517698659e+02
9.669999778270721436e-02 1.733133785801909994e+02
9.679999202489852905e-02 1.636762485158351126e+02
9.689999371767044067e-02 1.513285603823319150e+02
9.699999541044235229e-02 1.385774505035855952e+02
9.709999710321426392e-02 1.254221537873378338e+02
9.719999879598617554e-02 1.165970701019202380e+02
9.729999303817749023e-02 1.124301898603892198e+02
9.739999473094940186e-02 1.116547765143270112e+02
9.749999642372131348e-02 1.125753968685976645e+02
9.759999811649322510e-02 1.185497912029841530e+02
9.769999235868453979e-02 1.256936174993150530e+02
9.779999405145645142e-02 1.299991574520902304e+02
9.789999574422836304e-02 1.352514214468669138e+02
9.799999743700027466e-02 1.385448258643787085e+02
9.809999167919158936e-02 1.662404874517698659e+02
9.819999337196350098e-02 1.662404874517698659e+02
9.829999506473541260e-02 1.662404874517698659e+02
9.839999675750732422e-02 1.662404874517698659e+02
9.849999845027923584e-02 1.662404874517698659e+02
9.859999269247055054e-02 1.662404874517698659e+02
9.869999438524246216e-02 1.662404874517698659e+02
9.879999607801437378e-02 1.662404874517698659e+02
9.889999777078628540e-02 1.662404874517698659e+02
9.899999201297760010e-02 1.712837796379002953e+02
9.909999370574951172e-02 1.616255708624177601e+02
9.919999539852142334e-02 1.494456005412135084e+02
9.929999709129333496e-02 1.363075398584170443e+02
9.939999878406524658e-02 1.240723430568380365e+02
9.949999302625656128e-02 1.157708712982826711e+02
9.959999471902847290e-02 1.123023165132807861e+02
9.969999641180038452e-02 1.108680199300150377e+02
9.979999810457229614e-02 1.132514832274712546e+02
9.989999234676361084e-02 1.193581226720148010e+02
9.999999403953552246e-02 1.257241773050897251e+02
1.000999957323074341e-01 1.297687057084950766e+02
1.001999974250793457e-01 1.342333325962856918e+02
1.002999916672706604e-01 1.368516188770414033e+02
1.003999933600425720e-01 1.662404874517698659e+02
1.004999950528144836e-01 1.662404874517698659e+02
1.005999967455863953e-01 1.662404874517698659e+02
1.006999984383583069e-01 1.662404874517698659e+02
1.007999926805496216e-01 1.662404874517698659e+02
1.008999943733215332e-01 1.662404874517698659e+02
1.009999960660934448e-01 1.662404874517698659e+02
1.010999977588653564e-01 1.662404874517698659e+02
1.011999920010566711e-01 1.669050689257587976e+02
1.012999936938285828e-01 1.592225352622752439e+02
1.013999953866004944e-01 1.483787369531674472e+02
1.014999970793724060e-01 1.360650484590499332e+02
1.015999913215637207e-01 1.234154993080729668e+02
1.016999930143356323e-01 1.149862221890582674e+02
1.017999947071075439e-01 1.101094620277441152e+02
1.018999963998794556e-01 1.091013197482110684e+02
1.019999980926513672e-01 1.110851266996425863e+02
1.020999923348426819e-01 1.167645489282826929e+02
1.021999940276145935e-01 1.229131248211744207e+02
1.022999957203865051e-01 1.282650856807263722e+02
1.023999974131584167e-01 1.314200942539459334e+02
1.024999916553497314e-01 1.321385162892140386e+02
1.025999933481216431e-01 1.662404874517698659e+02
1.026999950408935547e-01 1.662404874517698659e+02
1.027999967336654663e-01 1.662404874517698659e+02
1.028999984264373779e-01 1.662404874517698659e+02
1.029999926686286926e-01 1.662404874517698659e+02
1.030999943614006042e-01 1.662404874517698659e+02
1.031999960541725159e-01 1.662404874517698659e+02
1.032999977469444275e-01 1.658902552328241882e+02
1.033999919891357422e-01 1.591250793910192272e+02
1.034999936819076538e-01 1.507556294672845922e+02
1.035999953746795654e-01 1.379812452652508625e+02
1.036999970674514771e-01 1.264728126396919663e+02
1.037999913096427917e-01 1.167067052516856620e+02
1.038999930024147034e-01 1.109488070097231400e+02
1.039999946951866150e-01 1.081390193409549170e+02
1.040999963879585266e-01 1.092739319956422861e+02
1.041999980807304382e-01 1.149690203296287621e+02
1.042999923229217529e-01 1.208892189721795489e+02
1.043999940156936646e-01 1.262553116448899004e+02
1.044999957084655762e-01 1.290911103294121745e+02
1.045999974012374878e-01 1.662404874517698659e+02
1.046999916434288025e-01 1.662404874517698659e+02
1.047999933362007141e-01 1.662404874517698659e+02
1.048999950289726257e-01 1.662404874517698659e+02
1.049999967217445374e-01 1.662404874517698659e+02
1.050999984145164490e-01 1.662404874517698659e+02
1.051999926567077637e-01 1.662404874517698659e+02
1.052999943494796753e-01 1.662404874517698659e+02
1.053999960422515869e-01 1.592502090093582297e+02
1.054999977350234985e-01 1.520247163265716210e+02
1.055999919772148132e-01 1.427127509196119490e+02
1.056999936699867249e-01 1.304727913320660093e+02
1.057999953627586365e-01 1.202310459533795495e+02
1.058999970555305481e-01 1.130398270953730844e+02
1.059999912977218628e-01 1.082396208214146895e+02
1.060999929904937744e-01 1.075485175846564232e+02
1.061999946832656860e-01 1.112032405689678427e+02
1.062999963760375977e-01 1.167817700449183604e+02
1.063999980688095093e-01 1.217933618714153567e+02
1.064999923110008240e-01 1.254012370604812787e+02
1.065999940037727356e-01 1.662404874517698659e+02
1.066999956965446472e-01 1.662404874517698659e+02
1.067999973893165588e-01 1.662404874517698659e+02
1.068999916315078735e-01 1.662404874517698659e+02
1.069999933242797852e-01 1.662404874517698659e+02
1.070999950170516968e-01 1.662404874517698659e+02
1.071999967098236084e-01 1.662404874517698659e+02
1.072999984025955200e-01 1.662404874517698659e+02
1.073999926447868347e-01 1.549930822208628456e+02
1.074999943375587463e-01 1.475392394846687125e+02
1.075999960303306580e-01 1.380170507931108261e+02
1.076999977231025696e-01 1.270464582994857352e+02
1.077999919652938843e-01 1.175152800188340336e+02
1.078999936580657959e-01 1.103043621669280583e+02
1.079999953508377075e-01 1.070216845048402803e+02
1.080999970436096191e-01 1.077963494308006034e+02
1.081999912858009338e-01 1.122162105344415153e+02
1.082999929785728455e-01 1.165046135711339161e+02
1.083999946713447571e-01 1.221892394111931424e+02
1.084999963641166687e-01 1.233176408345040898e+02
1.085999980568885803e-01 1.662404874517698659e+02
1.086999922990798950e-01 1.662404874517698659e+02
1.087999939918518066e-01 1.662404874517698659e+02
1.088999956846237183e-01 1.662404874517698659e+02
1.089999973773956299e-01 1.662404874517698659e+02
1.090999916195869446e-01 1.662404874517698659e+02
1.091999933123588562e-01 1.662404874517698659e+02
1.092999950051307678e-01 1.531004809706498975e+02
1.093999966979026794e-01 1.461977336264503151e+02
1.094999983906745911e-01 1.364597639781078158e+02
1.095999926328659058e-01 1.260174167478708398e+02
1.096999943256378174e-01 1.167426551112122013e+02
1.097999960184097290e-01 1.101890661198388273e+02
1.098999977111816406e-01 1.067912358032306770e+02
1.099999919533729553e-01 1.088533489424527261e+02
1.100999936461448669e-01 1.123384579381260124e+02
1.101999953389167786e-01 1.166081044720790771e+02
1.102999970316886902e-01 1.215372601237345691e+02
1.103999912738800049e-01 1.662404874517698659e+02
1.104999929666519165e-01 1.662404874517698659e+02
1.105999946594238281e-01 1.662404874517698659e+02
1.106999963521957397e-01 1.662404874517698659e+02
1.107999980449676514e-01 1.662404874517698659e+02
1.108999922871589661e-01 1.662404874517698659e+02
1.109999939799308777e-01 1.662404874517698659e+02
1.110999956727027893e-01 1.517380457102458990e+02
1.111999973654747009e-01 1.446708209216074010e+02
1.112999916076660156e-01 1.357710229901713035e+02
1.113999933004379272e-01 1.261854272020174221e+02
1.114999949932098389e-01 1.174503538217954599e+02
1.115999966859817505e-01 1.104678481800254559e+02
1.116999983787536621e-01 1.069187830446177117e+02
1.117999926209449768e-01 1.068130420523506814e+02
1.118999943137168884e-01 1.112762716729472743e+02
1.119999960064888000e-01 1.158200691271263310e+02
1.120999976992607117e-01 1.186628499915093187e+02
1.121999919414520264e-01 1.662404874517698659e+02
1.122999936342239380e-01 1.662404874517698659e+02
1.123999953269958496e-01 1.662404874517698659e+02
1.124999970197677612e-01 1.662404874517698659e+02
1.125999912619590759e-01 1.662404874517698659e+02
1.126999929547309875e-01 1.662404874517698659e+02
1.127999946475028992e-01 1.662404874517698659e+02
1.128999963402748108e-01 1.454710169320871103e+02
1.129999980330467224e-01 1.371390763416874563e+02
1.130999922752380371e-01 1.287040285515516302e+02
1.131999939680099487e-01 1.193522028351691944e+02
1.132999956607818604e-01 1.120232422799028313e+02
1.133999973535537720e-01 1.075145039504456008e+02
1.134999915957450867e-01 1.071798390703401651e+02
1.135999932885169983e-01 1.085054416656988252e+02
1.136999949812889099e-01 1.124158801145027553e+02
1.137999966740608215e-01 1.139200674089598522e+02
1.138999983668327332e-01 1.662404874517698659e+02
1.139999926090240479e-01 1.662404874517698659e+02
1.140999943017959595e-01 1.662404874517698659e+02
1.141999959945678711e-01 1.662404874517698659e+02
1.142999976873397827e-01 1.662404874517698659e+02
1.143999919295310974e-01 1.662404874517698659e+02
1.144999936223030090e-01 1.489525144579842504e+02
1.145999953150749207e-01 1.421570361128199238e+02
1.146999970078468323e-01 1.339360216493755900e+02
1.147999912500381470e-01 1.254935787306278456e+02
1.148999929428100586e-01 1.169725200737881181e+02
1.149999946355819702e-01 1.104231854123760002e+02
1.150999963283538818e-01 1.072970561441208730e+02
1.151999980211257935e-01 1.084036631234086769e+02
1.152999922633171082e-01 1.108296909216047510e+02
1.153999939560890198e-01 1.128110076582026835e+02
1.154999956488609314e-01 1.662404874517698659e+02
1.155999973416328430e-01 1.662404874517698659e+02
1.156999915838241577e-01 1.662404874517698659e+02
1.157999932765960693e-01 1.662404874517698659e+02
1.158999949693679810e-01 1.662404874517698659e+02
1.159999966621398926e-01 1.662404874517698659e+02
1.160999983549118042e-01 1.499060515625847074e+02
1.161999925971031189e-01 1.420435002424028426e+02
1.162999942898750305e-01 1.334442118387843550e+02
1.163999959826469421e-01 1.250252029700423293e+02
1.164999976754188538e-01 1.167055665682135981e+02
1.165999919176101685e-01 1.107983859302180747e+02
1.166999936103820801e-01 1.089208136372685090e+02
1.167999953031539917e-01 1.099617154062784437e+02
1.168999969959259033e-01 1.112983209539223566e+02
1.169999912381172180e-01 1.662404874517698659e+02
1.170999929308891296e-01 1.662404874517698659e+02
1.171999946236610413e-01 1.662404874517698659e+02
1.172999963164329529e-01 1.662404874517698659e+02
1.173999980092048645e-01 1.662404874517698659e+02
1.174999922513961792e-01 1.662404874517698659e+02
1.175999939441680908e-01 1.496105573876420749e+02
1.176999956369400024e-01 1.420693138258344561e+02
1.177999973297119141e-01 1.338481123544405023e+02
1.178999915719032288e-01 1.248174374698259612e+02
1.179999932646751404e-01 1.170872123181731013e+02
1.180999949574470520e-01 1.116834997574779607e+02
1.181999966502189636e-01 1.093743985703989097e+02
1.182999908924102783e-01 1.096601089213388889e+02
1.183999925851821899e-01 1.662404874517698659e+02
1.184999942779541016e-01 1.662404874517698659e+02
1.185999959707260132e-01 1.662404874517698659e+02
1.186999976634979248e-01 1.662404874517698659e+02
1.187999919056892395e-01 1.662404874517698659e+02
1.188999935984611511e-01 1.662404874517698659e+02
1.189999952912330627e-01 1.662404874517698659e+02
1.190999969840049744e-01 1.448665674710393318e+02
1.191999912261962891e-01 1.366900830355282892e+02
1.192999929189682007e-01 1.282746225166492877e+02
1.193999946117401123e-01 1.200605968415272855e+02
1.194999963045120239e-01 1.136517866205037279e+02
1.195999979972839355e-01 1.106053396720391078e+02
1.196999922394752502e-01 1.102204995481194203e+02
1.197999939322471619e-01 1.662404874517698659e+02
1.198999956250190735e-01 1.662404874517698659e+02
1.199999973177909851e-01 1.662404874517698659e+02
1.200999915599822998e-01 1.662404874517698659e+02
1.201999932527542114e-01 1.662404874517698659e+02
1.202999949455261230e-01 1.662404874517698659e+02
1.203999966382980347e-01 1.508236848193523372e+02
1.204999908804893494e-01 1.428658046722666484e+02
1.205999925732612610e-01 1.340570228575307112e+02
1.206999942660331726e-01 1.257281905217409133e+02
1.207999959588050842e-01 1.187621131974700575e+02
1.208999976515769958e-01 1.132343821618901814e+02
1.209999918937683105e-01 1.109173842229770628e+02
1.210999935865402222e-01 1.662404874517698659e+02
1.211999952793121338e-01 1.662404874517698659e+02
1.212999969720840454e-01 1.662404874517698659e+02
1.213999912142753601e-01 1.662404874517698659e+02
1.214999929070472717e-01 1.662404874517698659e+02
1.215999945998191833e-01 1.662404874517698659e+02
1.216999962925910950e-01 1.497187355741096155e+02
1.217999979853630066e-01 1.404597503679405008e+02
1.218999922275543213e-01 1.320110514588363912e+02
1.219999939203262329e-01 1.242755274212537131e+02
1.220999956130981445e-01 1.179656560516633164e+02
1.221999973058700562e-01 1.135997984983052618e+02
1.222999915480613708e-01 1.662404874517698659e+02
1.223999932408332825e-01 1.662404874517698659e+02
1.224999949336051941e-01 1.662404874517698659e+02
1.225999966263771057e-01 1.662404874517698659e+02
1.226999908685684204e-01 1.662404874517698659e+02
1.227999925613403320e-01 1.662404874517698659e+02
1.228999942541122437e-01 1.521410964829015882e+02
1.229999959468841553e-01 1.428900524968858008e+02
1.230999976396560669e-01 1.339455708475240954e+02
1.231999918818473816e-01 1.258647815365653031e+02
1.232999935746192932e-01 1.196519410321941450e+02
1.233999952673912048e-01 1.150894072356650497e+02
1.234999969601631165e-01 1.662404874517698659e+02
1.235999912023544312e-01 1.662404874517698659e+02
1.236999928951263428e-01 1.662404874517698659e+02
1.237999945878982544e-01 1.662404874517698659e+02
1.238999962806701660e-01 1.662404874517698659e+02
1.239999979734420776e-01 1.576690970434979420e+02
1.240999922156333923e-01 1.476073509181003942e+02
1.241999939084053040e-01 1.385434529017911132e+02
1.242999956011772156e-01 1.297095413514211941e+02
1.243999972939491272e-01 1.232972131017647257e+02
1.244999915361404419e-01 1.662404874517698659e+02
1.245999932289123535e-01 1.662404874517698659e+02
1.246999949216842651e-01 1.662404874517698659e+02
1.247999966144561768e-01 1.662404874517698659e+02
1.248999908566474915e-01 1.662404874517698659e+02
1.249999925494194031e-01 1.662404874517698659e+02
1.251000016927719116e-01 1.550153644194618323e+02
1.251999884843826294e-01 1.451079690648575706e+02
1.252999901771545410e-01 1.361196980105243597e+02
1.253999918699264526e-01 1.283486918602250739e+02
1.254999935626983643e-01 1.662404874517698659e+02
1.255999952554702759e-01 1.662404874517698659e+02
1.256999969482421875e-01 1.662404874517698659e+02
1.257999986410140991e-01 1.662404874517698659e+02
1.259000003337860107e-01 1.662404874517698659e+02
1.259999871253967285e-01 1.664167728641359929e+02
1.260999888181686401e-01 1.555919801109637604e+02
1.261999905109405518e-01 1.454239290201074937e+02
1.262999922037124634e-01 1.368559543868786363e+02
1.263999938964843750e-01 1.662404874517698659e+02
1.264999955892562866e-01 1.662404874517698659e+02
1.265999972820281982e-01 1.662404874517698659e+02
1.266999989748001099e-01 1.662404874517698659e+02
1.268000006675720215e-01 1.662404874517698659e+02
1.268999874591827393e-01 1.715539256054909742e+02
1.269999891519546509e-01 1.607049461592608566e+02
1.270999908447265625e-01 1.500835671545931120e+02
1.271999925374984741e-01 1.662404874517698659e+02
1.272999942302703857e-01 1.662404874517698659e+02
1.273999959230422974e-01 1.662404874517698659e+02
1.274999976158142090e-01 1.662404874517698659e+02
1.275999993085861206e-01 1.662404874517698659e+02
1.277000010013580322e-01 1.811567885247477534e+02
1.277999877929687500e-01 1.689161574934710757e+02
1.278999894857406616e-01 1.581309869654863007e+02
1.279999911785125732e-01 1.662404874517698659e+02
1.280999928712844849e-01 1.662404874517698659e+02
1.281999945640563965e-01 1.662404874517698659e+02
1.282999962568283081e-01 1.662404874517698659e+02
1.283999979496002197e-01 1.662404874517698659e+02
1.284999996423721313e-01 1.834143903376038338e+02


==> graphics/simulation_of_wedge/exp7/y_data_training_7.dat <==
0.000000000000000000e+00 9.017869621860219240e+02
9.999999747378751636e-05 1.061480146816489651e+03
1.999999949475750327e-04 1.194367478449187502e+03
2.999999851454049349e-04 1.307612692036446333e+03
3.999999898951500654e-04 1.398832777010413110e+03
4.999999655410647392e-04 1.461201154358481972e+03
5.999999702908098698e-04 1.508558483588099989e+03
6.999999750405550003e-04 1.543032091899204033e+03
7.999999797903001308e-04 1.560177700740105138e+03
8.999999845400452614e-04 1.547976623822957436e+03
9.999999310821294785e-04 1.553490880761488597e+03
1.099999994039535522e-03 1.548707131218729046e+03
1.199999940581619740e-03 1.531222099289296921e+03
1.300000003539025784e-03 1.525699280903953650e+03
1.399999950081110001e-03 1.528778289422493117e+03
1.500000013038516045e-03 1.515442579826658402e+03
1.599999959580600262e-03 1.521211350412458387e+03
1.699999906122684479e-03 1.521261520156433562e+03
1.799999969080090523e-03 1.528351977011492863e+03
1.899999915622174740e-03 1.528071240735469246e+03
1.999999862164258957e-03 1.528588234279137623e+03
2.099999925121665001e-03 1.532205688997986272e+03
2.199999988079071045e-03 1.530413712956295967e+03
2.300000051036477089e-03 1.523698865284219437e+03
2.399999881163239479e-03 1.531272807989236298e+03
2.499999944120645523e-03 1.539391887809461650e+03
2.600000007078051567e-03 1.515260963451589987e+03
2.699999837204813957e-03 1.532074343729320844e+03
2.799999900162220001e-03 1.541578639759367888e+03
2.899999963119626045e-03 1.537518056789260982e+03
3.000000026077032089e-03 1.539621908921934391e+03
3.099999856203794479e-03 1.561663740165867694e+03
3.199999919161200523e-03 1.589523695268753727e+03
3.299999982118606567e-03 1.582890082113709468e+03
3.399999812245368958e-03 1.554849449876779317e+03
3.499999875202775002e-03 1.569845590722351290e+03
3.599999938160181046e-03 1.607650533155513813e+03
3.700000001117587090e-03 1.641286967820185737e+03
3.799999831244349480e-03 1.616028028579838065e+03
3.899999894201755524e-03 1.526082184007966816e+03
3.999999724328517914e-03 1.407441192780327810e+03
4.100000020116567612e-03 1.297299430582481364e+03
4.199999850243330002e-03 1.224126404780409757e+03
4.299999680370092392e-03 1.163012455782223469e+03
4.399999976158142090e-03 1.121103647409402811e+03
4.499999806284904480e-03 1.085632871617217916e+03
4.600000102072954178e-03 1.194421756493291241e+03
4.699999932199716568e-03 1.327215785997420198e+03
4.799999762326478958e-03 1.446560021905587746e+03
4.900000058114528656e-03 1.548116042183456102e+03
4.999999888241291046e-03 1.628956726961048389e+03
5.099999718368053436e-03 1.684156971309510482e+03
5.200000014156103134e-03 1.714638126506765275e+03
5.299999844282865524e-03 1.723536787554997090e+03
5.399999674409627914e-03 1.717549788824094094e+03
5.499999970197677612e-03 1.706228849878574238e+03
5.599999800324440002e-03 1.686230953955929863e+03
5.699999630451202393e-03 1.671705659551831559e+03
5.799999926239252090e-03 1.651376135535364710e+03
5.899999756366014481e-03 1.640670121118146426e+03
6.000000052154064178e-03 1.620713587772845813e+03
6.099999882280826569e-03 1.618685878947856736e+03
6.199999712407588959e-03 1.611952697346756395e+03
6.300000008195638657e-03 1.607605555447654524e+03
6.399999838322401047e-03 1.603417126521631417e+03
6.499999668449163437e-03 1.600010587524494440e+03
6.599999964237213135e-03 1.604606428896428270e+03
6.699999794363975525e-03 1.597225682168637832e+03
6.799999624490737915e-03 1.595374175219946437e+03
6.899999920278787613e-03 1.590699257436723883e+03
6.999999750405550003e-03 1.584409240603397848e+03
7.100000046193599701e-03 1.573557796128017799e+03
7.199999876320362091e-03 1.564306343020677105e+03
7.299999706447124481e-03 1.565757378091618648e+03
7.400000002235174179e-03 1.549600933368810956e+03
7.499999832361936569e-03 1.556648596053902793e+03
7.599999662488698959e-03 1.565210545831137551e+03
7.699999958276748657e-03 1.582362083928683205e+03
7.799999788403511047e-03 1.552866430937443738e+03
7.899999618530273438e-03 1.544993338568887339e+03
7.999999448657035828e-03 1.571244739042551373e+03
8.100000210106372833e-03 1.616903608190538307e+03
8.200000040233135223e-03 1.618644169530069803e+03
8.299999870359897614e-03 1.560311749716953955e+03
8.399999700486660004e-03 1.456936489614462971e+03
8.499999530613422394e-03 1.348621593997965647e+03
8.599999360740184784e-03 1.267206305394912761e+03
8.700000122189521790e-03 1.198543462860062618e+03
8.799999952316284180e-03 1.152067825452889792e+03
8.899999782443046570e-03 1.110457990269604124e+03
8.999999612569808960e-03 1.143788272229557379e+03
9.099999442696571350e-03 1.270251908095119461e+03
9.200000204145908356e-03 1.385704176194946967e+03
9.300000034272670746e-03 1.489545469044078345e+03
9.399999864399433136e-03 1.575092862990205276e+03
9.499999694526195526e-03 1.638676475665856287e+03
9.599999524652957916e-03 1.679723975860176324e+03
9.699999354779720306e-03 1.694216772352038333e+03
9.800000116229057312e-03 1.686326919123824609e+03
9.899999946355819702e-03 1.684783944214762187e+03
9.999999776482582092e-03 1.667822921907628825e+03
1.009999960660934448e-02 1.650563765563455490e+03
1.019999943673610687e-02 1.632348324590371021e+03
1.030000019818544388e-02 1.615540650709165448e+03
1.040000002831220627e-02 1.598810063733310244e+03
1.049999985843896866e-02 1.593668680793305157e+03
1.059999968856573105e-02 1.589099203896750851e+03
1.069999951869249344e-02 1.589390715837982725e+03
1.079999934881925583e-02 1.587568327813101178e+03
1.090000011026859283e-02 1.578838069176210411e+03
1.099999994039535522e-02 1.589187310155656405e+03
1.109999977052211761e-02 1.581432214066373717e+03
1.119999960064888000e-02 1.578662583096099979e+03
1.129999943077564240e-02 1.570221076591934889e+03
1.139999926090240479e-02 1.569629569836374458e+03
1.150000002235174179e-02 1.555830091367762634e+03
1.159999985247850418e-02 1.551546472462310248e+03
1.169999968260526657e-02 1.551987529655902563e+03
1.179999951273202896e-02 1.547235654336566995e+03
1.189999934285879135e-02 1.543646483049782546e+03
1.200000010430812836e-02 1.550484334754393785e+03
1.209999993443489075e-02 1.565059709170997621e+03
1.219999976456165314e-02 1.538001420045597115e+03
1.229999959468841553e-02 1.536649365222490815e+03
1.239999942481517792e-02 1.569110961082233189e+03
1.249999925494194031e-02 1.602911375122300342e+03
1.260000001639127731e-02 1.595791835543659545e+03
1.269999984651803970e-02 1.524155552356129419e+03
1.279999967664480209e-02 1.414533736372628255e+03
1.289999950677156448e-02 1.314029483746616734e+03
1.299999933689832687e-02 1.237076284396419396e+03
1.310000009834766388e-02 1.173925431020521273e+03
1.319999992847442627e-02 1.137001976439737518e+03
1.329999975860118866e-02 1.093389157173024159e+03
1.339999958872795105e-02 1.190585449200721769e+03
1.349999941885471344e-02 1.311297296402034362e+03
1.359999924898147583e-02 1.420084826474913143e+03
1.370000001043081284e-02 1.515079925840516580e+03
1.379999984055757523e-02 1.590558740516701619e+03
1.389999967068433762e-02 1.647568474174030143e+03
1.399999950081110001e-02 1.677822244748830599e+03
1.409999933093786240e-02 1.680092709885945169e+03
1.420000009238719940e-02 1.672030505366236866e+03
1.429999992251396179e-02 1.668308944445315319e+03
1.439999975264072418e-02 1.642959286336343894e+03
1.449999958276748657e-02 1.627721513340154161e+03
1.459999941289424896e-02 1.616800532381296080e+03
1.469999924302101135e-02 1.612161949229356878e+03
1.480000000447034836e-02 1.586283033635730590e+03
1.489999983459711075e-02 1.586510310050600765e+03
1.499999966472387314e-02 1.589312680889918738e+03
1.509999949485063553e-02 1.579544043594095456e+03
1.519999932497739792e-02 1.575836470222305252e+03
1.529999915510416031e-02 1.577767637018006553e+03
1.539999991655349731e-02 1.575324364679029031e+03
1.549999974668025970e-02 1.570202660742938860e+03
1.559999957680702209e-02 1.568459057731477287e+03
1.569999940693378448e-02 1.564717873351849903e+03
1.579999923706054688e-02 1.556007118185262470e+03
1.589999906718730927e-02 1.547448953226444928e+03
1.599999889731407166e-02 1.545732620673427618e+03
1.609999872744083405e-02 1.540991050445762994e+03
1.620000042021274567e-02 1.538364981104108892e+03
1.630000025033950806e-02 1.547533786812747621e+03
1.640000008046627045e-02 1.563261387624728513e+03
1.649999991059303284e-02 1.533971960266779661e+03
1.659999974071979523e-02 1.536477694141100301e+03
1.669999957084655762e-02 1.568012733897432554e+03
1.679999940097332001e-02 1.599311087633863735e+03
1.689999923110008240e-02 1.590460368282102991e+03
1.699999906122684479e-02 1.519502113893708611e+03
1.709999889135360718e-02 1.408725606613991431e+03
1.719999872148036957e-02 1.311763111466465944e+03
1.730000041425228119e-02 1.232385020157362533e+03
1.740000024437904358e-02 1.175893472269448012e+03
1.750000007450580597e-02 1.131949274418353070e+03
1.759999990463256836e-02 1.096820057027532812e+03
1.769999973475933075e-02 1.220268329060081896e+03
1.779999956488609314e-02 1.337352954561037677e+03
1.789999939501285553e-02 1.442225504922422942e+03
1.799999922513961792e-02 1.533522592048201432e+03
1.809999905526638031e-02 1.605470321610132487e+03
1.819999888539314270e-02 1.653721849425671735e+03
1.829999871551990509e-02 1.676617161717489580e+03
1.840000040829181671e-02 1.676199926300365405e+03
1.850000023841857910e-02 1.673157127726171893e+03
1.860000006854534149e-02 1.657596824117382084e+03
1.869999989867210388e-02 1.644947405850911991e+03
1.879999972879886627e-02 1.632398039382042725e+03
1.889999955892562866e-02 1.616972569057816372e+03
1.899999938905239105e-02 1.602327548517637297e+03
1.909999921917915344e-02 1.591102576750771732e+03
1.919999904930591583e-02 1.592539681126025016e+03
1.929999887943267822e-02 1.584893642196014298e+03
1.939999870955944061e-02 1.580923077139398174e+03
1.950000040233135223e-02 1.573144752368313675e+03
1.960000023245811462e-02 1.568867677251405894e+03
1.970000006258487701e-02 1.563353670231537762e+03
1.979999989271163940e-02 1.564627349445787331e+03
1.989999972283840179e-02 1.562960174684318872e+03
1.999999955296516418e-02 1.559422139798692115e+03
2.009999938309192657e-02 1.545604282073682270e+03
2.019999921321868896e-02 1.544178290685551929e+03
2.029999904334545135e-02 1.544479222615374510e+03
2.039999887347221375e-02 1.544603167103796750e+03
2.049999870359897614e-02 1.553089414054186591e+03
2.060000039637088776e-02 1.570108668187818921e+03
2.070000022649765015e-02 1.538095232339341919e+03
2.080000005662441254e-02 1.537113198834437071e+03
2.089999988675117493e-02 1.561636107186320260e+03
2.099999971687793732e-02 1.594185920463434968e+03
2.109999954700469971e-02 1.594439614024406183e+03
2.119999937713146210e-02 1.532134366189133971e+03
2.129999920725822449e-02 1.426510428453534587e+03
2.139999903738498688e-02 1.329231743747819564e+03
2.149999886751174927e-02 1.251496264853753701e+03
2.159999869763851166e-02 1.191707069733978869e+03
2.169999852776527405e-02 1.143192020696956206e+03
2.180000022053718567e-02 1.101334551409942833e+03
2.190000005066394806e-02 1.222224911211639665e+03
2.199999988079071045e-02 1.335036759768896673e+03
2.209999971091747284e-02 1.440759408642072458e+03
2.219999954104423523e-02 1.532361672407289461e+03
2.229999937117099762e-02 1.604440018181413734e+03
2.239999920129776001e-02 1.651341292490493743e+03
2.249999903142452240e-02 1.672754072984752156e+03
2.259999886155128479e-02 1.680661747983219584e+03
2.269999869167804718e-02 1.675726772145441828e+03
2.279999852180480957e-02 1.660914644807284731e+03
2.290000021457672119e-02 1.634661851402953744e+03
2.300000004470348358e-02 1.620179017446639591e+03
2.309999987483024597e-02 1.617382570517116164e+03
2.319999970495700836e-02 1.601209310905335087e+03
2.329999953508377075e-02 1.594943901569328773e+03
2.339999936521053314e-02 1.589924938391061232e+03
2.349999919533729553e-02 1.583583005201042397e+03
2.359999902546405792e-02 1.574292114077821680e+03
2.369999885559082031e-02 1.576935840927972322e+03
2.379999868571758270e-02 1.579608816389649746e+03
2.389999851584434509e-02 1.569660376065069613e+03
2.400000020861625671e-02 1.558466473988594316e+03
2.410000003874301910e-02 1.553684392300595846e+03
2.419999986886978149e-02 1.553165745392861709e+03
2.429999969899654388e-02 1.547220707338009561e+03
2.439999952912330627e-02 1.537771114683350788e+03
2.449999935925006866e-02 1.545141265710228936e+03
2.459999918937683105e-02 1.540489163971005155e+03
2.469999901950359344e-02 1.554395867119467766e+03
2.479999884963035583e-02 1.540578149936161708e+03
2.489999867975711823e-02 1.524665688444901207e+03
2.499999850988388062e-02 1.538219034189863351e+03
2.510000020265579224e-02 1.587260590865862696e+03
2.520000003278255463e-02 1.601059328911575903e+03
2.529999986290931702e-02 1.557407352630402784e+03
2.539999969303607941e-02 1.463534403898978098e+03
2.549999952316284180e-02 1.362488282366713747e+03
2.559999935328960419e-02 1.281666975368978001e+03
2.569999918341636658e-02 1.216348235826799282e+03
2.579999901354312897e-02 1.160455485588099691e+03
2.589999884366989136e-02 1.122188200032332588e+03
2.599999867379665375e-02 1.204458853929811994e+03
2.609999850392341614e-02 1.317481222389110371e+03
2.620000019669532776e-02 1.421142282774887917e+03
2.630000002682209015e-02 1.516131062212611141e+03
2.639999985694885254e-02 1.593341646782600719e+03
2.649999968707561493e-02 1.646628560296303931e+03
2.659999951720237732e-02 1.669072354206052751e+03
2.669999934732913971e-02 1.680348924395384074e+03
2.679999917745590210e-02 1.679539595334949126e+03
2.689999900758266449e-02 1.665114517689827608e+03
2.699999883770942688e-02 1.647747922469177865e+03
2.709999866783618927e-02 1.631239472832081219e+03
2.719999849796295166e-02 1.614350402100475776e+03
2.730000019073486328e-02 1.591823453299283528e+03
2.740000002086162567e-02 1.581710397341828639e+03
2.749999985098838806e-02 1.589067919080436468e+03
2.759999968111515045e-02 1.583213092599307402e+03
2.769999951124191284e-02 1.578579091852662714e+03
2.779999934136867523e-02 1.577693712771763330e+03
2.789999917149543762e-02 1.582731254929350371e+03
2.799999900162220001e-02 1.565727412582918532e+03
2.809999883174896240e-02 1.562846094099100355e+03
2.819999866187572479e-02 1.558331900241525545e+03
2.829999849200248718e-02 1.555830426305729816e+03
2.840000018477439880e-02 1.525715608535589581e+03
2.850000001490116119e-02 1.533089018570299231e+03
2.859999984502792358e-02 1.539809049842521745e+03
2.869999967515468597e-02 1.541477850123020517e+03
2.879999950528144836e-02 1.560934771367221856e+03
2.889999933540821075e-02 1.530214334040986842e+03
2.899999916553497314e-02 1.525464254367454487e+03
2.909999899566173553e-02 1.560501698954856465e+03
2.919999882578849792e-02 1.585198966231592294e+03
2.929999865591526031e-02 1.587409956351076062e+03
2.939999848604202271e-02 1.529681334975812661e+03
2.950000017881393433e-02 1.422737068529960197e+03
2.960000000894069672e-02 1.326216659480641738e+03
2.969999983906745911e-02 1.254369725640265187e+03
2.979999966919422150e-02 1.195547620686661048e+03
2.989999949932098389e-02 1.148078442047255066e+03
2.999999932944774628e-02 1.156083442869665760e+03
3.009999915957450867e-02 1.268874950116095306e+03
3.019999898970127106e-02 1.377367174392649531e+03
3.029999881982803345e-02 1.475485246262026067e+03
3.039999864995479584e-02 1.559441504709641322e+03
3.049999848008155823e-02 1.622347131566579492e+03
3.059999831020832062e-02 1.661904918155312316e+03
3.070000000298023224e-02 1.674183956024664440e+03
3.079999983310699463e-02 1.681577476288177877e+03
3.089999966323375702e-02 1.668970616699089078e+03
3.099999949336051941e-02 1.657697695239673067e+03
3.109999932348728180e-02 1.637185622166858366e+03
3.119999915361404419e-02 1.630833050097134219e+03
3.130000084638595581e-02 1.603389006742144829e+03
3.139999881386756897e-02 1.598604343252496847e+03
3.150000050663948059e-02 1.587452477376335992e+03
3.159999847412109375e-02 1.582581385329448494e+03
3.170000016689300537e-02 1.580342214842923113e+03
3.179999813437461853e-02 1.576120511092652578e+03
3.189999982714653015e-02 1.579536039450428916e+03
3.199999779462814331e-02 1.565938975807104498e+03
3.209999948740005493e-02 1.562513381517291691e+03
3.219999745488166809e-02 1.561827436121079245e+03
3.229999914765357971e-02 1.546385366022825792e+03
3.240000084042549133e-02 1.535200787199111573e+03
3.249999880790710449e-02 1.536016642307339680e+03
3.260000050067901611e-02 1.534504571438709036e+03
3.269999846816062927e-02 1.547817525785604175e+03
3.280000016093254089e-02 1.554857012608185642e+03
3.289999812841415405e-02 1.525983903843655753e+03
3.299999982118606567e-02 1.531086235349660228e+03
3.309999778866767883e-02 1.562345768548046863e+03
3.319999948143959045e-02 1.590998020663252419e+03
3.329999744892120361e-02 1.576256633492739638e+03
3.339999914169311523e-02 1.505802474137589797e+03
3.350000083446502686e-02 1.403701343809262426e+03
3.359999880194664001e-02 1.320089232665652162e+03
3.370000049471855164e-02 1.240219947712721250e+03
3.379999846220016479e-02 1.184982593469044104e+03
3.390000015497207642e-02 1.138958056360691216e+03
3.399999812245368958e-02 1.208358692605778288e+03
3.409999981522560120e-02 1.313898678479606588e+03
3.419999778270721436e-02 1.419268926560013824e+03
3.429999947547912598e-02 1.510763714304413497e+03
3.439999744296073914e-02 1.587913918801225009e+03
3.449999913573265076e-02 1.638856342036373917e+03
3.460000082850456238e-02 1.668243525562658078e+03
3.469999879598617554e-02 1.682452893953022794e+03
3.480000048875808716e-02 1.673169573912257874e+03
3.489999845623970032e-02 1.663893013150268416e+03
3.500000014901161194e-02 1.643215299269434581e+03
3.509999811649322510e-02 1.639809971906294777e+03
3.519999980926513672e-02 1.617876867987867399e+03
3.529999777674674988e-02 1.602946229084436709e+03
3.539999946951866150e-02 1.600043344214373292e+03
3.549999743700027466e-02 1.594375012888301171e+03
3.559999912977218628e-02 1.582330873546722614e+03
3.570000082254409790e-02 1.569227141343844323e+03
3.579999879002571106e-02 1.577623919772274121e+03
3.590000048279762268e-02 1.561978866963613200e+03
3.599999845027923584e-02 1.560969193120799446e+03
3.610000014305114746e-02 1.547422176116807350e+03
3.619999811053276062e-02 1.553151617597196037e+03
3.629999980330467224e-02 1.539531567160276381e+03
3.639999777078628540e-02 1.536552940794569849e+03
3.649999946355819702e-02 1.542446760439623176e+03
3.659999743103981018e-02 1.542049571351594977e+03
3.669999912381172180e-02 1.545595573985694500e+03
3.680000081658363342e-02 1.523169844254020518e+03
3.689999878406524658e-02 1.524565965537179636e+03
3.700000047683715820e-02 1.560807619398429097e+03
3.709999844431877136e-02 1.583556868577776868e+03
3.720000013709068298e-02 1.570057408702282828e+03
3.729999810457229614e-02 1.503776009399816758e+03
3.739999979734420776e-02 1.413112959291498555e+03
3.749999776482582092e-02 1.324450984656287801e+03
3.759999945759773254e-02 1.248338293538871767e+03
3.769999742507934570e-02 1.187427711020589186e+03
3.779999911785125732e-02 1.144222536957803641e+03
3.790000081062316895e-02 1.221757417169385462e+03
3.799999877810478210e-02 1.330328295408141003e+03
3.810000047087669373e-02 1.431711260448886151e+03
3.819999843835830688e-02 1.522967539387630268e+03
3.830000013113021851e-02 1.594524295031361362e+03
3.839999809861183167e-02 1.642990914151470406e+03
3.849999979138374329e-02 1.672726112463564277e+03
3.859999775886535645e-02 1.680556039531412353e+03
3.869999945163726807e-02 1.676452410945160864e+03
3.879999741911888123e-02 1.660018480099771978e+03
3.889999911189079285e-02 1.645505201265743381e+03
3.900000080466270447e-02 1.624377168836113242e+03
3.909999877214431763e-02 1.614089648466691870e+03
3.920000046491622925e-02 1.601032275509698593e+03
3.929999843239784241e-02 1.601166548208690756e+03
3.940000012516975403e-02 1.581627701745409468e+03
3.949999809265136719e-02 1.578325533633433224e+03
3.959999978542327881e-02 1.581745188414636459e+03
3.969999775290489197e-02 1.572769010378303619e+03
3.979999944567680359e-02 1.566604962433631499e+03
3.989999741315841675e-02 1.555606753108416115e+03
3.999999910593032837e-02 1.553021042888044121e+03
4.010000079870223999e-02 1.535675353895374656e+03
4.019999876618385315e-02 1.526329950071899475e+03
4.030000045895576477e-02 1.531575866516197948e+03
4.039999842643737793e-02 1.543449328650262487e+03
4.050000011920928955e-02 1.559471541462796267e+03
4.059999808669090271e-02 1.527442752616978623e+03
4.069999977946281433e-02 1.513752911339151524e+03
4.079999774694442749e-02 1.542140641512268076e+03
4.089999943971633911e-02 1.572496238739945966e+03
4.099999740719795227e-02 1.575907656836987371e+03
4.109999909996986389e-02 1.524147027719958260e+03
4.120000079274177551e-02 1.428780343096036404e+03
4.129999876022338867e-02 1.345617879849361543e+03
4.140000045299530029e-02 1.261168411084750005e+03
4.149999842047691345e-02 1.206350229620216396e+03
4.160000011324882507e-02 1.152952661422193160e+03
4.169999808073043823e-02 1.235379888051250873e+03
4.179999977350234985e-02 1.337963992953359593e+03
4.189999774098396301e-02 1.433451595005277795e+03
4.199999943375587463e-02 1.524802017969980170e+03
4.209999740123748779e-02 1.595468361828899106e+03
4.219999909400939941e-02 1.646465276625619481e+03
4.230000078678131104e-02 1.673120889607496792e+03
4.239999875426292419e-02 1.688560477943023216e+03
4.250000044703483582e-02 1.673884067822816633e+03
4.259999841451644897e-02 1.669472965028788167e+03
4.270000010728836060e-02 1.644476305214091099e+03
4.279999807476997375e-02 1.636056282720002855e+03
4.289999976754188538e-02 1.620329948787486046e+03
4.299999773502349854e-02 1.603933056027613702e+03
4.309999942779541016e-02 1.601407599168709567e+03
4.319999739527702332e-02 1.587488592957540959e+03
4.329999908804893494e-02 1.578177905303789885e+03
4.339999705553054810e-02 1.573753204740572983e+03
4.349999874830245972e-02 1.563768832979732451e+03
4.360000044107437134e-02 1.549671559654249450e+03
4.369999840855598450e-02 1.552594288092258239e+03
4.380000010132789612e-02 1.537113410570739688e+03
4.389999806880950928e-02 1.534179586483130151e+03
4.399999976158142090e-02 1.538382593622614650e+03
4.409999772906303406e-02 1.535535199796528104e+03
4.419999942183494568e-02 1.549934880045336740e+03
4.429999738931655884e-02 1.542151324861212288e+03
4.439999908208847046e-02 1.522701421453538387e+03
4.449999704957008362e-02 1.534145040937011800e+03
4.459999874234199524e-02 1.563537518561193792e+03
4.470000043511390686e-02 1.585200625272717161e+03
4.479999840259552002e-02 1.554937275239643441e+03
4.490000009536743164e-02 1.468219492252129385e+03
4.499999806284904480e-02 1.381705266131285498e+03
4.509999975562095642e-02 1.298538108902839895e+03
4.519999772310256958e-02 1.233427694553738547e+03
4.529999941587448120e-02 1.175358832595881267e+03
4.539999738335609436e-02 1.208152280516018891e+03
4.549999907612800598e-02 1.311867094979403191e+03
4.559999704360961914e-02 1.407656573781184761e+03
4.569999873638153076e-02 1.501239643243202408e+03
4.580000042915344238e-02 1.575842237702710008e+03
4.589999839663505554e-02 1.629910231853553796e+03
4.600000008940696716e-02 1.664534071107768568e+03
4.609999805688858032e-02 1.683245711424761566e+03
4.619999974966049194e-02 1.679695062969273522e+03
4.629999771714210510e-02 1.667200906867700496e+03
4.639999940991401672e-02 1.656725778121872509e+03
4.649999737739562988e-02 1.637191061502242974e+03
4.659999907016754150e-02 1.618734713956778933e+03
4.669999703764915466e-02 1.610630447922971825e+03
4.679999873042106628e-02 1.600218909485118047e+03
4.690000042319297791e-02 1.580324050826198800e+03
4.699999839067459106e-02 1.575905365866246711e+03
4.710000008344650269e-02 1.568195366771728914e+03
4.719999805092811584e-02 1.563311303797759365e+03
4.729999974370002747e-02 1.551940549815991290e+03
4.739999771118164062e-02 1.548521925511893869e+03
4.749999940395355225e-02 1.541614966800633738e+03
4.759999737143516541e-02 1.531812173036997592e+03
4.769999906420707703e-02 1.535243049310881815e+03
4.779999703168869019e-02 1.535507771793376378e+03
4.789999872446060181e-02 1.562758538393451772e+03
4.800000041723251343e-02 1.524634907812796200e+03
4.809999838471412659e-02 1.509639204683644039e+03
4.820000007748603821e-02 1.534285134090942165e+03
4.829999804496765137e-02 1.565714436896070538e+03
4.839999973773956299e-02 1.569899300661416873e+03
4.849999770522117615e-02 1.522559875489647311e+03
4.859999939799308777e-02 1.446158995836321310e+03
4.869999736547470093e-02 1.356914630278439290e+03
4.879999905824661255e-02 1.274411078021544427e+03
4.889999702572822571e-02 1.212976368471927799e+03
4.899999871850013733e-02 1.162738485314452873e+03
4.910000041127204895e-02 1.264070657785897538e+03
4.919999837875366211e-02 1.364812786082756247e+03
4.930000007152557373e-02 1.458519405546821872e+03
4.939999803900718689e-02 1.540149578314859127e+03
4.949999973177909851e-02 1.606620605848702098e+03
4.959999769926071167e-02 1.652320349632169837e+03
4.969999939203262329e-02 1.678108247377220323e+03
4.979999735951423645e-02 1.681139395198615830e+03
4.989999905228614807e-02 1.670574536511147926e+03
4.999999701976776123e-02 1.662141122335183354e+03
5.009999871253967285e-02 1.650241142625339307e+03
5.020000040531158447e-02 1.620228313595763211e+03
5.029999837279319763e-02 1.614374378157263664e+03
5.040000006556510925e-02 1.604711270172123250e+03
5.049999803304672241e-02 1.586489510884746096e+03
5.059999972581863403e-02 1.581406544674086490e+03
5.069999769330024719e-02 1.572105580510208711e+03
5.079999938607215881e-02 1.563488987741075562e+03
5.089999735355377197e-02 1.553727017672440297e+03
5.099999904632568359e-02 1.544207683103636782e+03
5.109999701380729675e-02 1.542776362665686747e+03
5.119999870657920837e-02 1.534154520883640089e+03
5.130000039935112000e-02 1.524400644139280985e+03
5.139999836683273315e-02 1.534526663785186656e+03
5.150000005960464478e-02 1.549245625543395363e+03
5.159999802708625793e-02 1.523035833018664789e+03
5.169999971985816956e-02 1.512357868381541721e+03
5.179999768733978271e-02 1.539499047444572625e+03
5.189999938011169434e-02 1.571148123353996652e+03
5.199999734759330750e-02 1.569271081442748255e+03
5.209999904036521912e-02 1.514535314308953502e+03
5.219999700784683228e-02 1.433696762615812531e+03
5.229999870061874390e-02 1.347677206970280622e+03
5.240000039339065552e-02 1.264645336343568033e+03
5.249999836087226868e-02 1.210004907555727414e+03
5.260000005364418030e-02 1.202141394478011989e+03
5.269999802112579346e-02 1.301886297034662448e+03
5.279999971389770508e-02 1.398480670401903353e+03
5.289999768137931824e-02 1.486293434836833057e+03
5.299999937415122986e-02 1.565383871794395873e+03
5.309999734163284302e-02 1.627199630041476212e+03
5.319999903440475464e-02 1.664946336464223350e+03
5.329999700188636780e-02 1.681228038625101362e+03
5.339999869465827942e-02 1.679516719998455983e+03
5.350000038743019104e-02 1.670730331631270701e+03
5.359999835491180420e-02 1.658541591948135874e+03
5.370000004768371582e-02 1.632764822321471001e+03
5.379999801516532898e-02 1.623835077328682701e+03
5.389999970793724060e-02 1.613888749223843206e+03
5.399999767541885376e-02 1.591906024478763811e+03
5.409999936819076538e-02 1.587925271491617650e+03
5.419999733567237854e-02 1.571599349904434348e+03
5.429999902844429016e-02 1.569353166269382427e+03
5.439999699592590332e-02 1.560634841877089229e+03
5.449999868869781494e-02 1.543768709096927068e+03
5.460000038146972656e-02 1.531955876977694288e+03
5.469999834895133972e-02 1.534565378766473714e+03
5.480000004172325134e-02 1.524421995232257359e+03
5.489999800920486450e-02 1.534918817934817525e+03
5.499999970197677612e-02 1.561936637768855917e+03
5.509999766945838928e-02 1.524971824647767107e+03
5.519999936223030090e-02 1.511781264642869701e+03
5.529999732971191406e-02 1.537900188298485318e+03
5.539999902248382568e-02 1.568752793977285819e+03
5.549999698996543884e-02 1.569196355061737904e+03
5.559999868273735046e-02 1.517618768397089980e+03
5.570000037550926208e-02 1.433471420115175079e+03
5.579999834299087524e-02 1.353907452302958745e+03
5.590000003576278687e-02 1.270392398090490133e+03
5.599999800324440002e-02 1.214512514372908527e+03
5.609999969601631165e-02 1.221197980811580692e+03
5.619999766349792480e-02 1.315340849452519478e+03
5.629999935626983643e-02 1.409753423883533515e+03
5.639999732375144958e-02 1.495921061245321653e+03
5.649999901652336121e-02 1.571463257056846487e+03
5.659999698400497437e-02 1.630933896664621443e+03
5.669999867677688599e-02 1.669683768275983994e+03
5.680000036954879761e-02 1.674956673683022018e+03
5.689999833703041077e-02 1.680732887302939389e+03
5.700000002980232239e-02 1.666272704089069521e+03
5.709999799728393555e-02 1.656424914588193133e+03
5.719999969005584717e-02 1.640733997288676619e+03
5.729999765753746033e-02 1.622653108727084373e+03
5.739999935030937195e-02 1.610230163761593758e+03
5.749999731779098511e-02 1.591158400654514480e+03
5.759999901056289673e-02 1.579959299230355782e+03
5.769999697804450989e-02 1.571009236382224572e+03
5.779999867081642151e-02 1.564018705851295408e+03
5.790000036358833313e-02 1.538312033786289476e+03
5.799999833106994629e-02 1.539268021054909241e+03
5.810000002384185791e-02 1.528727898436601208e+03
5.819999799132347107e-02 1.525817312066480099e+03
5.829999968409538269e-02 1.521169380929168710e+03
5.839999765157699585e-02 1.542641354162665266e+03
5.849999934434890747e-02 1.527844445004741146e+03
5.859999731183052063e-02 1.509053961574862569e+03
5.869999900460243225e-02 1.524020282184338612e+03
5.879999697208404541e-02 1.560698022714929266e+03
5.889999866485595703e-02 1.568521008227060975e+03
5.900000035762786865e-02 1.529852427739634550e+03
5.909999832510948181e-02 1.467439690284104699e+03
5.920000001788139343e-02 1.372613922972777800e+03
5.929999798536300659e-02 1.295200048466424505e+03
5.939999967813491821e-02 1.234019804891754802e+03
5.949999764561653137e-02 1.223129785066208797e+03
5.959999933838844299e-02 1.312608377585985636e+03
5.969999730587005615e-02 1.403663722767226318e+03
5.979999899864196777e-02 1.490163332488187734e+03
5.989999696612358093e-02 1.567860515083117207e+03
5.999999865889549255e-02 1.628824638306672568e+03
6.009999662637710571e-02 1.667898752618640401e+03
6.019999831914901733e-02 1.679608183510928484e+03
6.030000001192092896e-02 1.677121399902946223e+03
6.039999797940254211e-02 1.675453071442537293e+03
6.049999967217445374e-02 1.654604399846936303e+03
6.059999763965606689e-02 1.641184132912409041e+03
6.069999933242797852e-02 1.623133247359143525e+03
6.079999729990959167e-02 1.611263603135394987e+03
6.089999899268150330e-02 1.594880600111773902e+03
6.099999696016311646e-02 1.580159515474221507e+03
6.109999865293502808e-02 1.575351660054781860e+03
6.119999662041664124e-02 1.559721885044048577e+03
6.129999831318855286e-02 1.542918046309363945e+03
6.140000000596046448e-02 1.527992598784677966e+03
6.149999797344207764e-02 1.529060993800938149e+03
6.159999966621398926e-02 1.527005451761353925e+03
6.169999763369560242e-02 1.528721535639562262e+03
6.179999932646751404e-02 1.531298707309503243e+03
6.189999729394912720e-02 1.504942345439150586e+03
6.199999898672103882e-02 1.507727834328455174e+03
6.209999695420265198e-02 1.538950936546858884e+03
6.219999864697456360e-02 1.561027185446184831e+03
6.229999661445617676e-02 1.556555753768911245e+03
6.239999830722808838e-02 1.503598364633635811e+03
6.250000000000000000e-02 1.415474984570182187e+03
6.260000169277191162e-02 1.334302618000250277e+03
6.269999593496322632e-02 1.267949521728972968e+03
6.279999762773513794e-02 1.211911216507400241e+03
6.289999932050704956e-02 1.293540020188808967e+03
6.300000101327896118e-02 1.383376251861728633e+03
6.309999525547027588e-02 1.468476663908735873e+03
6.319999694824218750e-02 1.549683459560687652e+03
6.329999864101409912e-02 1.614994954298706034e+03
6.340000033378601074e-02 1.657155189541012078e+03
6.350000202655792236e-02 1.675857351893298983e+03
6.359999626874923706e-02 1.683321265492943212e+03
6.369999796152114868e-02 1.682866991116999543e+03
6.379999965429306030e-02 1.667716110592586574e+03
6.390000134706497192e-02 1.640723668702814848e+03
6.399999558925628662e-02 1.630727910821103478e+03
6.409999728202819824e-02 1.616059593039729634e+03
6.419999897480010986e-02 1.594982920091879805e+03
6.429999321699142456e-02 1.577144449042182714e+03
6.439999490976333618e-02 1.568599275858933652e+03
6.449999660253524780e-02 1.554684841498351489e+03
6.459999829530715942e-02 1.546032451848771871e+03
6.469999253749847412e-02 1.528335542657054930e+03
6.479999423027038574e-02 1.527727709129653476e+03
6.489999592304229736e-02 1.531277851207743424e+03
6.499999761581420898e-02 1.533660022370619117e+03
6.509999930858612061e-02 1.517873267177834578e+03
6.519999355077743530e-02 1.493512448422311763e+03
6.529999524354934692e-02 1.510141367779793654e+03
6.539999693632125854e-02 1.543252182392596751e+03
6.549999862909317017e-02 1.561900441848166793e+03
6.559999287128448486e-02 1.540280361198455012e+03
6.569999456405639648e-02 1.481814403379878968e+03
6.579999625682830811e-02 1.396962394615822177e+03
6.589999794960021973e-02 1.312894003094651225e+03
6.599999964237213135e-02 1.249400887158851447e+03
6.609999388456344604e-02 1.245564515630790993e+03
6.619999557733535767e-02 1.331026057318455059e+03
6.629999727010726929e-02 1.417691537652970965e+03
6.639999896287918091e-02 1.500228906141087464e+03
6.649999320507049561e-02 1.578877827184514899e+03
6.659999489784240723e-02 1.634731781714080626e+03
6.669999659061431885e-02 1.665727092172334324e+03
6.679999828338623047e-02 1.676092713186221090e+03
6.689999252557754517e-02 1.683083188036467618e+03
6.699999421834945679e-02 1.673055675745250937e+03
6.709999591112136841e-02 1.649950060062998546e+03
6.719999760389328003e-02 1.637223593053625791e+03
6.729999929666519165e-02 1.621071665554139145e+03
6.739999353885650635e-02 1.602659580105760142e+03
6.749999523162841797e-02 1.583703257679960643e+03
6.759999692440032959e-02 1.571945572225417436e+03
6.769999861717224121e-02 1.553733262755501983e+03
6.779999285936355591e-02 1.537349596143487815e+03
6.789999455213546753e-02 1.529068440050974004e+03
6.799999624490737915e-02 1.533458112427342712e+03
6.809999793767929077e-02 1.523584987081261261e+03
6.819999217987060547e-02 1.530252022501204692e+03
6.829999387264251709e-02 1.509011950434081882e+03
6.839999556541442871e-02 1.491062223436251315e+03
6.849999725818634033e-02 1.512569508636967839e+03
6.859999895095825195e-02 1.541027188546801881e+03
6.869999319314956665e-02 1.562903982429205143e+03
6.879999488592147827e-02 1.531770237935369778e+03
6.889999657869338989e-02 1.474494321118939524e+03
6.899999827146530151e-02 1.391786846659892262e+03
6.909999251365661621e-02 1.307879943216988295e+03
6.919999420642852783e-02 1.246756854283487428e+03
6.929999589920043945e-02 1.285617394479169434e+03
6.939999759197235107e-02 1.363360523085481873e+03
6.949999928474426270e-02 1.451191671803288045e+03
6.959999352693557739e-02 1.531657644533979237e+03
6.969999521970748901e-02 1.599663788557242242e+03
6.979999691247940063e-02 1.647636209857240829e+03
6.989999860525131226e-02 1.674657960473198727e+03
6.999999284744262695e-02 1.683782458581053788e+03
7.009999454021453857e-02 1.679452510674341966e+03
7.019999623298645020e-02 1.667224682025277616e+03
7.029999792575836182e-02 1.649344604468644320e+03
7.039999216794967651e-02 1.635442258266324870e+03
7.049999386072158813e-02 1.613385087988224768e+03
7.059999555349349976e-02 1.590965484915123852e+03
7.069999724626541138e-02 1.578148832523694637e+03
7.079999893903732300e-02 1.561704746072249691e+03
7.089999318122863770e-02 1.544435628255445408e+03
7.099999487400054932e-02 1.528288802999966720e+03
7.109999656677246094e-02 1.524134421819965837e+03
7.119999825954437256e-02 1.524110146231937733e+03
7.129999250173568726e-02 1.530399857349190825e+03
7.139999419450759888e-02 1.525509906664140317e+03
7.149999588727951050e-02 1.498987776822056958e+03
7.159999758005142212e-02 1.511837315603232582e+03
7.169999927282333374e-02 1.543191565714142598e+03
7.179999351501464844e-02 1.564208288028000879e+03
7.189999520778656006e-02 1.542286164061516956e+03
7.199999690055847168e-02 1.484685655224029006e+03
7.209999859333038330e-02 1.403492029442931198e+03
7.219999283552169800e-02 1.321114663122633374e+03
7.229999452829360962e-02 1.257441517228587145e+03
7.239999622106552124e-02 1.304106436224172967e+03
7.249999791383743286e-02 1.383819251433524641e+03
7.259999215602874756e-02 1.464981154843304012e+03
7.269999384880065918e-02 1.541794633171922214e+03
7.279999554157257080e-02 1.606111284450209268e+03
7.289999723434448242e-02 1.651515669565769031e+03
7.299999892711639404e-02 1.679667911605216659e+03
7.309999316930770874e-02 1.687903676901807557e+03
7.319999486207962036e-02 1.681264011139864579e+03
7.329999655485153198e-02 1.663904013736218531e+03
7.339999824762344360e-02 1.648204550702138476e+03
7.349999248981475830e-02 1.628181832238801007e+03
7.359999418258666992e-02 1.604581012251292577e+03
7.369999587535858154e-02 1.586586109543414750e+03
7.379999756813049316e-02 1.567317530568122947e+03
7.389999926090240479e-02 1.552677013127106420e+03
7.399999350309371948e-02 1.536818819887102109e+03
7.409999519586563110e-02 1.520132622998753732e+03
7.419999688863754272e-02 1.521639829987962912e+03
7.429999858140945435e-02 1.523480363272449267e+03
7.439999282360076904e-02 1.531809210058836015e+03
7.449999451637268066e-02 1.501971033184654061e+03
7.459999620914459229e-02 1.504985715288658866e+03
7.469999790191650391e-02 1.525935080834708288e+03
7.479999214410781860e-02 1.554370833597494766e+03
7.489999383687973022e-02 1.549463490352530016e+03
7.499999552965164185e-02 1.507166360983151208e+03
7.509999722242355347e-02 1.427210114750584580e+03
7.519999891519546509e-02 1.345048830602452881e+03
7.529999315738677979e-02 1.275226709675025631e+03
7.539999485015869141e-02 1.293038347423255118e+03
7.549999654293060303e-02 1.368876700759092955e+03
7.559999823570251465e-02 1.449768844615910211e+03
7.569999247789382935e-02 1.529002886402805188e+03
7.579999417066574097e-02 1.596097572281369139e+03
7.589999586343765259e-02 1.641198616048131271e+03
7.599999755620956421e-02 1.669398529205568138e+03
7.609999924898147583e-02 1.685610375890974410e+03
7.619999349117279053e-02 1.679472910710959923e+03
7.629999518394470215e-02 1.660901223611023852e+03
7.639999687671661377e-02 1.643358070127019118e+03
7.649999856948852539e-02 1.629319819970343588e+03
7.659999281167984009e-02 1.599034433261727827e+03
7.669999450445175171e-02 1.580449994686623995e+03
7.679999619722366333e-02 1.564617114171481262e+03
7.689999788999557495e-02 1.542874665031436962e+03
7.699999213218688965e-02 1.524651108554073517e+03
7.709999382495880127e-02 1.520424814299706668e+03
7.719999551773071289e-02 1.525200818623049145e+03
7.729999721050262451e-02 1.530985172057452019e+03
7.739999890327453613e-02 1.513463740118058695e+03
7.749999314546585083e-02 1.494016316160829774e+03
7.759999483823776245e-02 1.508564015865604233e+03
7.769999653100967407e-02 1.535521696454522953e+03
7.779999822378158569e-02 1.557872309508755961e+03
7.789999246597290039e-02 1.531617135010218817e+03
7.799999415874481201e-02 1.469175814480760891e+03
7.809999585151672363e-02 1.393045922246908276e+03
7.819999754428863525e-02 1.312497380985030759e+03
7.829999923706054688e-02 1.275675711485103420e+03
7.839999347925186157e-02 1.349370971057484894e+03
7.849999517202377319e-02 1.424468491081552656e+03
7.859999686479568481e-02 1.499108083308534788e+03
7.869999855756759644e-02 1.571873200518607291e+03
7.879999279975891113e-02 1.626956260383467452e+03
7.889999449253082275e-02 1.663377348654117895e+03
7.899999618530273438e-02 1.681491839996810540e+03
7.909999787807464600e-02 1.681338417613753791e+03
7.919999212026596069e-02 1.666733721893727534e+03
7.929999381303787231e-02 1.650402794069048014e+03
7.939999550580978394e-02 1.632898448501359780e+03
7.949999719858169556e-02 1.606543917878477714e+03
7.959999889135360718e-02 1.580731575396949665e+03
7.969999313354492188e-02 1.564233299129123679e+03
7.979999482631683350e-02 1.544511908096511661e+03
7.989999651908874512e-02 1.528079469698071080e+03
7.999999821186065674e-02 1.521721275990894810e+03
8.009999245405197144e-02 1.521472387149782662e+03
8.019999414682388306e-02 1.534190743123943776e+03
8.029999583959579468e-02 1.504800316053833740e+03
8.039999753236770630e-02 1.485931738575209010e+03
8.049999922513961792e-02 1.508707131458594631e+03
8.059999346733093262e-02 1.544246408480709988e+03
8.069999516010284424e-02 1.549976437859700582e+03
8.079999685287475586e-02 1.520354341839162089e+03
8.089999854564666748e-02 1.448161612007851318e+03
8.099999278783798218e-02 1.371431731421358563e+03
8.109999448060989380e-02 1.300256611117435796e+03
8.119999617338180542e-02 1.324057330819712661e+03
8.129999786615371704e-02 1.396516231414732374e+03
8.139999210834503174e-02 1.468820120428647670e+03
8.149999380111694336e-02 1.541623841441775085e+03
8.159999549388885498e-02 1.603328975739510952e+03
8.169999718666076660e-02 1.650312169496406568e+03
8.179999887943267822e-02 1.677186832807848987e+03
8.189999312162399292e-02 1.684205599970596950e+03
8.199999481439590454e-02 1.678348987003953880e+03
8.209999650716781616e-02 1.659325433910907577e+03
8.219999819993972778e-02 1.639189803179511955e+03
8.229999244213104248e-02 1.612936840978760756e+03
8.239999413490295410e-02 1.589720375294216865e+03
8.249999582767486572e-02 1.564527725432778425e+03
8.259999752044677734e-02 1.545384329428966794e+03
8.269999921321868896e-02 1.525605530249189087e+03
8.279999345541000366e-02 1.516151648018420474e+03
8.289999514818191528e-02 1.520807517028345274e+03
8.299999684095382690e-02 1.534308514486619515e+03
8.309999853372573853e-02 1.505645505898860620e+03
8.319999277591705322e-02 1.489118037655306807e+03
8.329999446868896484e-02 1.513195533679098389e+03
8.339999616146087646e-02 1.549539185058593830e+03
8.349999785423278809e-02 1.545431150187354888e+03
8.359999209642410278e-02 1.516878597811989266e+03
8.369999378919601440e-02 1.444707845888915017e+03
8.379999548196792603e-02 1.368261718200128144e+03
8.389999717473983765e-02 1.295887894083739411e+03
8.399999886751174927e-02 1.345957641431826914e+03
8.409999310970306396e-02 1.414164740736592648e+03
8.419999480247497559e-02 1.487723593946459232e+03
8.429999649524688721e-02 1.554821950640646946e+03
8.439999818801879883e-02 1.612976538001969175e+03
8.449999243021011353e-02 1.655637300189295047e+03
8.459999412298202515e-02 1.679992684004693729e+03
8.469999581575393677e-02 1.679725215860320759e+03
8.479999750852584839e-02 1.663529287777628042e+03
8.489999175071716309e-02 1.652590913006486289e+03
8.499999344348907471e-02 1.630037607823015833e+03
8.509999513626098633e-02 1.600286547833802160e+03
8.519999682903289795e-02 1.576900369254241696e+03
8.529999852180480957e-02 1.557330286816639955e+03
8.539999276399612427e-02 1.531000491219161404e+03
8.549999445676803589e-02 1.517698574586182531e+03
8.559999614953994751e-02 1.514065100906476800e+03
8.569999784231185913e-02 1.530126988915335914e+03
8.579999208450317383e-02 1.499649896339094767e+03
8.589999377727508545e-02 1.484237488892285910e+03
8.599999547004699707e-02 1.502639236762595829e+03
8.609999716281890869e-02 1.538892687045400407e+03
8.619999885559082031e-02 1.544981973291107806e+03
8.629999309778213501e-02 1.522516755177360892e+03
8.639999479055404663e-02 1.456668391832501356e+03
8.649999648332595825e-02 1.381564793662508009e+03
8.659999817609786987e-02 1.309293741415578097e+03
8.669999241828918457e-02 1.355538626264435834e+03
8.679999411106109619e-02 1.420522909766025123e+03
8.689999580383300781e-02 1.491446450636865166e+03
8.699999749660491943e-02 1.557956182420365622e+03
8.709999173879623413e-02 1.617941716157939254e+03
8.719999343156814575e-02 1.658422778344420522e+03
8.729999512434005737e-02 1.678812478584532755e+03
8.739999681711196899e-02 1.677128701123931933e+03
8.749999850988388062e-02 1.664250971550207851e+03
8.759999275207519531e-02 1.648003360829422718e+03
8.769999444484710693e-02 1.624269843160779146e+03
8.779999613761901855e-02 1.589889289061765567e+03
8.789999783039093018e-02 1.566055995758605377e+03
8.799999207258224487e-02 1.547402045707710613e+03
8.809999376535415649e-02 1.526771604455372881e+03
8.819999545812606812e-02 1.517487965307657532e+03
8.829999715089797974e-02 1.517654334120932390e+03
8.839999884366989136e-02 1.516527125209386213e+03
8.849999308586120605e-02 1.483401811691945795e+03
8.859999477863311768e-02 1.491664783930280009e+03
8.869999647140502930e-02 1.528979633418055755e+03
8.879999816417694092e-02 1.546320652499216976e+03
8.889999240636825562e-02 1.536420383262862515e+03
8.899999409914016724e-02 1.483805365155117897e+03
8.909999579191207886e-02 1.411984147890944314e+03
8.919999748468399048e-02 1.338386184602899220e+03
8.929999172687530518e-02 1.352151670572932971e+03
8.939999341964721680e-02 1.413775078634673037e+03
8.949999511241912842e-02 1.483649595962679996e+03
8.959999680519104004e-02 1.549220775276662835e+03
8.969999849796295166e-02 1.609483516705156489e+03
8.979999274015426636e-02 1.652151062143936088e+03
8.989999443292617798e-02 1.673383453512292135e+03
8.999999612569808960e-02 1.677755703624895432e+03
9.009999781847000122e-02 1.666778429330642894e+03
9.019999206066131592e-02 1.647969576485686503e+03
9.029999375343322754e-02 1.618121005127864692e+03
9.039999544620513916e-02 1.590947651348329146e+03
9.049999713897705078e-02 1.563117087187799370e+03
9.059999883174896240e-02 1.544183065177066283e+03
9.069999307394027710e-02 1.523746320716246828e+03
9.079999476671218872e-02 1.519378585116460727e+03
9.089999645948410034e-02 1.521892620762820570e+03
9.099999815225601196e-02 1.501020932602610628e+03
9.109999239444732666e-02 1.489693004465257445e+03
9.119999408721923828e-02 1.511920730336670431e+03
9.129999577999114990e-02 1.540464033249721069e+03
9.139999747276306152e-02 1.541647633907498403e+03
9.149999171495437622e-02 1.514212265254334397e+03
9.159999340772628784e-02 1.451024138799428783e+03
9.169999510049819946e-02 1.378431315681479646e+03
9.179999679327011108e-02 1.340301338376026251e+03
9.189999848604202271e-02 1.395023542101960629e+03
9.199999272823333740e-02 1.460104580825760195e+03
9.209999442100524902e-02 1.523794848994123413e+03
9.219999611377716064e-02 1.585842001350129976e+03
9.229999780654907227e-02 1.637842364681943764e+03
9.239999204874038696e-02 1.667799842925403482e+03
9.249999374151229858e-02 1.672658289843039711e+03
9.259999543428421021e-02 1.665047850305628572e+03
9.269999712705612183e-02 1.653619698092038107e+03
9.279999881982803345e-02 1.620390708223731735e+03
9.289999306201934814e-02 1.590248965633036050e+03
9.299999475479125977e-02 1.564479218132448750e+03
9.309999644756317139e-02 1.548266887589531279e+03
9.319999814033508301e-02 1.532598040882121722e+03
9.329999238252639771e-02 1.515382708856659292e+03
9.339999407529830933e-02 1.520023089852585144e+03
9.349999576807022095e-02 1.485903178575375478e+03
9.359999746084213257e-02 1.485100273638902763e+03
9.369999170303344727e-02 1.515086758003782279e+03
9.379999339580535889e-02 1.537651822060319091e+03
9.389999508857727051e-02 1.538334854325417837e+03
9.399999678134918213e-02 1.497684950327310617e+03
9.409999847412109375e-02 1.433127896455344626e+03
9.419999271631240845e-02 1.365066026046896468e+03
9.429999440908432007e-02 1.375618689557347352e+03
9.439999610185623169e-02 1.428957977090457462e+03
9.449999779462814331e-02 1.492884243320306723e+03
9.459999203681945801e-02 1.557033704189445189e+03
9.469999372959136963e-02 1.610695354879671186e+03
9.479999542236328125e-02 1.652623656787395703e+03
9.489999711513519287e-02 1.669409270182055479e+03
9.499999880790710449e-02 1.671105331960096464e+03
9.509999305009841919e-02 1.655129688366927439e+03
9.519999474287033081e-02 1.638371995571101252e+03
9.529999643564224243e-02 1.599555363611058965e+03
9.539999812841415405e-02 1.570577051463594898e+03
9.549999237060546875e-02 1.551877746857251395e+03
9.559999406337738037e-02 1.531919160699302893e+03
9.569999575614929199e-02 1.519719132718098535e+03
9.579999744892120361e-02 1.520126851961873854e+03
9.589999169111251831e-02 1.491446033144217381e+03
9.599999338388442993e-02 1.491100822022938473e+03
9.609999507665634155e-02 1.514012361944142867e+03
9.619999676942825317e-02 1.535569167456064179e+03
9.629999846220016479e-02 1.535943742631162422e+03
9.639999270439147949e-02 1.495413358085092796e+03
9.649999439716339111e-02 1.431086164794906608e+03
9.659999608993530273e-02 1.363532279068567050e+03
9.669999778270721436e-02 1.395591839616809921e+03
9.679999202489852905e-02 1.448827593268307737e+03
9.689999371767044067e-02 1.509640134372712055e+03
9.699999541044235229e-02 1.567417677547946823e+03
9.709999710321426392e-02 1.622504957034589324e+03
9.719999879598617554e-02 1.655013990059187108e+03
9.729999303817749023e-02 1.665158972954285446e+03
9.739999473094940186e-02 1.659999962707417353e+03
9.749999642372131348e-02 1.648138560346814984e+03
9.759999811649322510e-02 1.615555105095547333e+03
9.769999235868453979e-02 1.580381427749498471e+03
9.779999405145645142e-02 1.560139432927566304e+03
9.789999574422836304e-02 1.537337447538535116e+03
9.799999743700027466e-02 1.524458001514364923e+03
9.809999167919158936e-02 1.527023922336803707e+03
9.819999337196350098e-02 1.497344730546175469e+03
9.829999506473541260e-02 1.487159633323986327e+03
9.839999675750732422e-02 1.513732784625606655e+03
9.849999845027923584e-02 1.529346238859942787e+03
9.859999269247055054e-02 1.532728474327607273e+03
9.869999438524246216e-02 1.498493313966958794e+03
9.879999607801437378e-02 1.439156202827007291e+03
9.889999777078628540e-02 1.379619453214719215e+03
9.899999201297760010e-02 1.393309767898237624e+03
9.909999370574951172e-02 1.446719318098769008e+03
9.919999539852142334e-02 1.506959479460862894e+03
9.929999709129333496e-02 1.566735384007169614e+03
9.939999878406524658e-02 1.618005698016324459e+03
9.949999302625656128e-02 1.648527926230752655e+03
9.959999471902847290e-02 1.656183021606241937e+03
9.969999641180038452e-02 1.654575929389456860e+03
9.979999810457229614e-02 1.636685686360955970e+03
9.989999234676361084e-02 1.604367667368353978e+03
9.999999403953552246e-02 1.573345352035187943e+03
1.000999957323074341e-01 1.554558909229639994e+03
1.001999974250793457e-01 1.535529038281649491e+03
1.002999916672706604e-01 1.525959252976032758e+03
1.003999933600425720e-01 1.508840616094472580e+03
1.004999950528144836e-01 1.490289207168367057e+03
1.005999967455863953e-01 1.505429533053875275e+03
1.006999984383583069e-01 1.524311745709466322e+03
1.007999926805496216e-01 1.532288132190900114e+03
1.008999943733215332e-01 1.515502774006244636e+03
1.009999960660934448e-01 1.464431565090654431e+03
1.010999977588653564e-01 1.403238785401744735e+03
1.011999920010566711e-01 1.401729144354397704e+03
1.012999936938285828e-01 1.445987650443740677e+03
1.013999953866004944e-01 1.500419746625550033e+03
1.014999970793724060e-01 1.556946860116228208e+03
1.015999913215637207e-01 1.610744215349575825e+03
1.016999930143356323e-01 1.642442615001506283e+03
1.017999947071075439e-01 1.656573273229266988e+03
1.018999963998794556e-01 1.653111630044708363e+03
1.019999980926513672e-01 1.637141820859492327e+03
1.020999923348426819e-01 1.606807490143295354e+03
1.021999940276145935e-01 1.576605869837944283e+03
1.022999957203865051e-01 1.552257116633681335e+03
1.023999974131584167e-01 1.539099432164189921e+03
1.024999916553497314e-01 1.537580912083814837e+03
1.025999933481216431e-01 1.510115941947381998e+03
1.026999950408935547e-01 1.498018739498093055e+03
1.027999967336654663e-01 1.516552093842427212e+03
1.028999984264373779e-01 1.530119743309156320e+03
1.029999926686286926e-01 1.530746561317689384e+03
1.030999943614006042e-01 1.496062940682225417e+03
1.031999960541725159e-01 1.439955944391364710e+03
1.032999977469444275e-01 1.389832452714529836e+03
1.033999919891357422e-01 1.431153858333084372e+03
1.034999936819076538e-01 1.476266694771987659e+03
1.035999953746795654e-01 1.536622134589111283e+03
1.036999970674514771e-01 1.587109377436896921e+03
1.037999913096427917e-01 1.626325228308620353e+03
1.038999930024147034e-01 1.645447040265773012e+03
1.039999946951866150e-01 1.650571144317163998e+03
1.040999963879585266e-01 1.638477113970819119e+03
1.041999980807304382e-01 1.607902980594799601e+03
1.042999923229217529e-01 1.578631507988201065e+03
1.043999940156936646e-01 1.554069026837383035e+03
1.044999957084655762e-01 1.542082332289331589e+03
1.045999974012374878e-01 1.535416700746313836e+03
1.046999916434288025e-01 1.513752927827154508e+03
1.047999933362007141e-01 1.506114338978268734e+03
1.048999950289726257e-01 1.520827847340835660e+03
1.049999967217445374e-01 1.525877046474441158e+03
1.050999984145164490e-01 1.522388838498271525e+03
1.051999926567077637e-01 1.475049229380480028e+03
1.052999943494796753e-01 1.423384837336232067e+03
1.053999960422515869e-01 1.415832499894456532e+03
1.054999977350234985e-01 1.457234482929736714e+03
1.055999919772148132e-01 1.504414710719375080e+03
1.056999936699867249e-01 1.560499863049659780e+03
1.057999953627586365e-01 1.603729893132262987e+03
1.058999970555305481e-01 1.630645974534911602e+03
1.059999912977218628e-01 1.645393988300767660e+03
1.060999929904937744e-01 1.641429562179578625e+03
1.061999946832656860e-01 1.619265241120545625e+03
1.062999963760375977e-01 1.590742405141794734e+03
1.063999980688095093e-01 1.566630732542934766e+03
1.064999923110008240e-01 1.550493825144346829e+03
1.065999940037727356e-01 1.544378650175388202e+03
1.066999956965446472e-01 1.509203281983656552e+03
1.067999973893165588e-01 1.500787632932325778e+03
1.068999916315078735e-01 1.514768175355183757e+03
1.069999933242797852e-01 1.521785727301143652e+03
1.070999950170516968e-01 1.516643273121696893e+03
1.071999967098236084e-01 1.476694151802357283e+03
1.072999984025955200e-01 1.421509285784381973e+03
1.073999926447868347e-01 1.426787312909538286e+03
1.074999943375587463e-01 1.468413311779521337e+03
1.075999960303306580e-01 1.515629494521395827e+03
1.076999977231025696e-01 1.565378261522614139e+03
1.077999919652938843e-01 1.605109832044805898e+03
1.078999936580657959e-01 1.631991938165131387e+03
1.079999953508377075e-01 1.640050587723915669e+03
1.080999970436096191e-01 1.630343094203142982e+03
1.081999912858009338e-01 1.605819386448871455e+03
1.082999929785728455e-01 1.583773615092648242e+03
1.083999946713447571e-01 1.557551637035834801e+03
1.084999963641166687e-01 1.552635385561230351e+03
1.085999980568885803e-01 1.527178052533229220e+03
1.086999922990798950e-01 1.507686361221882407e+03
1.087999939918518066e-01 1.515204350580645041e+03
1.088999956846237183e-01 1.519744421072216028e+03
1.089999973773956299e-01 1.517272721491241327e+03
1.090999916195869446e-01 1.481085309963052168e+03
1.091999933123588562e-01 1.430438839688423059e+03
1.092999950051307678e-01 1.426543538759189005e+03
1.093999966979026794e-01 1.465643760607630838e+03
1.094999983906745911e-01 1.513811574847291467e+03
1.095999926328659058e-01 1.561428512404576395e+03
1.096999943256378174e-01 1.600517256087088072e+03
1.097999960184097290e-01 1.625023112374314906e+03
1.098999977111816406e-01 1.634230464728663947e+03
1.099999919533729553e-01 1.619278413588665899e+03
1.100999936461448669e-01 1.599534172648388449e+03
1.101999953389167786e-01 1.578091400672044756e+03
1.102999970316886902e-01 1.555557530288229827e+03
1.103999912738800049e-01 1.544608776649293077e+03
1.104999929666519165e-01 1.514594455372901848e+03
1.105999946594238281e-01 1.511790350572074658e+03
1.106999963521957397e-01 1.510804126578040723e+03
1.107999980449676514e-01 1.518878978633304087e+03
1.108999922871589661e-01 1.490238175701043701e+03
1.109999939799308777e-01 1.444721435886583549e+03
1.110999956727027893e-01 1.425172565742284860e+03
1.111999973654747009e-01 1.465127247138807206e+03
1.112999916076660156e-01 1.509868102305852972e+03
1.113999933004379272e-01 1.554254480613965143e+03
1.114999949932098389e-01 1.591554557963635716e+03
1.115999966859817505e-01 1.618552329629689211e+03
1.116999983787536621e-01 1.628818964541014566e+03
1.117999926209449768e-01 1.623656302902729522e+03
1.118999943137168884e-01 1.599420482346683912e+03
1.119999960064888000e-01 1.576712012779023553e+03
1.120999976992607117e-01 1.562944201420716354e+03
1.121999919414520264e-01 1.543800294309975698e+03
1.122999936342239380e-01 1.518495486644571429e+03
1.123999953269958496e-01 1.515362860800118597e+03
1.124999970197677612e-01 1.514679797311324592e+03
1.125999912619590759e-01 1.507723217184913892e+03
1.126999929547309875e-01 1.472490789515096139e+03
1.127999946475028992e-01 1.429773758681583104e+03
1.128999963402748108e-01 1.451822425080182711e+03
1.129999980330467224e-01 1.495201500984265294e+03
1.130999922752380371e-01 1.535721013373031383e+03
1.131999939680099487e-01 1.577049583290405053e+03
1.132999956607818604e-01 1.606493683867486652e+03
1.133999973535537720e-01 1.621731369781912235e+03
1.134999915957450867e-01 1.617974021541441971e+03
1.135999932885169983e-01 1.607558123933834850e+03
1.136999949812889099e-01 1.587066796444875763e+03
1.137999966740608215e-01 1.578582753989460343e+03
1.138999983668327332e-01 1.539423101825090498e+03
1.139999926090240479e-01 1.520116243582460129e+03
1.140999943017959595e-01 1.509701251983299244e+03
1.141999959945678711e-01 1.508510200842514905e+03
1.142999976873397827e-01 1.493000207816266311e+03
1.143999919295310974e-01 1.455844284366229203e+03
1.144999936223030090e-01 1.424586059010001918e+03
1.145999953150749207e-01 1.463449554662844321e+03
1.146999970078468323e-01 1.505437562850430822e+03
1.147999912500381470e-01 1.545248758854781272e+03
1.148999929428100586e-01 1.582296891714721824e+03
1.149999946355819702e-01 1.608220088540027973e+03
1.150999963283538818e-01 1.617461524958098607e+03
1.151999980211257935e-01 1.607950478960884539e+03
1.152999922633171082e-01 1.593542034147082632e+03
1.153999939560890198e-01 1.582508432128873892e+03
1.154999956488609314e-01 1.549570168802899389e+03
1.155999973416328430e-01 1.523427119406421298e+03
1.156999915838241577e-01 1.508923378572336787e+03
1.157999932765960693e-01 1.505084576929075183e+03
1.158999949693679810e-01 1.486999760704916071e+03
1.159999966621398926e-01 1.452249323975707057e+03
1.160999983549118042e-01 1.419180979186658305e+03
1.161999925971031189e-01 1.463026311378376704e+03
1.162999942898750305e-01 1.506688355386736475e+03
1.163999959826469421e-01 1.546218427776821500e+03
1.164999976754188538e-01 1.582344878368454147e+03
1.165999919176101685e-01 1.605435211673471485e+03
1.166999936103820801e-01 1.609470932232342193e+03
1.167999953031539917e-01 1.600833117756359570e+03
1.168999969959259033e-01 1.591861085388065476e+03
1.169999912381172180e-01 1.569512073404625880e+03
1.170999929308891296e-01 1.538084261708632766e+03
1.171999946236610413e-01 1.511617670151246557e+03
1.172999963164329529e-01 1.504205934512431668e+03
1.173999980092048645e-01 1.490688890695680584e+03
1.174999922513961792e-01 1.457991810131992906e+03
1.175999939441680908e-01 1.421110362675481156e+03
1.176999956369400024e-01 1.463373645865360004e+03
1.177999973297119141e-01 1.505259999234240922e+03
1.178999915719032288e-01 1.547533160858552264e+03
1.179999932646751404e-01 1.581030268230778347e+03
1.180999949574470520e-01 1.602081633404992317e+03
1.181999966502189636e-01 1.608285395008747855e+03
1.182999908924102783e-01 1.603015308602916321e+03
1.183999925851821899e-01 1.604155389111687327e+03
1.184999942779541016e-01 1.561992446016065514e+03
1.185999959707260132e-01 1.522825854305561052e+03
1.186999976634979248e-01 1.509000024028500320e+03
1.187999919056892395e-01 1.494457678347311230e+03
1.188999935984611511e-01 1.465755351619136036e+03
1.189999952912330627e-01 1.433234007767309322e+03
1.190999969840049744e-01 1.450458438830424484e+03
1.191999912261962891e-01 1.493190395675585478e+03
1.192999929189682007e-01 1.533753613558235429e+03
1.193999946117401123e-01 1.570362267639986385e+03
1.194999963045120239e-01 1.596534936374916015e+03
1.195999979972839355e-01 1.606263471921709197e+03
1.196999922394752502e-01 1.604060839404517537e+03
1.197999939322471619e-01 1.590826429116167219e+03
1.198999956250190735e-01 1.555837658950809782e+03
1.199999973177909851e-01 1.515767152416279714e+03
1.200999915599822998e-01 1.505772419470262321e+03
1.201999932527542114e-01 1.480935674576540805e+03
1.202999949455261230e-01 1.449699687104875238e+03
1.203999966382980347e-01 1.423077962233421886e+03
1.204999908804893494e-01 1.466965937315008887e+03
1.205999925732612610e-01 1.511115440513409339e+03
1.206999942660331726e-01 1.549909246710113621e+03
1.207999959588050842e-01 1.579906544879922194e+03
1.208999976515769958e-01 1.601567972033760270e+03
1.209999918937683105e-01 1.608071149709132214e+03
1.210999935865402222e-01 1.592314735046168153e+03
1.211999952793121338e-01 1.554963940772329806e+03
1.212999969720840454e-01 1.518691518669273592e+03
1.213999912142753601e-01 1.499269122902132040e+03
1.214999929070472717e-01 1.469402443298447679e+03
1.215999945998191833e-01 1.439466449649079777e+03
1.216999962925910950e-01 1.438073765885741068e+03
1.217999979853630066e-01 1.486369125743816994e+03
1.218999922275543213e-01 1.527576965871156290e+03
1.219999939203262329e-01 1.562682754231288072e+03
1.220999956130981445e-01 1.588997787638133104e+03
1.221999973058700562e-01 1.604980825135912028e+03
1.222999915480613708e-01 1.604154428198084815e+03
1.223999932408332825e-01 1.566418449538185541e+03
1.224999949336051941e-01 1.526620893510962787e+03
1.225999966263771057e-01 1.496532118526071372e+03
1.226999908685684204e-01 1.470395932859848017e+03
1.227999925613403320e-01 1.436505263820568189e+03
1.228999942541122437e-01 1.435312897942695145e+03
1.229999959468841553e-01 1.483735291049819807e+03
1.230999976396560669e-01 1.527232462020004277e+03
1.231999918818473816e-01 1.563823667587855198e+03
1.232999935746192932e-01 1.589669634746245265e+03
1.233999952673912048e-01 1.606409536801025752e+03
1.234999969601631165e-01 1.575829799122079748e+03
1.235999912023544312e-01 1.530945600242100681e+03
1.236999928951263428e-01 1.502561628508133253e+03
1.237999945878982544e-01 1.469638837175584513e+03
1.238999962806701660e-01 1.434519608839714238e+03
1.239999979734420776e-01 1.420007373128828021e+03
1.240999922156333923e-01 1.473053362183715990e+03
1.241999939084053040e-01 1.517918865359222082e+03
1.242999956011772156e-01 1.558451608038918948e+03
1.243999972939491272e-01 1.585576649983685229e+03
1.244999915361404419e-01 1.592551745539126387e+03
1.245999932289123535e-01 1.549684479093898972e+03
1.246999949216842651e-01 1.509532074198083137e+03
1.247999966144561768e-01 1.479161272758147334e+03
1.248999908566474915e-01 1.447742864757858342e+03
1.249999925494194031e-01 1.413111373503666073e+03
1.251000016927719116e-01 1.451188041488877843e+03
1.251999884843826294e-01 1.501310738190279608e+03
1.252999901771545410e-01 1.543721902178590426e+03
1.253999918699264526e-01 1.577816549112767234e+03
1.254999935626983643e-01 1.570188660202956726e+03
1.255999952554702759e-01 1.530988441967700737e+03
1.256999969482421875e-01 1.494774409620674078e+03
1.257999986410140991e-01 1.458326035085989133e+03
1.259000003337860107e-01 1.426031418273171084e+03
1.259999871253967285e-01 1.410806635106555859e+03
1.260999888181686401e-01 1.467823327148891622e+03
1.261999905109405518e-01 1.517779083257480124e+03
1.262999922037124634e-01 1.557177332615284286e+03
1.263999938964843750e-01 1.555385376625363278e+03
1.264999955892562866e-01 1.516290102233220296e+03
1.265999972820281982e-01 1.479493364440998903e+03
1.266999989748001099e-01 1.443392703341712149e+03
1.268000006675720215e-01 1.407794651019448338e+03
1.268999874591827393e-01 1.407181827653500250e+03
1.269999891519546509e-01 1.464494383043168909e+03
1.270999908447265625e-01 1.516548639533724327e+03
1.271999925374984741e-01 1.534388683804099855e+03
1.272999942302703857e-01 1.498882217186037906e+03
1.273999959230422974e-01 1.462806593667364723e+03
1.274999976158142090e-01 1.424761034850280794e+03
1.275999993085861206e-01 1.391985169612950358e+03
1.277000010013580322e-01 1.383369031732503345e+03
1.277999877929687500e-01 1.448533384360238870e+03
1.278999894857406616e-01 1.502541266557200288e+03
1.279999911785125732e-01 1.484913942665218883e+03
1.280999928712844849e-01 1.445787525244118342e+03
1.281999945640563965e-01 1.410746787569501066e+03
1.282999962568283081e-01 1.376869398415371052e+03
1.283999979496002197e-01 1.347123621238701162e+03
1.284999996423721313e-01 1.403181906029554511e+03


==> graphics/simulation_of_wedge/exp8/hyper_training_8.dat <==
{
    "u_min": 140.0,
    "u_max": 210.0,
    "kp": 0.1740555938952733,
    "ki": 0.0018095080018431374,
    "ff": 162.08334425951125,
    "kp_bits": 9,
    "ki_bits": 10090,
    "ff_bits": 1327,
    "ref": 1555.0,
    "mse": 11532.094441227246,
    "violation_mae": 84.496054686729,
    "penalty_coefficient": 50.0
}

==> graphics/simulation_of_wedge/exp8/u_data_training_8.dat <==
0.000000000000000000e+00 2.769607217151914824e+02
9.999999747378751636e-05 2.624802651796476312e+02
1.999999949475750327e-04 2.490645634885441382e+02
2.999999851454049349e-04 2.360562484215021755e+02
3.999999898951500654e-04 2.243906975291311028e+02
4.999999655410647392e-04 2.158315514924249783e+02
5.999999702908098698e-04 2.085892037364714042e+02
6.999999750405550003e-04 2.025458969887123715e+02
7.999999797903001308e-04 1.990439099991459102e+02
8.999999845400452614e-04 2.004542365024206276e+02
9.999999310821294785e-04 1.990601826922487305e+02
1.099999994039535522e-03 1.995307230152107536e+02
1.199999940581619740e-03 2.026261716448624384e+02
1.300000003539025784e-03 2.039439554832525232e+02
1.399999950081110001e-03 2.038496604514515411e+02
1.500000013038516045e-03 2.067693001237662429e+02
1.599999959580600262e-03 2.064434008855212141e+02
1.699999906122684479e-03 2.071116085187617841e+02
1.799999969080090523e-03 2.064365607764346464e+02
1.899999915622174740e-03 2.070901804033881035e+02
1.999999862164258957e-03 2.076015304187705226e+02
2.099999925121665001e-03 2.074718806484683000e+02
2.199999988079071045e-03 2.082299251578741064e+02
2.300000051036477089e-03 2.098341988051447231e+02
2.399999881163239479e-03 2.090285151434693205e+02
2.499999944120645523e-03 2.079542921964010986e+02
2.600000007078051567e-03 2.126139133188111714e+02
2.699999837204813957e-03 2.101647086102926210e+02
2.799999900162220001e-03 2.087709270961200616e+02
2.899999963119626045e-03 2.097239291812270210e+02
3.000000026077032089e-03 2.097004156677498941e+02
3.099999856203794479e-03 2.057970635901221783e+02
3.199999919161200523e-03 2.004700184019024789e+02
3.299999982118606567e-03 1.620833442595112501e+02
3.399999812245368958e-03 1.620833442595112501e+02
3.499999875202775002e-03 1.620833442595112501e+02
3.599999938160181046e-03 1.620833442595112501e+02
3.700000001117587090e-03 1.620833442595112501e+02
3.799999831244349480e-03 1.620833442595112501e+02
3.899999894201755524e-03 1.620833442595112501e+02
3.999999724328517914e-03 1.620833442595112501e+02
4.100000020116567612e-03 1.620833442595112501e+02
4.199999850243330002e-03 1.620833442595112501e+02
4.299999680370092392e-03 1.620833442595112501e+02
4.399999976158142090e-03 1.620833442595112501e+02
4.499999806284904480e-03 1.620833442595112501e+02
4.600000102072954178e-03 2.781186170912697548e+02
4.699999932199716568e-03 2.613826942115326233e+02
4.799999762326478958e-03 2.440359059017662560e+02
4.900000058114528656e-03 2.271973034019551392e+02
4.999999888241291046e-03 2.118486579282388504e+02
5.099999718368053436e-03 1.993673200831885310e+02
5.200000014156103134e-03 1.902606418016510190e+02
5.299999844282865524e-03 1.845504312136634155e+02
5.399999674409627914e-03 1.816276441455425754e+02
5.499999970197677612e-03 1.799626676264402647e+02
5.599999800324440002e-03 1.803424475809691501e+02
5.699999630451202393e-03 1.802972010522338451e+02
5.799999926239252090e-03 1.818097575279124953e+02
5.899999756366014481e-03 1.820651035613535669e+02
6.000000052154064178e-03 1.842114280240614335e+02
6.099999882280826569e-03 1.834096918813624484e+02
6.199999712407588959e-03 1.837084254198985036e+02
6.300000008195638657e-03 1.835515548058669992e+02
6.399999838322401047e-03 1.834163931506178926e+02
6.499999668449163437e-03 1.833036798054306757e+02
6.599999964237213135e-03 1.816746396055791877e+02
6.699999794363975525e-03 1.821887121668681289e+02
6.799999624490737915e-03 1.818261426575866437e+02
6.899999920278787613e-03 1.820491851918535531e+02
6.999999750405550003e-03 1.825829689227239498e+02
7.100000046193599701e-03 1.840764020495199986e+02
7.199999876320362091e-03 1.855027578120491398e+02
7.299999706447124481e-03 1.851576125412352383e+02
7.400000002235174179e-03 1.880258137882086942e+02
7.499999832361936569e-03 1.868522733311921229e+02
7.599999662488698959e-03 1.852912135375431149e+02
7.699999958276748657e-03 1.620833442595112501e+02
7.799999788403511047e-03 1.620833442595112501e+02
7.899999618530273438e-03 1.620833442595112501e+02
7.999999448657035828e-03 1.620833442595112501e+02
8.100000210106372833e-03 1.620833442595112501e+02
8.200000040233135223e-03 1.620833442595112501e+02
8.299999870359897614e-03 1.620833442595112501e+02
8.399999700486660004e-03 1.620833442595112501e+02
8.499999530613422394e-03 1.620833442595112501e+02
8.599999360740184784e-03 1.620833442595112501e+02
8.700000122189521790e-03 1.620833442595112501e+02
8.799999952316284180e-03 1.620833442595112501e+02
8.899999782443046570e-03 1.620833442595112501e+02
8.999999612569808960e-03 2.626154026184493659e+02
9.099999442696571350e-03 2.485867512065815674e+02
9.200000204145908356e-03 2.335620908593585909e+02
9.300000034272670746e-03 2.179393939573502053e+02
9.399999864399433136e-03 2.032641682248859638e+02
9.499999694526195526e-03 1.906263298368944561e+02
9.599999524652957916e-03 1.807175469766261244e+02
9.699999354779720306e-03 1.748285788481109932e+02
9.800000116229057312e-03 1.728412620143590175e+02
9.899999946355819702e-03 1.700064423931195279e+02
9.999999776482582092e-03 1.702198828135407211e+02
1.009999960660934448e-02 1.709562979155005848e+02
1.019999943673610687e-02 1.724474989040315904e+02
1.030000019818544388e-02 1.740770717935781704e+02
1.040000002831220627e-02 1.760918660225289614e+02
1.049999985843896866e-02 1.763323940522052169e+02
1.059999968856573105e-02 1.766827236527316529e+02
1.069999951869249344e-02 1.761774180977932645e+02
1.079999934881925583e-02 1.760384215738148441e+02
1.090000011026859283e-02 1.771848717373980264e+02
1.099999994039535522e-02 1.749092790919514471e+02
1.109999977052211761e-02 1.759080916398614818e+02
1.119999960064888000e-02 1.760287916461427926e+02
1.129999943077564240e-02 1.773157136004272729e+02
1.139999926090240479e-02 1.772145316599122395e+02
1.150000002235174179e-02 1.795746734198936849e+02
1.159999985247850418e-02 1.804667753844017000e+02
1.169999968260526657e-02 1.806197802302259277e+02
1.179999951273202896e-02 1.816581660754573306e+02
1.189999934285879135e-02 1.825963570819609458e+02
1.200000010430812836e-02 1.816665853507052475e+02
1.209999993443489075e-02 1.620833442595112501e+02
1.219999976456165314e-02 1.620833442595112501e+02
1.229999959468841553e-02 1.620833442595112501e+02
1.239999942481517792e-02 1.620833442595112501e+02
1.249999925494194031e-02 1.620833442595112501e+02
1.260000001639127731e-02 1.620833442595112501e+02
1.269999984651803970e-02 1.620833442595112501e+02
1.279999967664480209e-02 1.620833442595112501e+02
1.289999950677156448e-02 1.620833442595112501e+02
1.299999933689832687e-02 1.620833442595112501e+02
1.310000009834766388e-02 1.620833442595112501e+02
1.319999992847442627e-02 1.620833442595112501e+02
1.329999975860118866e-02 1.620833442595112501e+02
1.339999958872795105e-02 2.519638026608343182e+02
1.349999941885471344e-02 2.378258598801925814e+02
1.359999924898147583e-02 2.230370552546077647e+02
1.370000001043081284e-02 2.082370158576071333e+02
1.379999984055757523e-02 1.948149224807260680e+02
1.389999967068433762e-02 1.830324215627394437e+02
1.399999950081110001e-02 1.748891635588703082e+02
1.409999933093786240e-02 1.713185527510021302e+02
1.420000009238719940e-02 1.696366750338606835e+02
1.429999992251396179e-02 1.674725166354747614e+02
1.439999975264072418e-02 1.695497227455704490e+02
1.449999958276748657e-02 1.704685536616634067e+02
1.459999941289424896e-02 1.710406722625698706e+02
1.469999924302101135e-02 1.707998938894640446e+02
1.480000000447034836e-02 1.746584532685273246e+02
1.489999983459711075e-02 1.742018671993869816e+02
1.499999966472387314e-02 1.733011856325290978e+02
1.509999949485063553e-02 1.746067133484833391e+02
1.519999932497739792e-02 1.750019936997441903e+02
1.529999915510416031e-02 1.744170975589554189e+02
1.539999991655349731e-02 1.745142526681369191e+02
1.549999974668025970e-02 1.752079018740239746e+02
1.559999957680702209e-02 1.753737819630114814e+02
1.569999940693378448e-02 1.758692849131190314e+02
1.579999923706054688e-02 1.773939892833377314e+02
1.589999906718730927e-02 1.791404145143160065e+02
1.599999889731407166e-02 1.797462309323757950e+02
1.609999872744083405e-02 1.809573151165874378e+02
1.620000042021274567e-02 1.817839072354969687e+02
1.630000025033950806e-02 1.804395973887049252e+02
1.640000008046627045e-02 1.620833442595112501e+02
1.649999991059303284e-02 1.620833442595112501e+02
1.659999974071979523e-02 1.620833442595112501e+02
1.669999957084655762e-02 1.620833442595112501e+02
1.679999940097332001e-02 1.620833442595112501e+02
1.689999923110008240e-02 1.620833442595112501e+02
1.699999906122684479e-02 1.620833442595112501e+02
1.709999889135360718e-02 1.620833442595112501e+02
1.719999872148036957e-02 1.620833442595112501e+02
1.730000041425228119e-02 1.620833442595112501e+02
1.740000024437904358e-02 1.620833442595112501e+02
1.750000007450580597e-02 1.620833442595112501e+02
1.759999990463256836e-02 2.589930659220687517e+02
1.769999973475933075e-02 2.465864071685864189e+02
1.779999956488609314e-02 2.324016251390393677e+02
1.789999939501285553e-02 2.177180401997856336e+02
1.799999922513961792e-02 2.030505527068362426e+02
1.809999905526638031e-02 1.898037908825440354e+02
1.819999888539314270e-02 1.792730985153285701e+02
1.829999871551990509e-02 1.723570819799509763e+02
1.840000040829181671e-02 1.692386836873537845e+02
1.850000023841857910e-02 1.667533459381008925e+02
1.860000006854534149e-02 1.667489798142533743e+02
1.869999989867210388e-02 1.667587891682550492e+02
1.879999972879886627e-02 1.671867182131001641e+02
1.889999955892562866e-02 1.686192150237148155e+02
1.899999938905239105e-02 1.702253542116017968e+02
1.909999921917915344e-02 1.715207520949617788e+02
1.919999904930591583e-02 1.708326947751040450e+02
1.929999887943267822e-02 1.717975731547519160e+02
1.939999870955944061e-02 1.721844249300311276e+02
1.950000040233135223e-02 1.732782567318983808e+02
1.960000023245811462e-02 1.737551069527009702e+02
1.970000006258487701e-02 1.744616329593670514e+02
1.979999989271163940e-02 1.740760658521128050e+02
1.989999972283840179e-02 1.742379960017983080e+02
1.999999955296516418e-02 1.748697898330662781e+02
2.009999938309192657e-02 1.774232526209101763e+02
2.019999921321868896e-02 1.779852192525987959e+02
2.029999904334545135e-02 1.783512934548830913e+02
2.039999887347221375e-02 1.786184946280556858e+02
2.049999870359897614e-02 1.774166760410666654e+02
2.060000039637088776e-02 1.620833442595112501e+02
2.070000022649765015e-02 1.620833442595112501e+02
2.080000005662441254e-02 1.620833442595112501e+02
2.089999988675117493e-02 1.620833442595112501e+02
2.099999971687793732e-02 1.620833442595112501e+02
2.109999954700469971e-02 1.620833442595112501e+02
2.119999937713146210e-02 1.620833442595112501e+02
2.129999920725822449e-02 1.620833442595112501e+02
2.139999903738498688e-02 1.620833442595112501e+02
2.149999886751174927e-02 1.620833442595112501e+02
2.159999869763851166e-02 1.620833442595112501e+02
2.169999852776527405e-02 1.620833442595112501e+02
2.180000022053718567e-02 2.561874778073656103e+02
2.190000005066394806e-02 2.441166667510239279e+02
2.199999988079071045e-02 2.306439665573920195e+02
2.209999971091747284e-02 2.158185466569192954e+02
2.219999954104423523e-02 2.011162448430026188e+02
2.229999937117099762e-02 1.878876091787439293e+02
2.239999920129776001e-02 1.775982200454256486e+02
2.249999903142452240e-02 1.710265081117018724e+02
2.259999886155128479e-02 1.665440430636280951e+02
2.269999869167804718e-02 1.643858374428963884e+02
2.279999852180480957e-02 1.642771880699179405e+02
2.290000021457672119e-02 1.667289862842033870e+02
2.300000004470348358e-02 1.676006722972793170e+02
2.309999987483024597e-02 1.667824365947639649e+02
2.319999970495700836e-02 1.686513936479194911e+02
2.329999953508377075e-02 1.691347589854626108e+02
2.339999936521053314e-02 1.695750539269239425e+02
2.349999919533729553e-02 1.702604298499245488e+02
2.359999902546405792e-02 1.716044549039967819e+02
2.369999885559082031e-02 1.709334913742155777e+02
2.379999868571758270e-02 1.701680331251280904e+02
2.389999851584434509e-02 1.717431586132087773e+02
2.400000020861625671e-02 1.736318095331537279e+02
2.410000003874301910e-02 1.744366767914684431e+02
2.419999986886978149e-02 1.745934228844803329e+02
2.429999969899654388e-02 1.758689362457933498e+02
2.439999952912330627e-02 1.779739340953655073e+02
2.449999935925006866e-02 1.770448478704926174e+02
2.459999918937683105e-02 1.781579198191026308e+02
2.469999901950359344e-02 1.759342994716232909e+02
2.479999884963035583e-02 1.620833442595112501e+02
2.489999867975711823e-02 1.620833442595112501e+02
2.499999850988388062e-02 1.620833442595112501e+02
2.510000020265579224e-02 1.620833442595112501e+02
2.520000003278255463e-02 1.620833442595112501e+02
2.529999986290931702e-02 1.620833442595112501e+02
2.539999969303607941e-02 1.620833442595112501e+02
2.549999952316284180e-02 1.620833442595112501e+02
2.559999935328960419e-02 1.620833442595112501e+02
2.569999918341636658e-02 1.620833442595112501e+02
2.579999901354312897e-02 1.620833442595112501e+02
2.589999884366989136e-02 1.620833442595112501e+02
2.599999867379665375e-02 2.442315464474737041e+02
2.609999850392341614e-02 2.311852462105458699e+02
2.620000019669532776e-02 2.171754370129968663e+02
2.630000002682209015e-02 2.023205242624258062e+02
2.639999985694885254e-02 1.885108091743811087e+02
2.649999968707561493e-02 1.772976828938068934e+02
2.659999951720237732e-02 1.705997559153861403e+02
2.669999934732913971e-02 1.655524682115599830e+02
2.679999917745590210e-02 1.625843604356337551e+02
2.689999900758266449e-02 1.623155888881897795e+02
2.699999883770942688e-02 1.630554950065547075e+02
2.709999866783618927e-02 1.641447840936467060e+02
2.719999849796295166e-02 1.657208265758541188e+02
2.730000019073486328e-02 1.686843796129035411e+02
2.740000002086162567e-02 1.698304442987563618e+02
2.749999985098838806e-02 1.680584064021870176e+02
2.759999968111515045e-02 1.686607861182965564e+02
2.769999951124191284e-02 1.691855227401805450e+02
2.779999934136867523e-02 1.691109785113213206e+02
2.789999917149543762e-02 1.678964019915957238e+02
2.799999900162220001e-02 1.707419057679900334e+02
2.809999883174896240e-02 1.712207725825939804e+02
2.819999866187572479e-02 1.719803815484230540e+02
2.829999849200248718e-02 1.725516745786198101e+02
2.840000018477439880e-02 1.782090459457274392e+02
2.850000001490116119e-02 1.774683254579823313e+02
2.859999984502792358e-02 1.766921390778621515e+02
2.869999967515468597e-02 1.767923437528672821e+02
2.879999950528144836e-02 1.620833442595112501e+02
2.889999933540821075e-02 1.620833442595112501e+02
2.899999916553497314e-02 1.620833442595112501e+02
2.909999899566173553e-02 1.620833442595112501e+02
2.919999882578849792e-02 1.620833442595112501e+02
2.929999865591526031e-02 1.620833442595112501e+02
2.939999848604202271e-02 1.620833442595112501e+02
2.950000017881393433e-02 1.620833442595112501e+02
2.960000000894069672e-02 1.620833442595112501e+02
2.969999983906745911e-02 1.620833442595112501e+02
2.979999966919422150e-02 1.620833442595112501e+02
2.989999949932098389e-02 1.620833442595112501e+02
2.999999932944774628e-02 2.468688272375329973e+02
3.009999915957450867e-02 2.350364144081058839e+02
3.019999898970127106e-02 2.212806257245613608e+02
3.029999881982803345e-02 2.068835591799799545e+02
3.039999864995479584e-02 1.927791151302226922e+02
3.049999848008155823e-02 1.805848493882195669e+02
3.059999831020832062e-02 1.713217785913621469e+02
3.070000000298023224e-02 1.661387702232722461e+02
3.079999983310699463e-02 1.617686101051682783e+02
3.089999966323375702e-02 1.610283163123548889e+02
3.099999949336051941e-02 1.604706012009639835e+02
3.109999932348728180e-02 1.620882568600966636e+02
3.119999915361404419e-02 1.616045016347270007e+02
3.130000084638595581e-02 1.652336965625479479e+02
3.139999881386756897e-02 1.652730018148472197e+02
3.150000050663948059e-02 1.666189021394502561e+02
3.159999847412109375e-02 1.670039246776371158e+02
3.170000016689300537e-02 1.670688965132140140e+02
3.179999813437461853e-02 1.675574002948206100e+02
3.189999982714653015e-02 1.667354763033025620e+02
3.199999779462814331e-02 1.690209449237303261e+02
3.209999948740005493e-02 1.695429065954268424e+02
3.219999745488166809e-02 1.697364438514006508e+02
3.229999914765357971e-02 1.726539512056608885e+02
3.240000084042549133e-02 1.749120065605487468e+02
3.249999880790710449e-02 1.752551574990557697e+02
3.260000050067901611e-02 1.759469101815603267e+02
3.269999846816062927e-02 1.739496233052663570e+02
3.280000016093254089e-02 1.620833442595112501e+02
3.289999812841415405e-02 1.620833442595112501e+02
3.299999982118606567e-02 1.620833442595112501e+02
3.309999778866767883e-02 1.620833442595112501e+02
3.319999948143959045e-02 1.620833442595112501e+02
3.329999744892120361e-02 1.620833442595112501e+02
3.339999914169311523e-02 1.620833442595112501e+02
3.350000083446502686e-02 1.620833442595112501e+02
3.359999880194664001e-02 1.620833442595112501e+02
3.370000049471855164e-02 1.620833442595112501e+02
3.379999846220016479e-02 1.620833442595112501e+02
3.390000015497207642e-02 1.620833442595112501e+02
3.399999812245368958e-02 2.392871616384606455e+02
3.409999981522560120e-02 2.275592763518043000e+02
3.419999778270721436e-02 2.133155309035440439e+02
3.429999947547912598e-02 1.991749606657746767e+02
3.439999744296073914e-02 1.855066766471964002e+02
3.449999913573265076e-02 1.748733832086190318e+02
3.460000082850456238e-02 1.670917775234273677e+02
3.469999879598617554e-02 1.615505346542742302e+02
3.480000048875808716e-02 1.600274882356845296e+02
3.489999845623970032e-02 1.588938232054705963e+02
3.500000014901161194e-02 1.602440191470871298e+02
3.509999811649322510e-02 1.589010924856555675e+02
3.519999980926513672e-02 1.613040435485635555e+02
3.529999777674674988e-02 1.629657607663266958e+02
3.539999946951866150e-02 1.627693067389921566e+02
3.549999743700027466e-02 1.631613610720614247e+02
3.559999912977218628e-02 1.649350040020682684e+02
3.570000082254409790e-02 1.670981020294435666e+02
3.579999879002571106e-02 1.654337265007688131e+02
3.590000048279762268e-02 1.680480179194801451e+02
3.599999845027923584e-02 1.681757377184952418e+02
3.610000014305114746e-02 1.707008506262859839e+02
3.619999811053276062e-02 1.698171354942870437e+02
3.629999980330467224e-02 1.725437214678237865e+02
3.639999777078628540e-02 1.736006967464835498e+02
3.649999946355819702e-02 1.730246689911498663e+02
3.659999743103981018e-02 1.734551548548184314e+02
3.669999912381172180e-02 1.620833442595112501e+02
3.680000081658363342e-02 1.620833442595112501e+02
3.689999878406524658e-02 1.620833442595112501e+02
3.700000047683715820e-02 1.620833442595112501e+02
3.709999844431877136e-02 1.620833442595112501e+02
3.720000013709068298e-02 1.620833442595112501e+02
3.729999810457229614e-02 1.620833442595112501e+02
3.739999979734420776e-02 1.620833442595112501e+02
3.749999776482582092e-02 1.620833442595112501e+02
3.759999945759773254e-02 1.620833442595112501e+02
3.769999742507934570e-02 1.620833442595112501e+02
3.779999911785125732e-02 1.620833442595112501e+02
3.790000081062316895e-02 2.361388419850845821e+02
3.799999877810478210e-02 2.235048434193683136e+02
3.810000047087669373e-02 2.096484624967110904e+02
3.819999843835830688e-02 1.952654873124661208e+02
3.830000013113021851e-02 1.823476139266674068e+02
3.839999809861183167e-02 1.720641205190930521e+02
3.849999979138374329e-02 1.641752943400526306e+02
3.859999775886535645e-02 1.596933842936035148e+02
3.869999945163726807e-02 1.573573768165030060e+02
3.879999741911888123e-02 1.575944635046963072e+02
3.889999911189079285e-02 1.579273010482627058e+02
3.900000080466270447e-02 1.597947171462345182e+02
3.909999877214431763e-02 1.602886652505043230e+02
3.920000046491622925e-02 1.616030220865800686e+02
3.929999843239784241e-02 1.607986317115020540e+02
3.940000012516975403e-02 1.637104154103082294e+02
3.949999809265136719e-02 1.639660122780807967e+02
3.959999978542327881e-02 1.631691572285681957e+02
3.969999775290489197e-02 1.645614523752664127e+02
3.979999944567680359e-02 1.655793758076448228e+02
3.989999741315841675e-02 1.676402945113248961e+02
3.999999910593032837e-02 1.683341814137085635e+02
4.010000079870223999e-02 1.716601009330452143e+02
4.019999876618385315e-02 1.739349153696518613e+02
4.030000045895576477e-02 1.735817864437173341e+02
4.039999842643737793e-02 1.718688436951569543e+02
4.050000011920928955e-02 1.620833442595112501e+02
4.059999808669090271e-02 1.620833442595112501e+02
4.069999977946281433e-02 1.620833442595112501e+02
4.079999774694442749e-02 1.620833442595112501e+02
4.089999943971633911e-02 1.620833442595112501e+02
4.099999740719795227e-02 1.620833442595112501e+02
4.109999909996986389e-02 1.620833442595112501e+02
4.120000079274177551e-02 1.620833442595112501e+02
4.129999876022338867e-02 1.620833442595112501e+02
4.140000045299530029e-02 1.620833442595112501e+02
4.149999842047691345e-02 1.620833442595112501e+02
4.160000011324882507e-02 1.620833442595112501e+02
4.169999808073043823e-02 2.322313559717412375e+02
4.179999977350234985e-02 2.204523706878747475e+02
4.189999774098396301e-02 2.075061277646428266e+02
4.199999943375587463e-02 1.930361422451498186e+02
4.209999740123748779e-02 1.802681353853490407e+02
4.219999909400939941e-02 1.694865627115005395e+02
4.230000078678131104e-02 1.620231337421102467e+02
4.239999875426292419e-02 1.561857405136534851e+02
4.250000044703483582e-02 1.556008128762736646e+02
4.259999841451644897e-02 1.536008671539213424e+02
4.270000010728836060e-02 1.556691385625404109e+02
4.279999807476997375e-02 1.552901750481752003e+02
4.289999976754188538e-02 1.566260152829315189e+02
4.299999773502349854e-02 1.585146873618736549e+02
4.309999942779541016e-02 1.582209234856555611e+02
4.319999739527702332e-02 1.601873867191480656e+02
4.329999908804893494e-02 1.615339198265226912e+02
4.339999705553054810e-02 1.621644175028397115e+02
4.349999874830245972e-02 1.639190292425803648e+02
4.360000044107437134e-02 1.664700196958867195e+02
4.369999840855598450e-02 1.661892111369617169e+02
4.380000010132789612e-02 1.692276313247833173e+02
4.389999806880950928e-02 1.702265319579147445e+02
4.399999976158142090e-02 1.700222707819162054e+02
4.409999772906303406e-02 1.710206487172835068e+02
4.419999942183494568e-02 1.688850709252264153e+02
4.429999738931655884e-02 1.620833442595112501e+02
4.439999908208847046e-02 1.620833442595112501e+02
4.449999704957008362e-02 1.620833442595112501e+02
4.459999874234199524e-02 1.620833442595112501e+02
4.470000043511390686e-02 1.620833442595112501e+02
4.479999840259552002e-02 1.620833442595112501e+02
4.490000009536743164e-02 1.620833442595112501e+02
4.499999806284904480e-02 1.620833442595112501e+02
4.509999975562095642e-02 1.620833442595112501e+02
4.519999772310256958e-02 1.620833442595112501e+02
4.529999941587448120e-02 1.620833442595112501e+02
4.539999738335609436e-02 2.324795804213721340e+02
4.549999907612800598e-02 2.211434192981772071e+02
4.559999704360961914e-02 2.087981502560077729e+02
4.569999873638153076e-02 1.945520274773578819e+02
4.580000042915344238e-02 1.816297512643910750e+02
4.589999839663505554e-02 1.707664204274314557e+02
4.600000008940696716e-02 1.622044274369531536e+02
4.609999805688858032e-02 1.558853679762674460e+02
4.619999974966049194e-02 1.534236447295734251e+02
4.629999771714210510e-02 1.528203690629572407e+02
4.639999940991401672e-02 1.522013710134509381e+02
4.649999737739562988e-02 1.536293948409540917e+02
4.659999907016754150e-02 1.554329749411158730e+02
4.669999703764915466e-02 1.558229543062642222e+02
4.679999873042106628e-02 1.568863664851950546e+02
4.690000042319297791e-02 1.598650512463810855e+02
4.699999839067459106e-02 1.603692589385971701e+02
4.710000008344650269e-02 1.615795789255261923e+02
4.719999805092811584e-02 1.622972732906134183e+02
4.729999974370002747e-02 1.644604343173606651e+02
4.739999771118164062e-02 1.653769917396533913e+02
4.749999940395355225e-02 1.669086196885704112e+02
4.759999737143516541e-02 1.692465881666476264e+02
4.769999906420707703e-02 1.692773841609689782e+02
4.779999703168869019e-02 1.697404966518815570e+02
4.789999872446060181e-02 1.620833442595112501e+02
4.800000041723251343e-02 1.620833442595112501e+02
4.809999838471412659e-02 1.620833442595112501e+02
4.820000007748603821e-02 1.620833442595112501e+02
4.829999804496765137e-02 1.620833442595112501e+02
4.839999973773956299e-02 1.620833442595112501e+02
4.849999770522117615e-02 1.620833442595112501e+02
4.859999939799308777e-02 1.620833442595112501e+02
4.869999736547470093e-02 1.620833442595112501e+02
4.879999905824661255e-02 1.620833442595112501e+02
4.889999702572822571e-02 1.620833442595112501e+02
4.899999871850013733e-02 2.346287310265325345e+02
4.910000041127204895e-02 2.248396230257681054e+02
4.919999837875366211e-02 2.126835312947746388e+02
4.930000007152557373e-02 1.994416569549024985e+02
4.939999803900718689e-02 1.862251075074885875e+02
4.949999973177909851e-02 1.738742578118620088e+02
4.959999769926071167e-02 1.638268554332297811e+02
4.969999939203262329e-02 1.564411906613075587e+02
4.979999735951423645e-02 1.527618258400410411e+02
4.989999905228614807e-02 1.517018402953411851e+02
4.999999701976776123e-02 1.505941467146447224e+02
5.009999871253967285e-02 1.504566047763956647e+02
5.020000040531158447e-02 1.539939672030107261e+02
5.029999837279319763e-02 1.538194642647267472e+02
5.040000006556510925e-02 1.545930881333188722e+02
5.049999803304672241e-02 1.571120877775110785e+02
5.059999972581863403e-02 1.576848502835222519e+02
5.069999769330024719e-02 1.592011596099173119e+02
5.079999938607215881e-02 1.606492622401607662e+02
5.089999735355377197e-02 1.625060773627616015e+02
5.099999904632568359e-02 1.645373715032189921e+02
5.109999701380729675e-02 1.652448175929858962e+02
5.119999870657920837e-02 1.673354510949781684e+02
5.130000039935112000e-02 1.696691946794284434e+02
5.139999836683273315e-02 1.684795440336748982e+02
5.150000005960464478e-02 1.620833442595112501e+02
5.159999802708625793e-02 1.620833442595112501e+02
5.169999971985816956e-02 1.620833442595112501e+02
5.179999768733978271e-02 1.620833442595112501e+02
5.189999938011169434e-02 1.620833442595112501e+02
5.199999734759330750e-02 1.620833442595112501e+02
5.209999904036521912e-02 1.620833442595112501e+02
5.219999700784683228e-02 1.620833442595112501e+02
5.229999870061874390e-02 1.620833442595112501e+02
5.240000039339065552e-02 1.620833442595112501e+02
5.249999836087226868e-02 1.620833442595112501e+02
5.260000005364418030e-02 2.287935643311197680e+02
5.269999802112579346e-02 2.183619439357748888e+02
5.279999971389770508e-02 2.060992576977955082e+02
5.289999768137931824e-02 1.931598161448143856e+02
5.299999937415122986e-02 1.797510084560787220e+02
5.309999734163284302e-02 1.676772481195830835e+02
5.319999903440475464e-02 1.586622478488255581e+02
5.329999700188636780e-02 1.527936183346995165e+02
5.339999869465827942e-02 1.499978106475633979e+02
5.350000038743019104e-02 1.486338755975954768e+02
5.359999835491180420e-02 1.482067125254146163e+02
5.370000004768371582e-02 1.506720049524597016e+02
5.379999801516532898e-02 1.506425651343033962e+02
5.389999970793724060e-02 1.511964735744219865e+02
5.399999767541885376e-02 1.542748294304751369e+02
5.409999936819076538e-02 1.544604480020933295e+02
5.419999733567237854e-02 1.571527941046411456e+02
5.429999902844429016e-02 1.574892113947060182e+02
5.439999699592590332e-02 1.591602850477264894e+02
5.449999868869781494e-02 1.625132954933153542e+02
5.460000038146972656e-02 1.650536174531143274e+02
5.469999834895133972e-02 1.651581610191428524e+02
5.480000004172325134e-02 1.675215877846483181e+02
5.489999800920486450e-02 1.662842746331693604e+02
5.499999970197677612e-02 1.620833442595112501e+02
5.509999766945838928e-02 1.620833442595112501e+02
5.519999936223030090e-02 1.620833442595112501e+02
5.529999732971191406e-02 1.620833442595112501e+02
5.539999902248382568e-02 1.620833442595112501e+02
5.549999698996543884e-02 1.620833442595112501e+02
5.559999868273735046e-02 1.620833442595112501e+02
5.570000037550926208e-02 1.620833442595112501e+02
5.579999834299087524e-02 1.620833442595112501e+02
5.590000003576278687e-02 1.620833442595112501e+02
5.599999800324440002e-02 1.620833442595112501e+02
5.609999969601631165e-02 2.241115351452728817e+02
5.619999766349792480e-02 2.142984652633556948e+02
5.629999935626983643e-02 2.021470578490037724e+02
5.639999732375144958e-02 1.892848966421997829e+02
5.649999901652336121e-02 1.763410393840780443e+02
5.659999698400497437e-02 1.645829923090709883e+02
5.669999867677688599e-02 1.553212513296751922e+02
5.680000036954879761e-02 1.513594454785035452e+02
5.689999833703041077e-02 1.473589185180679806e+02
5.700000002980232239e-02 1.470542888411141575e+02
5.709999799728393555e-02 1.463010029897054665e+02
5.719999969005584717e-02 1.470502765990545413e+02
5.729999765753746033e-02 1.487543043708241157e+02
5.739999935030937195e-02 1.498191535441187625e+02
5.749999731779098511e-02 1.524088692930111506e+02
5.759999901056289673e-02 1.539846363849252384e+02
5.769999697804450989e-02 1.554490105861518714e+02
5.779999867081642151e-02 1.566534264094900664e+02
5.790000036358833313e-02 1.614549250933210374e+02
5.799999833106994629e-02 1.618419724808288436e+02
5.810000002384185791e-02 1.642873804485291771e+02
5.819999799132347107e-02 1.654740166802160388e+02
5.829999968409538269e-02 1.670632443645077672e+02
5.839999765157699585e-02 1.638503235171229733e+02
5.849999934434890747e-02 1.620833442595112501e+02
5.859999731183052063e-02 1.620833442595112501e+02
5.869999900460243225e-02 1.620833442595112501e+02
5.879999697208404541e-02 1.620833442595112501e+02
5.889999866485595703e-02 1.620833442595112501e+02
5.900000035762786865e-02 1.620833442595112501e+02
5.909999832510948181e-02 1.620833442595112501e+02
5.920000001788139343e-02 1.620833442595112501e+02
5.929999798536300659e-02 1.620833442595112501e+02
5.939999967813491821e-02 1.620833442595112501e+02
5.949999764561653137e-02 2.214516583834576409e+02
5.959999933838844299e-02 2.125154227740011379e+02
5.969999730587005615e-02 2.010668116940978507e+02
5.979999899864196777e-02 1.882866148103578610e+02
5.989999696612358093e-02 1.750927327202747392e+02
5.999999865889549255e-02 1.631513476414840227e+02
6.009999662637710571e-02 1.538701374446794148e+02
6.019999831914901733e-02 1.488170411099748662e+02
6.030000001192092896e-02 1.461682760275297710e+02
6.039999797940254211e-02 1.435730666467263177e+02
6.049999967217445374e-02 1.447127268092344536e+02
6.059999763965606689e-02 1.450757698711014427e+02
6.069999933242797852e-02 1.467443388246044549e+02
6.079999729990959167e-02 1.476773724272584900e+02
6.089999899268150330e-02 1.497978044746196531e+02
6.099999696016311646e-02 1.519968623237021745e+02
6.109999865293502808e-02 1.527083199160803701e+02
6.119999662041664124e-02 1.554905722407036421e+02
6.129999831318855286e-02 1.587809410095356384e+02
6.140000000596046448e-02 1.620364393793580007e+02
6.149999797344207764e-02 1.625582096767187181e+02
6.159999966621398926e-02 1.636769493737944288e+02
6.169999763369560242e-02 1.641012155075804344e+02
6.179999932646751404e-02 1.620833442595112501e+02
6.189999729394912720e-02 1.620833442595112501e+02
6.199999898672103882e-02 1.620833442595112501e+02
6.209999695420265198e-02 1.620833442595112501e+02
6.219999864697456360e-02 1.620833442595112501e+02
6.229999661445617676e-02 1.620833442595112501e+02
6.239999830722808838e-02 1.620833442595112501e+02
6.250000000000000000e-02 1.620833442595112501e+02
6.260000169277191162e-02 1.620833442595112501e+02
6.269999593496322632e-02 1.620833442595112501e+02
6.279999762773513794e-02 2.189876225073104479e+02
6.289999932050704956e-02 2.117986549132711502e+02
6.300000101327896118e-02 2.010533771558198453e+02
6.309999525547027588e-02 1.890362705981837053e+02
6.319999694824218750e-02 1.757027284581855326e+02
6.329999864101409912e-02 1.633990557721721757e+02
6.340000033378601074e-02 1.538511740516124178e+02
6.350000202655792236e-02 1.477165935668515147e+02
6.359999626874923706e-02 1.433806976946842440e+02
6.369999796152114868e-02 1.404967686864999905e+02
6.379999965429306030e-02 1.404560662690620347e+02
6.390000134706497192e-02 1.430446755636753551e+02
6.399999558925628662e-02 1.431189394980698069e+02
6.409999728202819824e-02 1.444593532731202572e+02
6.419999897480010986e-02 1.473784112616717152e+02
6.429999321699142456e-02 1.501137299496088815e+02
6.439999490976333618e-02 1.515130718854469478e+02
6.449999660253524780e-02 1.541262647671989043e+02
6.459999829530715942e-02 1.560340683293569555e+02
6.469999253749847412e-02 1.598039186310231798e+02
6.479999423027038574e-02 1.606412003150401517e+02
6.489999592304229736e-02 1.607197274703368350e+02
6.499999761581420898e-02 1.609732804381134770e+02
6.509999930858612061e-02 1.620833442595112501e+02
6.519999355077743530e-02 1.620833442595112501e+02
6.529999524354934692e-02 1.620833442595112501e+02
6.539999693632125854e-02 1.620833442595112501e+02
6.549999862909317017e-02 1.620833442595112501e+02
6.559999287128448486e-02 1.620833442595112501e+02
6.569999456405639648e-02 1.620833442595112501e+02
6.579999625682830811e-02 1.620833442595112501e+02
6.589999794960021973e-02 1.620833442595112501e+02
6.599999964237213135e-02 1.620833442595112501e+02
6.609999388456344604e-02 2.137153595066417893e+02
6.619999557733535767e-02 2.049702687562696610e+02
6.629999727010726929e-02 1.939088496447816397e+02
6.639999896287918091e-02 1.815365735833530891e+02
6.649999320507049561e-02 1.679193580383791300e+02
6.659999489784240723e-02 1.566947914991117727e+02
6.669999659061431885e-02 1.487811353727531412e+02
6.679999828338623047e-02 1.440625543900069943e+02
6.689999252557754517e-02 1.398229739542113634e+02
6.699999421834945679e-02 1.387153437710611001e+02
6.709999591112136841e-02 1.404296103772159654e+02
6.719999760389328003e-02 1.408254719352364646e+02
6.729999929666519165e-02 1.422412898944034794e+02
6.739999353885650635e-02 1.444927720620877949e+02
6.749999523162841797e-02 1.473527209925903776e+02
6.759999692440032959e-02 1.493183381259205191e+02
6.769999861717224121e-02 1.526271228494325953e+02
6.779999285936355591e-02 1.559475731376271597e+02
6.789999455213546753e-02 1.581949686351531454e+02
6.799999624490737915e-02 1.581818911441934290e+02
6.809999793767929077e-02 1.606489427779586094e+02
6.819999217987060547e-02 1.602551701687228558e+02
6.829999387264251709e-02 1.620833442595112501e+02
6.839999556541442871e-02 1.620833442595112501e+02
6.849999725818634033e-02 1.620833442595112501e+02
6.859999895095825195e-02 1.620833442595112501e+02
6.869999319314956665e-02 1.620833442595112501e+02
6.879999488592147827e-02 1.620833442595112501e+02
6.889999657869338989e-02 1.620833442595112501e+02
6.899999827146530151e-02 1.620833442595112501e+02
6.909999251365661621e-02 1.620833442595112501e+02
6.919999420642852783e-02 1.620833442595112501e+02
6.929999589920043945e-02 2.072008765033645545e+02
6.939999759197235107e-02 1.989430488164774147e+02
6.949999928474426270e-02 1.869061943262930470e+02
6.959999352693557739e-02 1.741623894346772943e+02
6.969999521970748901e-02 1.618256853303689695e+02
6.979999691247940063e-02 1.515751934380159014e+02
6.989999860525131226e-02 1.441643641535124516e+02
6.999999284744262695e-02 1.395147887176023858e+02
7.009999454021453857e-02 1.372317174794269192e+02
7.019999623298645020e-02 1.366660570449847114e+02
7.029999792575836182e-02 1.375947148342904143e+02
7.039999216794967651e-02 1.383120346256096127e+02
7.049999386072158813e-02 1.408972144922656184e+02
7.059999555349349976e-02 1.440722340290902252e+02
7.069999724626541138e-02 1.460306093899870632e+02
7.079999893903732300e-02 1.489506347377063662e+02
7.089999318122863770e-02 1.523785034141487245e+02
7.099999487400054932e-02 1.559294546189765356e+02
7.109999656677246094e-02 1.575175199033461411e+02
7.119999825954437256e-02 1.583429569621059159e+02
7.129999250173568726e-02 1.580488826667393027e+02
7.139999419450759888e-02 1.620833442595112501e+02
7.149999588727951050e-02 1.620833442595112501e+02
7.159999758005142212e-02 1.620833442595112501e+02
7.169999927282333374e-02 1.620833442595112501e+02
7.179999351501464844e-02 1.620833442595112501e+02
7.189999520778656006e-02 1.620833442595112501e+02
7.199999690055847168e-02 1.620833442595112501e+02
7.209999859333038330e-02 1.620833442595112501e+02
7.219999283552169800e-02 1.620833442595112501e+02
7.229999452829360962e-02 1.620833442595112501e+02
7.239999622106552124e-02 2.021936075783731326e+02
7.249999791383743286e-02 1.931364405737683967e+02
7.259999215602874756e-02 1.819034865669605949e+02
7.269999384880065918e-02 1.695304425897286080e+02
7.279999554157257080e-02 1.576552485991477397e+02
7.289999723434448242e-02 1.477539053871997794e+02
7.299999892711639404e-02 1.401020626626063859e+02
7.309999316930770874e-02 1.355688671024039138e+02
7.319999486207962036e-02 1.336838549321150538e+02
7.329999655485153198e-02 1.340651521171688785e+02
7.339999824762344360e-02 1.346651171633089632e+02
7.349999248981475830e-02 1.365278225842440065e+02
7.359999418258666992e-02 1.395309927533403140e+02
7.369999587535858154e-02 1.420900265610397355e+02
7.379999756813049316e-02 1.453188630752729296e+02
7.389999926090240479e-02 1.480310053431260826e+02
7.399999350309371948e-02 1.513491892039026254e+02
7.409999519586563110e-02 1.551135473641768101e+02
7.419999688863754272e-02 1.558005930972572628e+02
7.429999858140945435e-02 1.563123935278308068e+02
7.439999282360076904e-02 1.620833442595112501e+02
7.449999451637268066e-02 1.620833442595112501e+02
7.459999620914459229e-02 1.620833442595112501e+02
7.469999790191650391e-02 1.620833442595112501e+02
7.479999214410781860e-02 1.620833442595112501e+02
7.489999383687973022e-02 1.620833442595112501e+02
7.499999552965164185e-02 1.620833442595112501e+02
7.509999722242355347e-02 1.620833442595112501e+02
7.519999891519546509e-02 1.620833442595112501e+02
7.529999315738677979e-02 1.620833442595112501e+02
7.539999485015869141e-02 2.001452211307290554e+02
7.549999654293060303e-02 1.920660882271517380e+02
7.559999823570251465e-02 1.812513355874616536e+02
7.569999247789382935e-02 1.687940273271364049e+02
7.579999417066574097e-02 1.566981363102498506e+02
7.589999586343765259e-02 1.471270004895902730e+02
7.599999755620956421e-02 1.396810306721393431e+02
7.609999924898147583e-02 1.338472139261643576e+02
7.619999349117279053e-02 1.318995171850761494e+02
7.629999518394470215e-02 1.325143364575637577e+02
7.639999687671661377e-02 1.334835216179425288e+02
7.649999856948852539e-02 1.342419032455999570e+02
7.659999281167984009e-02 1.384556927590186319e+02
7.669999450445175171e-02 1.412374057889978474e+02
7.679999619722366333e-02 1.439647554423286806e+02
7.689999788999557495e-02 1.480943951948906658e+02
7.699999213218688965e-02 1.520341098522646348e+02
7.709999382495880127e-02 1.537265497890672350e+02
7.719999551773071289e-02 1.537646310628827280e+02
7.729999721050262451e-02 1.535237541729199791e+02
7.739999890327453613e-02 1.620833442595112501e+02
7.749999314546585083e-02 1.620833442595112501e+02
7.759999483823776245e-02 1.620833442595112501e+02
7.769999653100967407e-02 1.620833442595112501e+02
7.779999822378158569e-02 1.620833442595112501e+02
7.789999246597290039e-02 1.620833442595112501e+02
7.799999415874481201e-02 1.620833442595112501e+02
7.809999585151672363e-02 1.620833442595112501e+02
7.819999754428863525e-02 1.620833442595112501e+02
7.829999923706054688e-02 1.987835585596490375e+02
7.839999347925186157e-02 1.915794737818240776e+02
7.849999517202377319e-02 1.823450763854395973e+02
7.859999686479568481e-02 1.713387024175097224e+02
7.869999855756759644e-02 1.588790670275366779e+02
7.879999279975891113e-02 1.480018656361757508e+02
7.889999449253082275e-02 1.393654926687107434e+02
7.899999618530273438e-02 1.333163461702109771e+02
7.909999787807464600e-02 1.303570993275070578e+02
7.919999212026596069e-02 1.301592055268366721e+02
7.929999381303787231e-02 1.307524576570953343e+02
7.939999550580978394e-02 1.320713334853369361e+02
7.949999719858169556e-02 1.354979403715871342e+02
7.959999889135360718e-02 1.394249615170178629e+02
7.969999313354492188e-02 1.421942698196432957e+02
7.979999482631683350e-02 1.459362320428343196e+02
7.989999651908874512e-02 1.495645082731376760e+02
7.999999821186065674e-02 1.515824797567033784e+02
8.009999245405197144e-02 1.525413805728928196e+02
8.019999414682388306e-02 1.620833442595112501e+02
8.029999583959579468e-02 1.620833442595112501e+02
8.039999753236770630e-02 1.620833442595112501e+02
8.049999922513961792e-02 1.620833442595112501e+02
8.059999346733093262e-02 1.620833442595112501e+02
8.069999516010284424e-02 1.620833442595112501e+02
8.079999685287475586e-02 1.620833442595112501e+02
8.089999854564666748e-02 1.620833442595112501e+02
8.099999278783798218e-02 1.620833442595112501e+02
8.109999448060989380e-02 1.620833442595112501e+02
8.119999617338180542e-02 1.911691343872064976e+02
8.129999786615371704e-02 1.830571630935657481e+02
8.139999210834503174e-02 1.731815609081633340e+02
8.149999380111694336e-02 1.614979637065725910e+02
8.159999549388885498e-02 1.501454921914052250e+02
8.169999718666076660e-02 1.400940756138889469e+02
8.179999887943267822e-02 1.327288199817633085e+02
8.189999312162399292e-02 1.284688405815953729e+02
8.199999481439590454e-02 1.265900314927566512e+02
8.209999650716781616e-02 1.273968787416085746e+02
8.219999819993972778e-02 1.289381586540311559e+02
8.229999244213104248e-02 1.321144190313065963e+02
8.239999413490295410e-02 1.354053102076983635e+02
8.249999582767486572e-02 1.396501401385631027e+02
8.259999752044677734e-02 1.432896696286507563e+02
8.269999921321868896e-02 1.474565529355183457e+02
8.279999345541000366e-02 1.500933598494116268e+02
8.289999514818191528e-02 1.503061805274749929e+02
8.299999684095382690e-02 1.620833442595112501e+02
8.309999853372573853e-02 1.620833442595112501e+02
8.319999277591705322e-02 1.620833442595112501e+02
8.329999446868896484e-02 1.620833442595112501e+02
8.339999616146087646e-02 1.620833442595112501e+02
8.349999785423278809e-02 1.620833442595112501e+02
8.359999209642410278e-02 1.620833442595112501e+02
8.369999378919601440e-02 1.620833442595112501e+02
8.379999548196792603e-02 1.620833442595112501e+02
8.389999717473983765e-02 1.620833442595112501e+02
8.399999886751174927e-02 1.858608844334142418e+02
8.409999310970306396e-02 1.779992453831014245e+02
8.419999480247497559e-02 1.674720721159991967e+02
8.429999649524688721e-02 1.564085245050030721e+02
8.439999818801879883e-02 1.454224075526798856e+02
8.449999243021011353e-02 1.359939313953368014e+02
8.459999412298202515e-02 1.289750647504594667e+02
8.469999581575393677e-02 1.260307508822837121e+02
8.479999750852584839e-02 1.261616307464133513e+02
8.489999175071716309e-02 1.257957145733717823e+02
8.499999344348907471e-02 1.279621903045351701e+02
8.509999513626098633e-02 1.320402546638930232e+02
8.519999682903289795e-02 1.356879703768786669e+02
8.529999852180480957e-02 1.391653267806159988e+02
8.539999276399612427e-02 1.442156089331599844e+02
8.549999445676803589e-02 1.474858804366021445e+02
8.559999614953994751e-02 1.492074096042539111e+02
8.569999784231185913e-02 1.473026153156610860e+02
8.579999208450317383e-02 1.620833442595112501e+02
8.589999377727508545e-02 1.620833442595112501e+02
8.599999547004699707e-02 1.620833442595112501e+02
8.609999716281890869e-02 1.620833442595112501e+02
8.619999885559082031e-02 1.620833442595112501e+02
8.629999309778213501e-02 1.620833442595112501e+02
8.639999479055404663e-02 1.620833442595112501e+02
8.649999648332595825e-02 1.620833442595112501e+02
8.659999817609786987e-02 1.620833442595112501e+02
8.669999241828918457e-02 1.818597400103292898e+02
8.679999411106109619e-02 1.743851135513295674e+02
8.689999580383300781e-02 1.642232674290805789e+02
8.699999749660491943e-02 1.531879465824369504e+02
8.709999173879623413e-02 1.418069037462734059e+02
8.719999343156814575e-02 1.326637473841857968e+02
8.729999512434005737e-02 1.263459844883533663e+02
8.739999681711196899e-02 1.237332204515905971e+02
8.749999850988388062e-02 1.233373631275109972e+02
8.759999275207519531e-02 1.239609368100635294e+02
8.769999444484710693e-02 1.264617748790237499e+02
8.779999613761901855e-02 1.315732998999528149e+02
8.789999783039093018e-02 1.355227035607178436e+02
8.799999207258224487e-02 1.390051207915426517e+02
8.809999376535415649e-02 1.433109542956702569e+02
8.819999545812606812e-02 1.458400844804360759e+02
8.829999715089797974e-02 1.468521677316248031e+02
8.839999884366989136e-02 1.620833442595112501e+02
8.849999308586120605e-02 1.620833442595112501e+02
8.859999477863311768e-02 1.620833442595112501e+02
8.869999647140502930e-02 1.620833442595112501e+02
8.879999816417694092e-02 1.620833442595112501e+02
8.889999240636825562e-02 1.620833442595112501e+02
8.899999409914016724e-02 1.620833442595112501e+02
8.909999579191207886e-02 1.620833442595112501e+02
8.919999748468399048e-02 1.620833442595112501e+02
8.929999172687530518e-02 1.790916141278340774e+02
8.939999341964721680e-02 1.723427345110250144e+02
8.949999511241912842e-02 1.625653955780755950e+02
8.959999680519104004e-02 1.519383387523420197e+02
8.969999849796295166e-02 1.407519154679038422e+02
8.979999274015426636e-02 1.314247734698313366e+02
8.989999443292617798e-02 1.250816084840349589e+02
8.999999612569808960e-02 1.214886675600945267e+02
9.009999781847000122e-02 1.207543150307103161e+02
9.019999206066131592e-02 1.218509459255104161e+02
9.029999375343322754e-02 1.254415103778589611e+02
9.039999544620513916e-02 1.292927297934341198e+02
9.049999713897705078e-02 1.339768395807494130e+02
9.059999883174896240e-02 1.375964845416750109e+02
9.069999307394027710e-02 1.419117943484669695e+02
9.079999476671218872e-02 1.437116247117011198e+02
9.089999645948410034e-02 1.443147848979041612e+02
9.099999815225601196e-02 1.620833442595112501e+02
9.109999239444732666e-02 1.620833442595112501e+02
9.119999408721923828e-02 1.620833442595112501e+02
9.129999577999114990e-02 1.620833442595112501e+02
9.139999747276306152e-02 1.620833442595112501e+02
9.149999171495437622e-02 1.620833442595112501e+02
9.159999340772628784e-02 1.620833442595112501e+02
9.169999510049819946e-02 1.620833442595112501e+02
9.179999679327011108e-02 1.770324832173524214e+02
9.189999848604202271e-02 1.718792158397175740e+02
9.199999272823333740e-02 1.634241709264306337e+02
9.209999442100524902e-02 1.536846140265647591e+02
9.219999611377716064e-02 1.427755634603087742e+02
9.229999780654907227e-02 1.322459584528841390e+02
9.239999204874038696e-02 1.246200306152700819e+02
9.249999374151229858e-02 1.210035355731115487e+02
9.259999543428421021e-02 1.197262076605539676e+02
9.269999712705612183e-02 1.194198820720491341e+02
9.279999881982803345e-02 1.235099694550252423e+02
9.289999306201934814e-02 1.278148483975159309e+02
9.299999475479125977e-02 1.320827702463076037e+02
9.309999644756317139e-02 1.351637407845795167e+02
9.319999814033508301e-02 1.385590243057887392e+02
9.329999238252639771e-02 1.425759747214955837e+02
9.339999407529830933e-02 1.620833442595112501e+02
9.349999576807022095e-02 1.620833442595112501e+02
9.359999746084213257e-02 1.620833442595112501e+02
9.369999170303344727e-02 1.620833442595112501e+02
9.379999339580535889e-02 1.620833442595112501e+02
9.389999508857727051e-02 1.620833442595112501e+02
9.399999678134918213e-02 1.620833442595112501e+02
9.409999847412109375e-02 1.620833442595112501e+02
9.419999271631240845e-02 1.620833442595112501e+02
9.429999440908432007e-02 1.704645719747819612e+02
9.439999610185623169e-02 1.646991224780458083e+02
9.449999779462814331e-02 1.556866888649214502e+02
9.459999203681945801e-02 1.451051805393168195e+02
9.469999372959136963e-02 1.349784756259248297e+02
9.479999542236328125e-02 1.257543751839940569e+02
9.489999711513519287e-02 1.202802118303925170e+02
9.499999880790710449e-02 1.173011836476013343e+02
9.509999305009841919e-02 1.176566141086620974e+02
9.519999474287033081e-02 1.186298528701380803e+02
9.529999643564224243e-02 1.241603303347878864e+02
9.539999812841415405e-02 1.287363142975416395e+02
9.549999237060546875e-02 1.321045925529579961e+02
9.559999406337738037e-02 1.361540053388960132e+02
9.569999575614929199e-02 1.391831789518858500e+02
9.579999744892120361e-02 1.620833442595112501e+02
9.589999169111251831e-02 1.620833442595112501e+02
9.599999338388442993e-02 1.620833442595112501e+02
9.609999507665634155e-02 1.620833442595112501e+02
9.619999676942825317e-02 1.620833442595112501e+02
9.629999846220016479e-02 1.620833442595112501e+02
9.639999270439147949e-02 1.620833442595112501e+02
9.649999439716339111e-02 1.620833442595112501e+02
9.659999608993530273e-02 1.620833442595112501e+02
9.669999778270721436e-02 1.649711441910878875e+02
9.679999202489852905e-02 1.587996834643346915e+02
9.689999371767044067e-02 1.499417023010929029e+02
9.699999541044235229e-02 1.401606097539457778e+02
9.709999710321426392e-02 1.294944767750972403e+02
9.719999879598617554e-02 1.217876906351751387e+02
9.729999303817749023e-02 1.175131800680750445e+02
9.739999473094940186e-02 1.158950883448274283e+02
9.749999642372131348e-02 1.157640946813834688e+02
9.759999811649322510e-02 1.198294640797456339e+02
9.769999235868453979e-02 1.251710305645635941e+02
9.779999405145645142e-02 1.286006854062063667e+02
9.789999574422836304e-02 1.329666796353403981e+02
9.799999743700027466e-02 1.359284505056012904e+02
9.809999167919158936e-02 1.620833442595112501e+02
9.819999337196350098e-02 1.620833442595112501e+02
9.829999506473541260e-02 1.620833442595112501e+02
9.839999675750732422e-02 1.620833442595112501e+02
9.849999845027923584e-02 1.620833442595112501e+02
9.859999269247055054e-02 1.620833442595112501e+02
9.869999438524246216e-02 1.620833442595112501e+02
9.879999607801437378e-02 1.620833442595112501e+02
9.889999777078628540e-02 1.620833442595112501e+02
9.899999201297760010e-02 1.627681324299273342e+02
9.909999370574951172e-02 1.565898575115356266e+02
9.919999539852142334e-02 1.478858519488990169e+02
9.929999709129333496e-02 1.378395350693879209e+02
9.939999878406524658e-02 1.279322154347977261e+02
9.949999302625656128e-02 1.206677716212008704e+02
9.959999471902847290e-02 1.170032375131498839e+02
9.969999641180038452e-02 1.149458649290808552e+02
9.979999810457229614e-02 1.159951190793251783e+02
9.989999234676361084e-02 1.202438778053074202e+02
9.999999403953552246e-02 1.250348035275926577e+02
1.000999957323074341e-01 1.282702561207273106e+02
1.001999974250793457e-01 1.320219399047674926e+02
1.002999916672706604e-01 1.344638668427023163e+02
1.003999933600425720e-01 1.620833442595112501e+02
1.004999950528144836e-01 1.620833442595112501e+02
1.005999967455863953e-01 1.620833442595112501e+02
1.006999984383583069e-01 1.620833442595112501e+02
1.007999926805496216e-01 1.620833442595112501e+02
1.008999943733215332e-01 1.620833442595112501e+02
1.009999960660934448e-01 1.620833442595112501e+02
1.010999977588653564e-01 1.620833442595112501e+02
1.011999920010566711e-01 1.586770263574280762e+02
1.012999936938285828e-01 1.539971394848304556e+02
1.013999953866004944e-01 1.463519503581180174e+02
1.014999970793724060e-01 1.370035405822870302e+02
1.015999913215637207e-01 1.268618869993323131e+02
1.016999930143356323e-01 1.195824767288650321e+02
1.017999947071075439e-01 1.148636303744648330e+02
1.018999963998794556e-01 1.131352490600167897e+02
1.019999980926513672e-01 1.138860648225084304e+02
1.020999923348426819e-01 1.178077584025160860e+02
1.021999940276145935e-01 1.223993977739554992e+02
1.022999957203865051e-01 1.266723501049303877e+02
1.023999974131584167e-01 1.293972334339730992e+02
1.024999916553497314e-01 1.303064985853141877e+02
1.025999933481216431e-01 1.620833442595112501e+02
1.026999950408935547e-01 1.620833442595112501e+02
1.027999967336654663e-01 1.620833442595112501e+02
1.028999984264373779e-01 1.620833442595112501e+02
1.029999926686286926e-01 1.620833442595112501e+02
1.030999943614006042e-01 1.620833442595112501e+02
1.031999960541725159e-01 1.620833442595112501e+02
1.032999977469444275e-01 1.565488317592482019e+02
1.033999919891357422e-01 1.527473413090519898e+02
1.034999936819076538e-01 1.472472828596238514e+02
1.035999953746795654e-01 1.377702466143977631e+02
1.036999970674514771e-01 1.287438096202781139e+02
1.037999913096427917e-01 1.206235749372710302e+02
1.038999930024147034e-01 1.153455147910423761e+02
1.039999946951866150e-01 1.122732992805156869e+02
1.040999963879585266e-01 1.123472096860874672e+02
1.041999980807304382e-01 1.162256438812176498e+02
1.042999923229217529e-01 1.205996240293204380e+02
1.043999940156936646e-01 1.248374494506315955e+02
1.044999957084655762e-01 1.272657369202501343e+02
1.045999974012374878e-01 1.620833442595112501e+02
1.046999916434288025e-01 1.620833442595112501e+02
1.047999933362007141e-01 1.620833442595112501e+02
1.048999950289726257e-01 1.620833442595112501e+02
1.049999967217445374e-01 1.620833442595112501e+02
1.050999984145164490e-01 1.620833442595112501e+02
1.051999926567077637e-01 1.620833442595112501e+02
1.052999943494796753e-01 1.620833442595112501e+02
1.053999960422515869e-01 1.516607358380382493e+02
1.054999977350234985e-01 1.472397076245440530e+02
1.055999919772148132e-01 1.407349306334696166e+02
1.056999936699867249e-01 1.314344759854616882e+02
1.057999953627586365e-01 1.231874088385856965e+02
1.058999970555305481e-01 1.169603519508620764e+02
1.059999912977218628e-01 1.124251068459482923e+02
1.060999929904937744e-01 1.110498798572677686e+02
1.061999946832656860e-01 1.132288536111704929e+02
1.062999963760375977e-01 1.172081167169916824e+02
1.063999980688095093e-01 1.210082465527895579e+02
1.064999923110008240e-01 1.239377555385140113e+02
1.065999940037727356e-01 1.620833442595112501e+02
1.066999956965446472e-01 1.620833442595112501e+02
1.067999973893165588e-01 1.620833442595112501e+02
1.068999916315078735e-01 1.620833442595112501e+02
1.069999933242797852e-01 1.620833442595112501e+02
1.070999950170516968e-01 1.620833442595112501e+02
1.071999967098236084e-01 1.620833442595112501e+02
1.072999984025955200e-01 1.620833442595112501e+02
1.073999926447868347e-01 1.480496058738039551e+02
1.074999943375587463e-01 1.433506101318763228e+02
1.075999960303306580e-01 1.365717856320930252e+02
1.076999977231025696e-01 1.281683613719160348e+02
1.077999919652938843e-01 1.204308969929530377e+02
1.078999936580657959e-01 1.141795892588935004e+02
1.079999953508377075e-01 1.108229990181725668e+02
1.080999970436096191e-01 1.106814135133910213e+02
1.081999912858009338e-01 1.135778974751709853e+02
1.082999929785728455e-01 1.166399496448263449e+02
1.083999946713447571e-01 1.210549047689766553e+02
1.084999963641166687e-01 1.220623729875104289e+02
1.085999980568885803e-01 1.620833442595112501e+02
1.086999922990798950e-01 1.620833442595112501e+02
1.087999939918518066e-01 1.620833442595112501e+02
1.088999956846237183e-01 1.620833442595112501e+02
1.089999973773956299e-01 1.620833442595112501e+02
1.090999916195869446e-01 1.620833442595112501e+02
1.091999933123588562e-01 1.620833442595112501e+02
1.092999950051307678e-01 1.461156749100789511e+02
1.093999966979026794e-01 1.418377387252750168e+02
1.094999983906745911e-01 1.348878577376836461e+02
1.095999926328659058e-01 1.269215903973847048e+02
1.096999943256378174e-01 1.194401259949502503e+02
1.097999960184097290e-01 1.137595045282213846e+02
1.098999977111816406e-01 1.103867515375117279e+02
1.099999919533729553e-01 1.112849661608559870e+02
1.100999936461448669e-01 1.135217264860469299e+02
1.101999953389167786e-01 1.166113153455874851e+02
1.102999970316886902e-01 1.204572767341886248e+02
1.103999912738800049e-01 1.620833442595112501e+02
1.104999929666519165e-01 1.620833442595112501e+02
1.105999946594238281e-01 1.620833442595112501e+02
1.106999963521957397e-01 1.620833442595112501e+02
1.107999980449676514e-01 1.620833442595112501e+02
1.108999922871589661e-01 1.620833442595112501e+02
1.109999939799308777e-01 1.620833442595112501e+02
1.110999956727027893e-01 1.446278955588861947e+02
1.111999973654747009e-01 1.402383701809997376e+02
1.112999916076660156e-01 1.339766048224313977e+02
1.113999933004379272e-01 1.267439920475927266e+02
1.114999949932098389e-01 1.197547559926698000e+02
1.115999966859817505e-01 1.138097547349149750e+02
1.116999983787536621e-01 1.103551233373917171e+02
1.117999926209449768e-01 1.095903043033417958e+02
1.118999943137168884e-01 1.125466573210049148e+02
1.119999960064888000e-01 1.158311239166317250e+02
1.120999976992607117e-01 1.179841985421569603e+02
1.121999919414520264e-01 1.620833442595112501e+02
1.122999936342239380e-01 1.620833442595112501e+02
1.123999953269958496e-01 1.620833442595112501e+02
1.124999970197677612e-01 1.620833442595112501e+02
1.125999912619590759e-01 1.620833442595112501e+02
1.126999929547309875e-01 1.620833442595112501e+02
1.127999946475028992e-01 1.620833442595112501e+02
1.128999963402748108e-01 1.400877974488432756e+02
1.129999980330467224e-01 1.344218156809469349e+02
1.130999922752380371e-01 1.282423399269343065e+02
1.131999939680099487e-01 1.209366190092701885e+02
1.132999956607818604e-01 1.148386705141085571e+02
1.133999973535537720e-01 1.107202911889532970e+02
1.134999915957450867e-01 1.098053389859256157e+02
1.135999932885169983e-01 1.103052713428437528e+02
1.136999949812889099e-01 1.130077245221494309e+02
1.137999966740608215e-01 1.140297476846237288e+02
1.138999983668327332e-01 1.620833442595112501e+02
1.139999926090240479e-01 1.620833442595112501e+02
1.140999943017959595e-01 1.620833442595112501e+02
1.141999959945678711e-01 1.620833442595112501e+02
1.142999976873397827e-01 1.620833442595112501e+02
1.143999919295310974e-01 1.620833442595112501e+02
1.144999936223030090e-01 1.417119487626814873e+02
1.145999953150749207e-01 1.375514730251771311e+02
1.146999970078468323e-01 1.318473154514848318e+02
1.147999912500381470e-01 1.255613468049605785e+02
1.148999929428100586e-01 1.188161245322300203e+02
1.149999946355819702e-01 1.133031564203703851e+02
1.150999963283538818e-01 1.102723263639566085e+02
1.151999980211257935e-01 1.105538692803548884e+02
1.152999922633171082e-01 1.120083189064449414e+02
1.153999939560890198e-01 1.133140025013277921e+02
1.154999956488609314e-01 1.620833442595112501e+02
1.155999973416328430e-01 1.620833442595112501e+02
1.156999915838241577e-01 1.620833442595112501e+02
1.157999932765960693e-01 1.620833442595112501e+02
1.158999949693679810e-01 1.620833442595112501e+02
1.159999966621398926e-01 1.620833442595112501e+02
1.160999983549118042e-01 1.425820340777989657e+02
1.161999925971031189e-01 1.376008798784347391e+02
1.162999942898750305e-01 1.315864326028211337e+02
1.163999959826469421e-01 1.252780715092532802e+02
1.164999976754188538e-01 1.186673495528388003e+02
1.165999919176101685e-01 1.136348699857995257e+02
1.166999936103820801e-01 1.116055496770694759e+02
1.167999953031539917e-01 1.118957028256317017e+02
1.168999969959259033e-01 1.125644124583165535e+02
1.169999912381172180e-01 1.620833442595112501e+02
1.170999929308891296e-01 1.620833442595112501e+02
1.171999946236610413e-01 1.620833442595112501e+02
1.172999963164329529e-01 1.620833442595112501e+02
1.173999980092048645e-01 1.620833442595112501e+02
1.174999922513961792e-01 1.620833442595112501e+02
1.175999939441680908e-01 1.425146127452530891e+02
1.176999956369400024e-01 1.377542197817685405e+02
1.177999973297119141e-01 1.320043400620399439e+02
1.178999915719032288e-01 1.252138759860861228e+02
1.179999932646751404e-01 1.190456278457697579e+02
1.180999949574470520e-01 1.144269313090933196e+02
1.181999966502189636e-01 1.120867068446637376e+02
1.182999908924102783e-01 1.117878266595631231e+02
1.183999925851821899e-01 1.620833442595112501e+02
1.184999942779541016e-01 1.620833442595112501e+02
1.185999959707260132e-01 1.620833442595112501e+02
1.186999976634979248e-01 1.620833442595112501e+02
1.187999919056892395e-01 1.620833442595112501e+02
1.188999935984611511e-01 1.620833442595112501e+02
1.189999952912330627e-01 1.620833442595112501e+02
1.190999969840049744e-01 1.398396928498360978e+02
1.191999912261962891e-01 1.342543527928004323e+02
1.192999929189682007e-01 1.280563591053316372e+02
1.193999946117401123e-01 1.216275736271468304e+02
1.194999963045120239e-01 1.163056949173654147e+02
1.195999979972839355e-01 1.134054202957751727e+02
1.196999922394752502e-01 1.125844334653807834e+02
1.197999939322471619e-01 1.620833442595112501e+02
1.198999956250190735e-01 1.620833442595112501e+02
1.199999973177909851e-01 1.620833442595112501e+02
1.200999915599822998e-01 1.620833442595112501e+02
1.201999932527542114e-01 1.620833442595112501e+02
1.202999949455261230e-01 1.620833442595112501e+02
1.203999966382980347e-01 1.442122019699461930e+02
1.204999908804893494e-01 1.390562657411763610e+02
1.205999925732612610e-01 1.327779455699922266e+02
1.206999942660331726e-01 1.264602953790759159e+02
1.207999959588050842e-01 1.208530474061104769e+02
1.208999976515769958e-01 1.161345081590764323e+02
1.209999918937683105e-01 1.138047518091824770e+02
1.210999935865402222e-01 1.620833442595112501e+02
1.211999952793121338e-01 1.620833442595112501e+02
1.212999969720840454e-01 1.620833442595112501e+02
1.213999912142753601e-01 1.620833442595112501e+02
1.214999929070472717e-01 1.620833442595112501e+02
1.215999945998191833e-01 1.620833442595112501e+02
1.216999962925910950e-01 1.443077850348434765e+02
1.217999979853630066e-01 1.379428523269639868e+02
1.218999922275543213e-01 1.317537142605888505e+02
1.219999939203262329e-01 1.257503496144777984e+02
1.220999956130981445e-01 1.205548711448613233e+02
1.221999973058700562e-01 1.166659020900585801e+02
1.222999915480613708e-01 1.620833442595112501e+02
1.223999932408332825e-01 1.620833442595112501e+02
1.224999949336051941e-01 1.620833442595112501e+02
1.225999966263771057e-01 1.620833442595112501e+02
1.226999908685684204e-01 1.620833442595112501e+02
1.227999925613403320e-01 1.620833442595112501e+02
1.228999942541122437e-01 1.467924650616008933e+02
1.229999959468841553e-01 1.404280958345984232e+02
1.230999976396560669e-01 1.338474458939454337e+02
1.231999918818473816e-01 1.275567714026139754e+02
1.232999935746192932e-01 1.224162786777922065e+02
1.233999952673912048e-01 1.183592290685571271e+02
1.234999969601631165e-01 1.620833442595112501e+02
1.235999912023544312e-01 1.620833442595112501e+02
1.236999928951263428e-01 1.620833442595112501e+02
1.237999945878982544e-01 1.620833442595112501e+02
1.238999962806701660e-01 1.620833442595112501e+02
1.239999979734420776e-01 1.517431819962435782e+02
1.240999922156333923e-01 1.448505328680077469e+02
1.241999939084053040e-01 1.382556766653820262e+02
1.242999956011772156e-01 1.314290239737740933e+02
1.243999972939491272e-01 1.261638067976538480e+02
1.244999915361404419e-01 1.620833442595112501e+02
1.245999932289123535e-01 1.620833442595112501e+02
1.246999949216842651e-01 1.620833442595112501e+02
1.247999966144561768e-01 1.620833442595112501e+02
1.248999908566474915e-01 1.620833442595112501e+02
1.249999925494194031e-01 1.620833442595112501e+02
1.251000016927719116e-01 1.513570772608935329e+02
1.251999884843826294e-01 1.442680402903383197e+02
1.252999901771545410e-01 1.374438865817177771e+02
1.253999918699264526e-01 1.312105816526338060e+02
1.254999935626983643e-01 1.620833442595112501e+02
1.255999952554702759e-01 1.620833442595112501e+02
1.256999969482421875e-01 1.620833442595112501e+02
1.257999986410140991e-01 1.620833442595112501e+02
1.259000003337860107e-01 1.620833442595112501e+02
1.259999871253967285e-01 1.608141937832479869e+02
1.260999888181686401e-01 1.533333979042440944e+02
1.261999905109405518e-01 1.458416254599447086e+02
1.262999922037124634e-01 1.391689514556176732e+02
1.263999938964843750e-01 1.620833442595112501e+02
1.264999955892562866e-01 1.620833442595112501e+02
1.265999972820281982e-01 1.620833442595112501e+02
1.266999989748001099e-01 1.620833442595112501e+02
1.268000006675720215e-01 1.620833442595112501e+02
1.268999874591827393e-01 1.663019341076045805e+02
1.269999891519546509e-01 1.587805950174757470e+02
1.270999908447265625e-01 1.509070505045173718e+02
1.271999925374984741e-01 1.620833442595112501e+02
1.272999942302703857e-01 1.620833442595112501e+02
1.273999959230422974e-01 1.620833442595112501e+02
1.274999976158142090e-01 1.620833442595112501e+02
1.275999993085861206e-01 1.620833442595112501e+02
1.277000010013580322e-01 1.751873313225360391e+02
1.277999877929687500e-01 1.667447538933087969e+02
1.278999894857406616e-01 1.588428860792921853e+02
1.279999911785125732e-01 1.620833442595112501e+02
1.280999928712844849e-01 1.620833442595112501e+02
1.281999945640563965e-01 1.620833442595112501e+02
1.282999962568283081e-01 1.620833442595112501e+02
1.283999979496002197e-01 1.620833442595112501e+02
1.284999996423721313e-01 1.794467591910497219e+02


==> graphics/simulation_of_wedge/exp8/y_data_training_8.dat <==
0.000000000000000000e+00 9.017869621860219240e+02
9.999999747378751636e-05 1.044551267847162535e+03
1.999999949475750327e-04 1.167513685456579651e+03
2.999999851454049349e-04 1.276183900332653593e+03
3.999999898951500654e-04 1.366851317938211650e+03
4.999999655410647392e-04 1.431799305485854120e+03
5.999999702908098698e-04 1.483291184767273535e+03
6.999999750405550003e-04 1.523011176678611491e+03
7.999999797903001308e-04 1.545441762669214995e+03
8.999999845400452614e-04 1.538559506992017077e+03
9.999999310821294785e-04 1.547676516433051574e+03
1.099999994039535522e-03 1.545782313189743036e+03
1.199999940581619740e-03 1.530089699764208262e+03
1.300000003539025784e-03 1.525367406041559434e+03
1.399999950081110001e-03 1.528696754619265221e+03
1.500000013038516045e-03 1.515249720448306107e+03
1.599999959580600262e-03 1.520671065761281625e+03
1.699999906122684479e-03 1.520383721466190991e+03
1.799999969080090523e-03 1.527253705918245942e+03
1.899999915622174740e-03 1.526777987068649736e+03
1.999999862164258957e-03 1.527178835469173237e+03
2.099999925121665001e-03 1.530852950321608205e+03
2.199999988079071045e-03 1.529221751574231575e+03
2.300000051036477089e-03 1.522699669614223012e+03
2.399999881163239479e-03 1.530331716588955715e+03
2.499999944120645523e-03 1.538700463834244829e+03
2.600000007078051567e-03 1.514748037182775079e+03
2.699999837204813957e-03 1.531575243822649554e+03
2.799999900162220001e-03 1.541347650133372781e+03
2.899999963119626045e-03 1.537552786577241932e+03
3.000000026077032089e-03 1.539758509033589235e+03
3.099999856203794479e-03 1.562295763874451495e+03
3.199999919161200523e-03 1.591021117179112252e+03
3.299999982118606567e-03 1.584890436576393995e+03
3.399999812245368958e-03 1.556746058587203379e+03
3.499999875202775002e-03 1.571632893037364965e+03
3.599999938160181046e-03 1.609221952341245697e+03
3.700000001117587090e-03 1.642359191471391568e+03
3.799999831244349480e-03 1.616502297346007254e+03
3.899999894201755524e-03 1.525889795186357787e+03
3.999999724328517914e-03 1.406933894407392472e+03
4.100000020116567612e-03 1.296714655431552274e+03
4.199999850243330002e-03 1.223244174827153984e+03
4.299999680370092392e-03 1.161357545257983702e+03
4.399999976158142090e-03 1.118727819031065110e+03
4.499999806284904480e-03 1.082830475498577471e+03
4.600000102072954178e-03 1.183279279357263704e+03
4.699999932199716568e-03 1.310674673137788432e+03
4.799999762326478958e-03 1.428907121676586257e+03
4.900000058114528656e-03 1.532709129724568129e+03
4.999999888241291046e-03 1.618189993835153018e+03
5.099999718368053436e-03 1.679578414448956892e+03
5.200000014156103134e-03 1.716553396330320538e+03
5.299999844282865524e-03 1.731340313570979333e+03
5.399999674409627914e-03 1.729931584043047678e+03
5.499999970197677612e-03 1.721760377752169916e+03
5.599999800324440002e-03 1.703354249278569796e+03
5.699999630451202393e-03 1.689242961096340423e+03
5.799999926239252090e-03 1.668150177738864613e+03
5.899999756366014481e-03 1.656031609022736575e+03
6.000000052154064178e-03 1.634143856302724544e+03
6.099999882280826569e-03 1.630368495714226128e+03
6.199999712407588959e-03 1.621614783856654412e+03
6.300000008195638657e-03 1.615602099630904149e+03
6.399999838322401047e-03 1.610005997754560894e+03
6.499999668449163437e-03 1.605285126825551970e+03
6.599999964237213135e-03 1.609094527581167540e+03
6.699999794363975525e-03 1.600987943332250325e+03
6.799999624490737915e-03 1.598510555866448613e+03
6.899999920278787613e-03 1.593258483329298770e+03
6.999999750405550003e-03 1.586518758406626830e+03
7.100000046193599701e-03 1.575107045137542400e+03
7.199999876320362091e-03 1.565169842437337593e+03
7.299999706447124481e-03 1.565984493349115837e+03
7.400000002235174179e-03 1.549154596600971445e+03
7.499999832361936569e-03 1.555643052628203350e+03
7.599999662488698959e-03 1.563900402035510297e+03
7.699999958276748657e-03 1.581098858134029570e+03
7.799999788403511047e-03 1.551665588330767378e+03
7.899999618530273438e-03 1.543844422617938108e+03
7.999999448657035828e-03 1.570179590480963043e+03
8.100000210106372833e-03 1.616109757202208812e+03
8.200000040233135223e-03 1.618515194022446622e+03
8.299999870359897614e-03 1.561124589249914152e+03
8.399999700486660004e-03 1.459238846209114172e+03
8.499999530613422394e-03 1.352526678846628784e+03
8.599999360740184784e-03 1.272092620429581075e+03
8.700000122189521790e-03 1.203414422551542657e+03
8.799999952316284180e-03 1.156170663445771879e+03
8.899999782443046570e-03 1.113635073860807097e+03
8.999999612569808960e-03 1.141072825178830271e+03
9.099999442696571350e-03 1.258059130149458269e+03
9.200000204145908356e-03 1.368896293853077168e+03
9.300000034272670746e-03 1.471996579138527295e+03
9.399999864399433136e-03 1.559825739039827795e+03
9.499999694526195526e-03 1.627879591965826876e+03
9.599999524652957916e-03 1.674406147608897072e+03
9.699999354779720306e-03 1.694526560114164795e+03
9.800000116229057312e-03 1.691490355583168139e+03
9.899999946355819702e-03 1.693392997426053171e+03
9.999999776482582092e-03 1.678694098391328225e+03
1.009999960660934448e-02 1.662454504302463874e+03
1.019999943673610687e-02 1.644075454910157760e+03
1.030000019818544388e-02 1.626286066965988311e+03
1.040000002831220627e-02 1.607983665496260983e+03
1.049999985843896866e-02 1.601145000889796847e+03
1.059999968856573105e-02 1.594735509884525300e+03
1.069999951869249344e-02 1.593490059860043857e+03
1.079999934881925583e-02 1.590394322321749769e+03
1.090000011026859283e-02 1.580478797589119949e+03
1.099999994039535522e-02 1.590148984853872889e+03
1.109999977052211761e-02 1.581705357055061086e+03
1.119999960064888000e-02 1.578450507076770464e+03
1.129999943077564240e-02 1.569477928925917240e+03
1.139999926090240479e-02 1.568545382765523073e+03
1.150000002235174179e-02 1.554330989780208483e+03
1.159999985247850418e-02 1.549509836302892836e+03
1.169999968260526657e-02 1.549440285486731909e+03
1.179999951273202896e-02 1.544337764949329312e+03
1.189999934285879135e-02 1.540380364923342313e+03
1.200000010430812836e-02 1.546973288595065014e+03
1.209999993443489075e-02 1.561725446599484485e+03
1.219999976456165314e-02 1.534808952451275673e+03
1.229999959468841553e-02 1.533492402029520463e+03
1.239999942481517792e-02 1.565903584353159886e+03
1.249999925494194031e-02 1.599783388495524150e+03
1.260000001639127731e-02 1.593251525186597064e+03
1.269999984651803970e-02 1.522680109562299094e+03
1.279999967664480209e-02 1.414731974286699824e+03
1.289999950677156448e-02 1.315757859266986316e+03
1.299999933689832687e-02 1.239603812236634440e+03
1.310000009834766388e-02 1.176252535031205298e+03
1.319999992847442627e-02 1.138746823213284642e+03
1.329999975860118866e-02 1.094545948047552201e+03
1.339999958872795105e-02 1.181947061771005565e+03
1.349999941885471344e-02 1.295399688729736681e+03
1.359999924898147583e-02 1.401214214467280499e+03
1.370000001043081284e-02 1.496678346347767274e+03
1.379999984055757523e-02 1.575264206838238351e+03
1.389999967068433762e-02 1.637122944814117091e+03
1.399999950081110001e-02 1.673077918356244936e+03
1.409999933093786240e-02 1.680770977667177249e+03
1.420000009238719940e-02 1.677141869270269808e+03
1.429999992251396179e-02 1.676504964050650187e+03
1.439999975264072418e-02 1.652977585202535920e+03
1.449999958276748657e-02 1.638247539488169650e+03
1.459999941289424896e-02 1.626925018316130036e+03
1.469999924302101135e-02 1.621399754824233696e+03
1.480000000447034836e-02 1.593935339604976434e+03
1.489999983459711075e-02 1.592530726236153441e+03
1.499999966472387314e-02 1.593878852610086597e+03
1.509999949485063553e-02 1.582785103189918800e+03
1.519999932497739792e-02 1.577860092619921033e+03
1.529999915510416031e-02 1.578831191235807410e+03
1.539999991655349731e-02 1.575785955844084583e+03
1.549999974668025970e-02 1.570086039647570715e+03
1.559999957680702209e-02 1.567859668240920200e+03
1.569999940693378448e-02 1.563832724046289286e+03
1.579999923706054688e-02 1.554760742012082574e+03
1.589999906718730927e-02 1.545659333692857899e+03
1.599999889731407166e-02 1.543473761464945483e+03
1.609999872744083405e-02 1.538303021601758246e+03
1.620000042021274567e-02 1.535370922393064347e+03
1.630000025033950806e-02 1.544425201338728129e+03
1.640000008046627045e-02 1.560352343171832672e+03
1.649999991059303284e-02 1.531195763495205483e+03
1.659999974071979523e-02 1.533723685814736655e+03
1.669999957084655762e-02 1.565240470085878997e+03
1.679999940097332001e-02 1.596652974543782875e+03
1.689999923110008240e-02 1.588334316110775717e+03
1.699999906122684479e-02 1.518526462801759180e+03
1.709999889135360718e-02 1.409403689895528260e+03
1.719999872148036957e-02 1.313774341099696812e+03
1.730000041425228119e-02 1.234921270618340031e+03
1.740000024437904358e-02 1.177994663460062384e+03
1.750000007450580597e-02 1.133366002364244650e+03
1.759999990463256836e-02 1.097728773489280229e+03
1.769999973475933075e-02 1.210092129180253323e+03
1.779999956488609314e-02 1.321130555065776207e+03
1.789999939501285553e-02 1.423964358132732059e+03
1.799999922513961792e-02 1.516448336446084340e+03
1.809999905526638031e-02 1.592065913034732830e+03
1.819999888539314270e-02 1.645498648262641836e+03
1.829999871551990509e-02 1.674016284596783407e+03
1.840000040829181671e-02 1.678869997120538756e+03
1.850000023841857910e-02 1.679827267701100254e+03
1.860000006854534149e-02 1.667066297096946982e+03
1.869999989867210388e-02 1.655870882382163700e+03
1.879999972879886627e-02 1.643740227340980937e+03
1.889999955892562866e-02 1.627695185258513220e+03
1.899999938905239105e-02 1.611894842363999942e+03
1.909999921917915344e-02 1.599146285695079769e+03
1.919999904930591583e-02 1.599000838382856273e+03
1.929999887943267822e-02 1.589748859510594912e+03
1.939999870955944061e-02 1.584392525718486695e+03
1.950000040233135223e-02 1.575389510061294459e+03
1.960000023245811462e-02 1.570208771239403177e+03
1.970000006258487701e-02 1.564019007011026588e+03
1.979999989271163940e-02 1.564723706427975230e+03
1.989999972283840179e-02 1.562628765009801327e+03
1.999999955296516418e-02 1.558645648824518730e+03
2.009999938309192657e-02 1.544354860871643268e+03
2.019999921321868896e-02 1.542384603986847878e+03
2.029999904334545135e-02 1.542165373027982241e+03
2.039999887347221375e-02 1.542038780340338917e+03
2.049999870359897614e-02 1.550339590201438568e+03
2.060000039637088776e-02 1.567560183062666965e+03
2.070000022649765015e-02 1.535673106936722206e+03
2.080000005662441254e-02 1.534732369010843968e+03
2.089999988675117493e-02 1.559256473329135360e+03
2.099999971687793732e-02 1.591903947549936902e+03
2.109999954700469971e-02 1.592644751437369223e+03
2.119999937713146210e-02 1.531454490229034263e+03
2.129999920725822449e-02 1.427498742708837199e+03
2.139999903738498688e-02 1.331601487300657027e+03
2.149999886751174927e-02 1.254458002236435505e+03
2.159999869763851166e-02 1.194291723489030119e+03
2.169999852776527405e-02 1.145021118554433542e+03
2.180000022053718567e-02 1.102497613720601294e+03
2.190000005066394806e-02 1.212436179945542335e+03
2.199999988079071045e-02 1.319236981350036785e+03
2.209999971091747284e-02 1.422910462414650283e+03
2.219999954104423523e-02 1.515708002770501253e+03
2.229999937117099762e-02 1.591373570628810285e+03
2.239999920129776001e-02 1.643498261290084201e+03
2.249999903142452240e-02 1.670426151160161680e+03
2.259999886155128479e-02 1.683390645803583766e+03
2.269999869167804718e-02 1.682531518503247753e+03
2.279999852180480957e-02 1.670524788248372488e+03
2.290000021457672119e-02 1.645667220893653393e+03
2.300000004470348358e-02 1.631422457762865633e+03
2.309999987483024597e-02 1.628182479532365733e+03
2.319999970495700836e-02 1.610878249894912869e+03
2.329999953508377075e-02 1.603113428514963744e+03
2.339999936521053314e-02 1.596420247721129272e+03
2.349999919533729553e-02 1.588599706949347365e+03
2.359999902546405792e-02 1.577840912747934908e+03
2.369999885559082031e-02 1.579309264437406455e+03
2.379999868571758270e-02 1.581171430153258143e+03
2.389999851584434509e-02 1.570411559268876545e+03
2.400000020861625671e-02 1.558514354323373936e+03
2.410000003874301910e-02 1.553237399025764489e+03
2.419999986886978149e-02 1.552269923345853158e+03
2.429999969899654388e-02 1.545794399811333960e+03
2.439999952912330627e-02 1.535725524556616620e+03
2.449999935925006866e-02 1.542717366892442897e+03
2.459999918937683105e-02 1.537878899858366140e+03
2.469999901950359344e-02 1.551726765746717774e+03
2.479999884963035583e-02 1.538100860137896916e+03
2.489999867975711823e-02 1.522270068350963811e+03
2.499999850988388062e-02 1.535841042783423291e+03
2.510000020265579224e-02 1.584918588267538553e+03
2.520000003278255463e-02 1.599127310948245167e+03
2.529999986290931702e-02 1.556331299403510911e+03
2.539999969303607941e-02 1.464118134356486280e+03
2.549999952316284180e-02 1.364695566763796705e+03
2.559999935328960419e-02 1.284718930292118557e+03
2.569999918341636658e-02 1.219205778909829860e+03
2.579999901354312897e-02 1.162578764431033505e+03
2.589999884366989136e-02 1.123629715518525472e+03
2.599999867379665375e-02 1.196681333601046390e+03
2.609999850392341614e-02 1.302863760630107663e+03
2.620000019669532776e-02 1.403766948795951066e+03
2.630000002682209015e-02 1.499323652985697208e+03
2.639999985694885254e-02 1.579691903734981224e+03
2.649999968707561493e-02 1.637944666650074623e+03
2.659999951720237732e-02 1.665993647766526010e+03
2.669999934732913971e-02 1.682384854811207106e+03
2.679999917745590210e-02 1.685867087735002769e+03
2.689999900758266449e-02 1.674465633804449226e+03
2.699999883770942688e-02 1.658791941601950839e+03
2.709999866783618927e-02 1.642746123577514936e+03
2.719999849796295166e-02 1.625393732453968141e+03
2.730000019073486328e-02 1.601681361502231539e+03
2.740000002086162567e-02 1.589937404662159679e+03
2.749999985098838806e-02 1.595815904412836971e+03
2.759999968111515045e-02 1.588464048854457815e+03
2.769999951124191284e-02 1.582395513426692105e+03
2.779999934136867523e-02 1.580237589531679532e+03
2.789999917149543762e-02 1.584495875875846423e+03
2.799999900162220001e-02 1.566555492885646117e+03
2.809999883174896240e-02 1.562916014704148438e+03
2.819999866187572479e-02 1.557881823944869893e+03
2.829999849200248718e-02 1.554842031803049622e+03
2.840000018477439880e-02 1.524043324977509201e+03
2.850000001490116119e-02 1.530725453390356961e+03
2.859999984502792358e-02 1.537086061107325349e+03
2.869999967515468597e-02 1.538508483203959713e+03
2.879999950528144836e-02 1.558086927313406250e+03
2.889999933540821075e-02 1.527505637310475095e+03
2.899999916553497314e-02 1.522822461127592760e+03
2.909999899566173553e-02 1.557868496443516733e+03
2.919999882578849792e-02 1.582749692846025710e+03
2.929999865591526031e-02 1.585628896183492998e+03
2.939999848604202271e-02 1.529312737104214875e+03
2.950000017881393433e-02 1.424398470487366922e+03
2.960000000894069672e-02 1.329212179484488843e+03
2.969999983906745911e-02 1.257591555093711122e+03
2.979999966919422150e-02 1.198181111529938335e+03
2.989999949932098389e-02 1.149943081970100366e+03
2.999999932944774628e-02 1.153751255703195056e+03
3.009999915957450867e-02 1.257498146697618040e+03
3.019999898970127106e-02 1.361462188471429272e+03
3.029999881982803345e-02 1.458665016541873229e+03
3.039999864995479584e-02 1.544627600367742843e+03
3.049999848008155823e-02 1.611709603433751681e+03
3.059999831020832062e-02 1.656378673248147607e+03
3.070000000298023224e-02 1.674234726876332616e+03
3.079999983310699463e-02 1.686140381990670448e+03
3.089999966323375702e-02 1.677114365221212438e+03
3.099999949336051941e-02 1.668081171850834835e+03
3.109999932348728180e-02 1.648470138628394125e+03
3.119999915361404419e-02 1.642135785627400082e+03
3.130000084638595581e-02 1.613742156741254121e+03
3.139999881386756897e-02 1.607658533239967255e+03
3.150000050663948059e-02 1.594850206980812345e+03
3.159999847412109375e-02 1.588428228193767609e+03
3.170000016689300537e-02 1.584693631163910140e+03
3.179999813437461853e-02 1.579105723144760532e+03
3.189999982714653015e-02 1.581473323698844752e+03
3.199999779462814331e-02 1.566803382883978657e+03
3.209999948740005493e-02 1.562626628707642112e+03
3.219999745488166809e-02 1.561259721889274715e+03
3.229999914765357971e-02 1.545153411488537131e+03
3.240000084042549133e-02 1.533396806870245882e+03
3.249999880790710449e-02 1.533595658940279009e+03
3.260000050067901611e-02 1.531714256619228763e+03
3.269999846816062927e-02 1.544830852622286557e+03
3.280000016093254089e-02 1.552033467699048060e+03
3.289999812841415405e-02 1.523294182077476080e+03
3.299999982118606567e-02 1.528437627006874209e+03
3.309999778866767883e-02 1.559725005086161445e+03
3.319999948143959045e-02 1.588686468807364690e+03
3.329999744892120361e-02 1.574775424720856336e+03
3.339999914169311523e-02 1.505994473308041279e+03
3.350000083446502686e-02 1.405909213236295727e+03
3.359999880194664001e-02 1.323287605372327789e+03
3.370000049471855164e-02 1.243368670133785827e+03
3.379999846220016479e-02 1.187442877868403684e+03
3.390000015497207642e-02 1.140599587215404426e+03
3.399999812245368958e-02 1.202009490850827660e+03
3.409999981522560120e-02 1.300449964676409081e+03
3.419999778270721436e-02 1.402812501244441137e+03
3.429999947547912598e-02 1.494560915431994772e+03
3.439999744296073914e-02 1.574601782672148147e+03
3.449999913573265076e-02 1.630229318869276085e+03
3.460000082850456238e-02 1.664943494354447012e+03
3.469999879598617554e-02 1.684206701038712481e+03
3.480000048875808716e-02 1.679307946799900947e+03
3.489999845623970032e-02 1.672974804958094182e+03
3.500000014901161194e-02 1.653932518723783005e+03
3.509999811649322510e-02 1.651205964316659220e+03
3.519999980926513672e-02 1.628877799359059736e+03
3.529999777674674988e-02 1.612782243862570795e+03
3.539999946951866150e-02 1.608455870149110069e+03
3.549999743700027466e-02 1.601271398867520247e+03
3.559999912977218628e-02 1.587501021163966016e+03
3.570000082254409790e-02 1.572621856639006182e+03
3.579999879002571106e-02 1.579867030858271846e+03
3.590000048279762268e-02 1.563080780744874119e+03
3.599999845027923584e-02 1.561211577284702116e+03
3.610000014305114746e-02 1.546777596288270161e+03
3.619999811053276062e-02 1.551972441746797131e+03
3.629999980330467224e-02 1.537694115576512559e+03
3.639999777078628540e-02 1.534027890112737623e+03
3.649999946355819702e-02 1.539508086354733223e+03
3.659999743103981018e-02 1.538936129219535587e+03
3.669999912381172180e-02 1.542576185886240410e+03
3.680000081658363342e-02 1.520275762834233774e+03
3.689999878406524658e-02 1.521732382907543752e+03
3.700000047683715820e-02 1.558008108777988127e+03
3.709999844431877136e-02 1.581078306547688499e+03
3.720000013709068298e-02 1.568701345483465275e+03
3.729999810457229614e-02 1.504051329941261429e+03
3.739999979734420776e-02 1.415259259327164727e+03
3.749999776482582092e-02 1.327736302965307914e+03
3.759999945759773254e-02 1.251508495365329509e+03
3.769999742507934570e-02 1.189853866218915073e+03
3.779999911785125732e-02 1.145870548147521959e+03
3.790000081062316895e-02 1.214635896459293235e+03
3.799999877810478210e-02 1.316695700061946809e+03
3.810000047087669373e-02 1.415462739047891091e+03
3.819999843835830688e-02 1.507331894898510200e+03
3.830000013113021851e-02 1.582033228882612548e+03
3.839999809861183167e-02 1.635104362919241339e+03
3.849999979138374329e-02 1.670066020111542912e+03
3.859999775886535645e-02 1.683010657871078593e+03
3.869999945163726807e-02 1.682939813253105740e+03
3.879999741911888123e-02 1.669244359980281388e+03
3.889999911189079285e-02 1.656191259780091059e+03
3.900000080466270447e-02 1.635453052147287508e+03
3.909999877214431763e-02 1.624684412230008547e+03
3.920000046491622925e-02 1.610478158387003077e+03
3.929999843239784241e-02 1.609308373714946356e+03
3.940000012516975403e-02 1.588019415027974219e+03
3.949999809265136719e-02 1.583144805419217391e+03
3.959999978542327881e-02 1.585114744849967565e+03
3.969999775290489197e-02 1.574820357260828814e+03
3.979999944567680359e-02 1.567564450080785264e+03
3.989999741315841675e-02 1.555465717077163845e+03
3.999999910593032837e-02 1.552011956740501773e+03
4.010000079870223999e-02 1.533975214868901276e+03
4.019999876618385315e-02 1.523750054381763903e+03
4.030000045895576477e-02 1.528433331653228151e+03
4.039999842643737793e-02 1.540118031055284519e+03
4.050000011920928955e-02 1.556200798062611511e+03
4.059999808669090271e-02 1.524337198714296619e+03
4.069999977946281433e-02 1.510755482451180342e+03
4.079999774694442749e-02 1.539168246122108485e+03
4.089999943971633911e-02 1.569803334074273380e+03
4.099999740719795227e-02 1.574114467719175764e+03
4.109999909996986389e-02 1.524161148384840317e+03
4.120000079274177551e-02 1.431021895699379456e+03
4.129999876022338867e-02 1.348912068188537660e+03
4.140000045299530029e-02 1.264426961471800951e+03
4.149999842047691345e-02 1.208896760055055211e+03
4.160000011324882507e-02 1.154637294944138830e+03
4.169999808073043823e-02 1.228561741967117086e+03
4.179999977350234985e-02 1.324781639229821167e+03
4.189999774098396301e-02 1.417702171562535113e+03
4.199999943375587463e-02 1.509656656593448361e+03
4.209999740123748779e-02 1.583324863666752890e+03
4.219999909400939941e-02 1.638967626196371612e+03
4.230000078678131104e-02 1.670981462745109866e+03
4.239999875426292419e-02 1.691221944685968765e+03
4.250000044703483582e-02 1.680720297576285020e+03
4.259999841451644897e-02 1.679044787993694172e+03
4.270000010728836060e-02 1.655488959741654298e+03
4.279999807476997375e-02 1.647465187605672327e+03
4.289999976754188538e-02 1.631225809362478230e+03
4.299999773502349854e-02 1.613566348398431956e+03
4.309999942779541016e-02 1.609597526874271807e+03
4.319999739527702332e-02 1.593872073486005320e+03
4.329999908804893494e-02 1.582809265525311503e+03
4.339999705553054810e-02 1.576774766858462272e+03
4.349999874830245972e-02 1.565285107689031065e+03
4.360000044107437134e-02 1.549900069469595564e+03
4.369999840855598450e-02 1.551808265255017886e+03
4.380000010132789612e-02 1.535442394575336721e+03
4.389999806880950928e-02 1.531719401485625440e+03
4.399999976158142090e-02 1.535292821973223226e+03
4.409999772906303406e-02 1.532059124672030975e+03
4.419999942183494568e-02 1.546303143471057183e+03
4.429999738931655884e-02 1.538757405044725374e+03
4.439999908208847046e-02 1.519437379965952459e+03
4.449999704957008362e-02 1.530921423881597093e+03
4.459999874234199524e-02 1.560477109898405388e+03
4.470000043511390686e-02 1.582864311140223663e+03
4.479999840259552002e-02 1.554042137552700751e+03
4.490000009536743164e-02 1.469743286831349906e+03
4.499999806284904480e-02 1.384679886942676603e+03
4.509999975562095642e-02 1.302069579976923251e+03
4.519999772310256958e-02 1.236397328641727199e+03
4.529999941587448120e-02 1.177506594108730269e+03
4.539999738335609436e-02 1.204346475686121494e+03
4.549999907612800598e-02 1.300470886260734915e+03
4.559999704360961914e-02 1.392632832510515072e+03
4.569999873638153076e-02 1.485929600742158755e+03
4.580000042915344238e-02 1.562890539520427637e+03
4.589999839663505554e-02 1.621009555137796269e+03
4.600000008940696716e-02 1.660806552077391871e+03
4.609999805688858032e-02 1.684462727514380276e+03
4.619999974966049194e-02 1.685169609405344318e+03
4.629999771714210510e-02 1.675749720296912074e+03
4.639999940991401672e-02 1.667144275024920717e+03
4.649999737739562988e-02 1.648299143486854518e+03
4.659999907016754150e-02 1.629461684692416156e+03
4.669999703764915466e-02 1.620311619824720992e+03
4.679999873042106628e-02 1.608413454581275118e+03
4.690000042319297791e-02 1.586749358597010087e+03
4.699999839067459106e-02 1.580617165553434461e+03
4.710000008344650269e-02 1.571226639473542036e+03
4.719999805092811584e-02 1.565066037921583074e+03
4.729999974370002747e-02 1.552305522120431988e+03
4.739999771118164062e-02 1.547695607220367947e+03
4.749999940395355225e-02 1.539923809787277833e+03
4.759999737143516541e-02 1.529168500004412181e+03
4.769999906420707703e-02 1.531881919245854760e+03
4.779999703168869019e-02 1.531794403111272459e+03
4.789999872446060181e-02 1.559014403943645675e+03
4.800000041723251343e-02 1.521100951562778391e+03
4.809999838471412659e-02 1.506231266200955588e+03
4.820000007748603821e-02 1.530949956500713597e+03
4.829999804496765137e-02 1.562729939406138101e+03
4.839999973773956299e-02 1.567981650188717822e+03
4.849999770522117615e-02 1.522706786018820367e+03
4.859999939799308777e-02 1.448333685538571672e+03
4.869999736547470093e-02 1.360323993867554464e+03
4.879999905824661255e-02 1.277717832181507902e+03
4.889999702572822571e-02 1.215487834733434511e+03
4.899999871850013733e-02 1.164508771101359571e+03
4.910000041127204895e-02 1.256030819229122471e+03
4.919999837875366211e-02 1.351417282140703719e+03
4.930000007152557373e-02 1.443314262142846474e+03
4.939999803900718689e-02 1.525994304630653005e+03
4.949999973177909851e-02 1.595781441740417904e+03
4.959999769926071167e-02 1.646209730769797488e+03
4.969999939203262329e-02 1.677119791125825486e+03
4.979999735951423645e-02 1.684842047926198575e+03
4.989999905228614807e-02 1.677854346322773381e+03
4.999999701976776123e-02 1.671743982669549723e+03
5.009999871253967285e-02 1.661079602873565818e+03
5.020000040531158447e-02 1.631104083917144180e+03
5.029999837279319763e-02 1.624515842960872305e+03
5.040000006556510925e-02 1.613570248217068411e+03
5.049999803304672241e-02 1.593740311179191394e+03
5.059999972581863403e-02 1.586938054906083380e+03
5.069999769330024719e-02 1.575769416242485249e+03
5.079999938607215881e-02 1.565608808816457440e+03
5.089999735355377197e-02 1.554392390309183156e+03
5.099999904632568359e-02 1.543496838176350821e+03
5.109999701380729675e-02 1.540992697745223040e+03
5.119999870657920837e-02 1.531442245445452272e+03
5.130000039935112000e-02 1.520974418115868502e+03
5.139999836683273315e-02 1.530645929896864800e+03
5.150000005960464478e-02 1.545402965410754632e+03
5.159999802708625793e-02 1.519368431612741233e+03
5.169999971985816956e-02 1.508818170592843217e+03
5.179999768733978271e-02 1.536103704479825865e+03
5.189999938011169434e-02 1.568255177018113955e+03
5.199999734759330750e-02 1.567755820159514087e+03
5.209999904036521912e-02 1.515261622386872432e+03
5.219999700784683228e-02 1.436346003566069157e+03
5.229999870061874390e-02 1.351244712574047981e+03
5.240000039339065552e-02 1.267769893469508133e+03
5.249999836087226868e-02 1.212373600743633688e+03
5.260000005364418030e-02 1.200596711889831340e+03
5.269999802112579346e-02 1.292153183565092604e+03
5.279999971389770508e-02 1.384613088534820918e+03
5.289999768137931824e-02 1.471554301866011883e+03
5.299999937415122986e-02 1.552465093091776680e+03
5.309999734163284302e-02 1.618115706622073731e+03
5.319999903440475464e-02 1.660765464347414081e+03
5.329999700188636780e-02 1.682052397451816887e+03
5.339999869465827942e-02 1.684662574263383249e+03
5.350000038743019104e-02 1.679059729859729487e+03
5.359999835491180420e-02 1.668848577837089351e+03
5.370000004768371582e-02 1.643758720524581804e+03
5.379999801516532898e-02 1.634659001151896064e+03
5.389999970793724060e-02 1.623796234654714908e+03
5.399999767541885376e-02 1.600150532834623164e+03
5.409999936819076538e-02 1.594552526072709952e+03
5.419999733567237854e-02 1.576175095149903882e+03
5.429999902844429016e-02 1.572241299166422095e+03
5.439999699592590332e-02 1.561859270430283686e+03
5.449999868869781494e-02 1.543342693784398307e+03
5.460000038146972656e-02 1.530264822258316372e+03
5.469999834895133972e-02 1.531905320430273377e+03
5.480000004172325134e-02 1.521013626434284561e+03
5.489999800920486450e-02 1.530968154071652407e+03
5.499999970197677612e-02 1.557855374688669144e+03
5.509999766945838928e-02 1.521114353388458994e+03
5.519999936223030090e-02 1.508076635564210846e+03
5.529999732971191406e-02 1.534379415671947299e+03
5.539999902248382568e-02 1.565781465223233454e+03
5.549999698996543884e-02 1.567644534626133236e+03
5.559999868273735046e-02 1.518417396770608320e+03
5.570000037550926208e-02 1.436373307458808540e+03
5.579999834299087524e-02 1.357553789479200987e+03
5.590000003576278687e-02 1.273605686685730461e+03
5.599999800324440002e-02 1.216951703028811153e+03
5.609999969601631165e-02 1.218866420734816074e+03
5.619999766349792480e-02 1.305309928484829243e+03
5.629999935626983643e-02 1.395926040555833652e+03
5.639999732375144958e-02 1.481468294883129147e+03
5.649999901652336121e-02 1.558946002617608883e+03
5.659999698400497437e-02 1.622319343225897455e+03
5.669999867677688599e-02 1.665903993216319122e+03
5.680000036954879761e-02 1.676252576083928034e+03
5.689999833703041077e-02 1.685965367804905782e+03
5.700000002980232239e-02 1.674578539164426275e+03
5.709999799728393555e-02 1.666541569936707674e+03
5.719999969005584717e-02 1.651561996333093475e+03
5.729999765753746033e-02 1.633064130727334259e+03
5.739999935030937195e-02 1.619597258015097395e+03
5.749999731779098511e-02 1.599005140849679719e+03
5.759999901056289673e-02 1.586008160481914956e+03
5.769999697804450989e-02 1.575089539650223514e+03
5.779999867081642151e-02 1.566419462926204233e+03
5.790000036358833313e-02 1.538846806741328692e+03
5.799999833106994629e-02 1.538246738901128992e+03
5.810000002384185791e-02 1.526438006876193640e+03
5.819999799132347107e-02 1.522546595890533808e+03
5.829999968409538269e-02 1.517081737430564999e+03
5.839999765157699585e-02 1.538199790984173433e+03
5.849999934434890747e-02 1.523597668330824035e+03
5.859999731183052063e-02 1.504999007573542713e+03
5.869999900460243225e-02 1.520163846020283245e+03
5.879999697208404541e-02 1.557358474209568158e+03
5.889999866485595703e-02 1.566500595993425122e+03
5.900000035762786865e-02 1.530353549162488662e+03
5.909999832510948181e-02 1.469838523788169823e+03
5.920000001788139343e-02 1.376213894551124440e+03
5.929999798536300659e-02 1.298513079592899203e+03
5.939999967813491821e-02 1.236530997332456536e+03
5.949999764561653137e-02 1.221925052773173775e+03
5.959999933838844299e-02 1.303441982548716169e+03
5.969999730587005615e-02 1.390420486023962212e+03
5.979999899864196777e-02 1.476023350793378995e+03
5.989999696612358093e-02 1.555444681443141008e+03
5.999999865889549255e-02 1.620179923641710275e+03
6.009999662637710571e-02 1.664012345036673196e+03
6.019999831914901733e-02 1.680624251320795338e+03
6.030000001192092896e-02 1.682337409649888286e+03
6.039999797940254211e-02 1.683682057050351432e+03
6.049999967217445374e-02 1.664675014936368143e+03
6.059999763965606689e-02 1.651913042128926918e+03
6.069999933242797852e-02 1.633462715984386477e+03
6.079999729990959167e-02 1.620607052915003806e+03
6.089999899268150330e-02 1.602720673214307226e+03
6.099999696016311646e-02 1.586142829061258908e+03
6.109999865293502808e-02 1.579469343221643157e+03
6.119999662041664124e-02 1.561989759412602325e+03
6.129999831318855286e-02 1.543340216207068579e+03
6.140000000596046448e-02 1.526662947891651129e+03
6.149999797344207764e-02 1.526437783104220671e+03
6.159999966621398926e-02 1.523347832113401182e+03
6.169999763369560242e-02 1.524349805480189843e+03
6.179999932646751404e-02 1.526811245655486118e+03
6.189999729394912720e-02 1.500685417001605856e+03
6.199999898672103882e-02 1.503684236613756639e+03
6.209999695420265198e-02 1.535322246968599075e+03
6.219999864697456360e-02 1.558385568776677701e+03
6.229999661445617676e-02 1.555923549215887761e+03
6.239999830722808838e-02 1.505320185067854936e+03
6.250000000000000000e-02 1.418958445679061924e+03
6.260000169277191162e-02 1.337875229931213426e+03
6.269999593496322632e-02 1.270879510718234087e+03
6.279999762773513794e-02 1.214070788701657193e+03
6.289999932050704956e-02 1.286728228014897695e+03
6.300000101327896118e-02 1.371536899239210243e+03
6.309999525547027588e-02 1.454855439914008002e+03
6.319999694824218750e-02 1.537042413811321239e+03
6.329999864101409912e-02 1.605542836193641961e+03
6.340000033378601074e-02 1.652248721021446727e+03
6.350000202655792236e-02 1.675735261411650754e+03
6.359999626874923706e-02 1.687381367439787482e+03
6.369999796152114868e-02 1.690225204041870938e+03
6.379999965429306030e-02 1.677314177849957105e+03
6.390000134706497192e-02 1.651191129906604147e+03
6.399999558925628662e-02 1.641157850557969141e+03
6.409999728202819824e-02 1.625595834346398988e+03
6.419999897480010986e-02 1.602939164516032406e+03
6.429999321699142456e-02 1.583197338111249792e+03
6.439999490976333618e-02 1.572691728748058949e+03
6.449999660253524780e-02 1.556768006181007195e+03
6.459999829530715942e-02 1.546294487721567521e+03
6.469999253749847412e-02 1.526796392184972774e+03
6.479999423027038574e-02 1.524855441577189367e+03
6.489999592304229736e-02 1.527460228216262522e+03
6.499999761581420898e-02 1.529178108898891878e+03
6.509999930858612061e-02 1.513457410413728212e+03
6.519999355077743530e-02 1.489328345651854306e+03
6.529999524354934692e-02 1.506229141487295237e+03
6.539999693632125854e-02 1.539929393315522475e+03
6.549999862909317017e-02 1.559978044963873799e+03
6.559999287128448486e-02 1.540615183347867287e+03
6.569999456405639648e-02 1.484266937901712026e+03
6.579999625682830811e-02 1.400527157531038483e+03
6.589999794960021973e-02 1.316220030405746456e+03
6.599999964237213135e-02 1.251963399638706960e+03
6.609999388456344604e-02 1.243640593707823882e+03
6.619999557733535767e-02 1.321814972945457612e+03
6.629999727010726929e-02 1.404810814378741270e+03
6.639999896287918091e-02 1.486683434237847450e+03
6.649999320507049561e-02 1.567278450980772277e+03
6.659999489784240723e-02 1.626869442114237245e+03
6.669999659061431885e-02 1.662563486978496258e+03
6.679999828338623047e-02 1.677546387393118948e+03
6.689999252557754517e-02 1.688359484390844273e+03
6.699999421834945679e-02 1.681204878585359893e+03
6.709999591112136841e-02 1.659630990303524186e+03
6.719999760389328003e-02 1.647297780921937829e+03
6.729999929666519165e-02 1.630639962507651035e+03
6.739999353885650635e-02 1.611099636716077384e+03
6.749999523162841797e-02 1.590382915994071254e+03
6.759999692440032959e-02 1.576562581538033101e+03
6.769999861717224121e-02 1.556315621131815078e+03
6.779999285936355591e-02 1.537939284173415444e+03
6.789999455213546753e-02 1.527695687262041929e+03
6.799999624490737915e-02 1.530691166550483558e+03
6.809999793767929077e-02 1.519775016132890869e+03
6.819999217987060547e-02 1.525662366814145116e+03
6.829999387264251709e-02 1.504511995971042779e+03
6.839999556541442871e-02 1.486803867898051521e+03
6.849999725818634033e-02 1.508654786202288733e+03
6.859999895095825195e-02 1.537833897647137746e+03
6.869999319314956665e-02 1.561376850584991416e+03
6.879999488592147827e-02 1.532427139613580721e+03
6.889999657869338989e-02 1.477108458456341396e+03
6.899999827146530151e-02 1.395180066470165002e+03
6.909999251365661621e-02 1.310871314740085154e+03
6.919999420642852783e-02 1.249014983668053674e+03
6.929999589920043945e-02 1.281320448518662488e+03
6.939999759197235107e-02 1.353140796270207375e+03
6.949999928474426270e-02 1.438398151461919269e+03
6.959999352693557739e-02 1.519105828977877081e+03
6.969999521970748901e-02 1.589591529708101007e+03
6.979999691247940063e-02 1.641657247634789655e+03
6.989999860525131226e-02 1.673279044836851199e+03
6.999999284744262695e-02 1.686792763689471940e+03
7.009999454021453857e-02 1.685986783664799987e+03
7.019999623298645020e-02 1.676102276441372169e+03
7.029999792575836182e-02 1.659318712632488314e+03
7.039999216794967651e-02 1.645472261524959549e+03
7.049999386072158813e-02 1.622612245980141552e+03
7.059999555349349976e-02 1.598678062380323809e+03
7.069999724626541138e-02 1.583980818753900394e+03
7.079999893903732300e-02 1.565392684466976334e+03
7.089999318122863770e-02 1.545938237141517675e+03
7.099999487400054932e-02 1.527656620498491975e+03
7.109999656677246094e-02 1.521758494816375332e+03
7.119999825954437256e-02 1.520475640076093669e+03
7.129999250173568726e-02 1.525853426327898433e+03
7.139999419450759888e-02 1.520916669725078236e+03
7.149999588727951050e-02 1.494649201468947922e+03
7.159999758005142212e-02 1.507860015244165425e+03
7.169999927282333374e-02 1.540012845821853261e+03
7.179999351501464844e-02 1.562674552066426259e+03
7.189999520778656006e-02 1.543005997710645715e+03
7.199999690055847168e-02 1.487345699454694113e+03
7.209999859333038330e-02 1.406959015545350667e+03
7.219999283552169800e-02 1.324219290513065516e+03
7.229999452829360962e-02 1.259849948917670872e+03
7.239999622106552124e-02 1.299519746398476855e+03
7.249999791383743286e-02 1.373903584771754822e+03
7.259999215602874756e-02 1.452837295147292480e+03
7.269999384880065918e-02 1.530086931579367956e+03
7.279999554157257080e-02 1.596947534661435839e+03
7.289999723434448242e-02 1.646404797332656017e+03
7.299999892711639404e-02 1.678990164996539306e+03
7.309999316930770874e-02 1.691406163777990969e+03
7.319999486207962036e-02 1.688118703532336895e+03
7.329999655485153198e-02 1.672876118016986993e+03
7.339999824762344360e-02 1.658084987898584359e+03
7.349999248981475830e-02 1.637885163140619852e+03
7.359999418258666992e-02 1.613271776933445381e+03
7.369999587535858154e-02 1.593632630124870502e+03
7.379999756813049316e-02 1.572279174251921859e+03
7.389999926090240479e-02 1.555526051172247207e+03
7.399999350309371948e-02 1.537477417684614238e+03
7.409999519586563110e-02 1.518682134656283552e+03
7.419999688863754272e-02 1.518526811850050763e+03
7.429999858140945435e-02 1.519236038462025590e+03
7.439999282360076904e-02 1.527112880253168896e+03
7.449999451637268066e-02 1.497534274340764341e+03
7.459999620914459229e-02 1.500896684527866455e+03
7.469999790191650391e-02 1.522484835632694285e+03
7.479999214410781860e-02 1.552355526255421864e+03
7.489999383687973022e-02 1.549660734458542038e+03
7.499999552965164185e-02 1.509367769285645409e+03
7.509999722242355347e-02 1.430566015579945088e+03
7.519999891519546509e-02 1.348259309182679999e+03
7.529999315738677979e-02 1.277806451856295553e+03
7.539999485015869141e-02 1.290052657937841559e+03
7.549999654293060303e-02 1.359933803489008369e+03
7.559999823570251465e-02 1.437977687031449932e+03
7.569999247789382935e-02 1.517150327609198484e+03
7.579999417066574097e-02 1.586474124827943569e+03
7.589999586343765259e-02 1.635258056670254518e+03
7.599999755620956421e-02 1.667688669495178601e+03
7.609999924898147583e-02 1.688104799846687683e+03
7.619999349117279053e-02 1.685442767605610470e+03
7.629999518394470215e-02 1.669122185871837019e+03
7.639999687671661377e-02 1.652526122420489628e+03
7.649999856948852539e-02 1.638556792547699843e+03
7.659999281167984009e-02 1.607299635125231816e+03
7.669999450445175171e-02 1.587048167659956334e+03
7.679999619722366333e-02 1.569138453523679345e+03
7.689999788999557495e-02 1.545150204077692706e+03
7.699999213218688965e-02 1.524647291118985777e+03
7.709999382495880127e-02 1.518405964138931722e+03
7.719999551773071289e-02 1.521748510169930796e+03
7.729999721050262451e-02 1.526574506188523173e+03
7.739999890327453613e-02 1.509076632144329096e+03
7.749999314546585083e-02 1.489903791693510357e+03
7.759999483823776245e-02 1.504933205551206129e+03
7.769999653100967407e-02 1.532921287600683172e+03
7.779999822378158569e-02 1.557169327882000744e+03
7.789999246597290039e-02 1.532801643374816649e+03
7.799999415874481201e-02 1.471940519283438334e+03
7.809999585151672363e-02 1.396105598543392716e+03
7.819999754428863525e-02 1.315099741188312464e+03
7.829999923706054688e-02 1.275923571072530194e+03
7.839999347925186157e-02 1.342580704281703902e+03
7.849999517202377319e-02 1.413820897989435935e+03
7.859999686479568481e-02 1.487393627786538900e+03
7.869999855756759644e-02 1.561523344802635847e+03
7.879999279975891113e-02 1.619829898495538146e+03
7.889999449253082275e-02 1.660272222768526262e+03
7.899999618530273438e-02 1.682658894663331921e+03
7.909999787807464600e-02 1.686143231348941981e+03
7.919999212026596069e-02 1.674161700152232697e+03
7.929999381303787231e-02 1.659189263376160852e+03
7.939999550580978394e-02 1.641932391300097606e+03
7.949999719858169556e-02 1.614862397706887350e+03
7.959999889135360718e-02 1.587514903274819062e+03
7.969999313354492188e-02 1.569077698130251292e+03
7.979999482631683350e-02 1.547165440843934448e+03
7.989999651908874512e-02 1.528418230748371570e+03
7.999999821186065674e-02 1.520066931154528902e+03
8.009999245405197144e-02 1.518265559324628157e+03
8.019999414682388306e-02 1.529971656171413997e+03
8.029999583959579468e-02 1.500827273075879020e+03
8.039999753236770630e-02 1.482234331364423269e+03
8.049999922513961792e-02 1.505661522142426293e+03
8.059999346733093262e-02 1.542543512383298093e+03
8.069999516010284424e-02 1.550129182288312222e+03
8.079999685287475586e-02 1.522389868476874653e+03
8.089999854564666748e-02 1.451184743836850885e+03
8.099999278783798218e-02 1.374317434299943670e+03
8.109999448060989380e-02 1.302621768461283636e+03
8.119999617338180542e-02 1.320677429232570148e+03
8.129999786615371704e-02 1.387972230118479956e+03
8.139999210834503174e-02 1.458006496558557956e+03
8.149999380111694336e-02 1.531003477910382117e+03
8.159999549388885498e-02 1.594953647906342667e+03
8.169999718666076660e-02 1.645535590559655930e+03
8.179999887943267822e-02 1.676572347497415421e+03
8.189999312162399292e-02 1.687536354542479785e+03
8.199999481439590454e-02 1.684720889376322020e+03
8.209999650716781616e-02 1.667600835657411608e+03
8.219999819993972778e-02 1.648130839706569304e+03
8.229999244213104248e-02 1.621505637121802010e+03
8.239999413490295410e-02 1.597034634313714832e+03
8.249999582767486572e-02 1.569847329319130949e+03
8.259999752044677734e-02 1.548463292746678235e+03
8.269999921321868896e-02 1.526318336194765607e+03
8.279999345541000366e-02 1.514682526977293719e+03
8.289999514818191528e-02 1.517616265967910067e+03
8.299999684095382690e-02 1.530009556084631186e+03
8.309999853372573853e-02 1.501597847108519090e+03
8.319999277591705322e-02 1.485381944420345235e+03
8.329999446868896484e-02 1.510213933842330562e+03
8.339999616146087646e-02 1.548070984552258324e+03
8.349999785423278809e-02 1.545655726821334838e+03
8.359999209642410278e-02 1.518941351172936493e+03
8.369999378919601440e-02 1.447619536543757931e+03
8.379999548196792603e-02 1.371022641708022547e+03
8.389999717473983765e-02 1.298175181308183937e+03
8.399999886751174927e-02 1.341588465210770210e+03
8.409999310970306396e-02 1.405332570048203934e+03
8.419999480247497559e-02 1.477176065645697918e+03
8.429999649524688721e-02 1.544848940585800619e+03
8.439999818801879883e-02 1.605453432158172745e+03
8.449999243021011353e-02 1.651746873510285468e+03
8.459999412298202515e-02 1.680148321004821355e+03
8.469999581575393677e-02 1.683577919203467673e+03
8.479999750852584839e-02 1.670015209181620776e+03
8.489999175071716309e-02 1.660547835996688491e+03
8.499999344348907471e-02 1.638383676962750542e+03
8.509999513626098633e-02 1.607973987024054395e+03
8.519999682903289795e-02 1.583041854880108758e+03
8.529999852180480957e-02 1.561457428048746351e+03
8.539999276399612427e-02 1.532900412897298338e+03
8.549999445676803589e-02 1.517283191834777426e+03
8.559999614953994751e-02 1.511615158075043382e+03
8.569999784231185913e-02 1.526367359248341927e+03
8.579999208450317383e-02 1.495983251543545975e+03
8.589999377727508545e-02 1.480877204364496720e+03
8.599999547004699707e-02 1.499982642277783498e+03
8.609999716281890869e-02 1.537520136694534585e+03
8.619999885559082031e-02 1.545309383888146158e+03
8.629999309778213501e-02 1.524413103171799094e+03
8.639999479055404663e-02 1.459359244872184945e+03
8.649999648332595825e-02 1.384119440648066984e+03
8.659999817609786987e-02 1.311411880584732899e+03
8.669999241828918457e-02 1.351352855557461226e+03
8.679999411106109619e-02 1.412052505304979604e+03
8.689999580383300781e-02 1.481303311344903932e+03
8.699999749660491943e-02 1.548408009822738222e+03
8.709999173879623413e-02 1.610836162269637043e+03
8.719999343156814575e-02 1.654928629280037285e+03
8.729999512434005737e-02 1.679244305437548746e+03
8.739999681711196899e-02 1.681081683497966878e+03
8.749999850988388062e-02 1.670691971736070172e+03
8.759999275207519531e-02 1.655804726983706132e+03
8.769999444484710693e-02 1.632318661408701928e+03
8.779999613761901855e-02 1.596985249645945714e+03
8.789999783039093018e-02 1.571429628686793649e+03
8.799999207258224487e-02 1.550736121536161818e+03
8.809999376535415649e-02 1.527801459537787423e+03
8.819999545812606812e-02 1.516441439390680443e+03
8.829999715089797974e-02 1.514814158693142872e+03
8.839999884366989136e-02 1.513220279420620273e+03
8.849999308586120605e-02 1.480267650730892001e+03
8.859999477863311768e-02 1.489045662656134027e+03
8.869999647140502930e-02 1.527475348347974659e+03
8.879999816417694092e-02 1.546236135641217288e+03
8.889999240636825562e-02 1.537896398252782546e+03
8.899999409914016724e-02 1.486257454214113523e+03
8.909999579191207886e-02 1.414483780369601163e+03
8.919999748468399048e-02 1.340525083462074917e+03
8.929999172687530518e-02 1.349329045158075132e+03
8.939999341964721680e-02 1.406299681447342209e+03
8.949999511241912842e-02 1.474106899988119721e+03
8.959999680519104004e-02 1.539849698369030875e+03
8.969999849796295166e-02 1.602169421046148045e+03
8.979999274015426636e-02 1.648153414003033731e+03
8.989999443292617798e-02 1.673218530116822876e+03
8.999999612569808960e-02 1.681052775042575377e+03
9.009999781847000122e-02 1.672666355258357726e+03
9.019999206066131592e-02 1.655283355167906393e+03
9.029999375343322754e-02 1.625720269169840094e+03
9.039999544620513916e-02 1.597770308583992801e+03
9.049999713897705078e-02 1.568229880649849292e+03
9.059999883174896240e-02 1.547246767867037079e+03
9.069999307394027710e-02 1.524553039754382098e+03
9.079999476671218872e-02 1.518061985958473088e+03
9.089999645948410034e-02 1.518863702423293489e+03
9.099999815225601196e-02 1.498085552006829857e+03
9.109999239444732666e-02 1.487088530481356429e+03
9.119999408721923828e-02 1.510083578445510966e+03
9.129999577999114990e-02 1.539798338196274699e+03
9.139999747276306152e-02 1.542396012633610781e+03
9.149999171495437622e-02 1.516197460521656012e+03
9.159999340772628784e-02 1.453391261714578832e+03
9.169999510049819946e-02 1.380587737284097329e+03
9.179999679327011108e-02 1.340053961369601438e+03
9.189999848604202271e-02 1.389280553624181039e+03
9.199999272823333740e-02 1.451448524011771042e+03
9.209999442100524902e-02 1.514482753869553108e+03
9.219999611377716064e-02 1.577782635446978020e+03
9.229999780654907227e-02 1.632614301561789034e+03
9.239999204874038696e-02 1.666219682385231408e+03
9.249999374151229858e-02 1.674703725681802780e+03
9.259999543428421021e-02 1.669838676465128628e+03
9.269999712705612183e-02 1.660191636279446811e+03
9.279999881982803345e-02 1.627540321675810901e+03
9.289999306201934814e-02 1.596849472342567424e+03
9.299999475479125977e-02 1.569543947177193104e+03
9.309999644756317139e-02 1.551456478184518346e+03
9.319999814033508301e-02 1.533743787324026471e+03
9.329999238252639771e-02 1.514367471939274537e+03
9.339999407529830933e-02 1.517772483098645353e+03
9.349999576807022095e-02 1.483759468180717931e+03
9.359999746084213257e-02 1.483363199374862006e+03
9.369999170303344727e-02 1.514161680486772411e+03
9.379999339580535889e-02 1.537863775776173497e+03
9.389999508857727051e-02 1.539713765038721249e+03
9.399999678134918213e-02 1.499842080491485376e+03
9.409999847412109375e-02 1.435342303074811753e+03
9.419999271631240845e-02 1.366984969163952428e+03
9.429999440908432007e-02 1.373095005185828313e+03
9.439999610185623169e-02 1.422286366525837138e+03
9.449999779462814331e-02 1.484336651879759302e+03
9.459999203681945801e-02 1.548736261603169623e+03
9.469999372959136963e-02 1.604323421438896730e+03
9.479999542236328125e-02 1.649419042783956229e+03
9.489999711513519287e-02 1.669726458470828675e+03
9.499999880790710449e-02 1.674535160777186775e+03
9.509999305009841919e-02 1.660781225029242023e+03
9.519999474287033081e-02 1.645158819595624436e+03
9.529999643564224243e-02 1.606224732772321886e+03
9.539999812841415405e-02 1.576117043640546854e+03
9.549999237060546875e-02 1.555693101993114851e+03
9.559999406337738037e-02 1.533692510878604025e+03
9.569999575614929199e-02 1.519410161250492138e+03
9.579999744892120361e-02 1.518482522270744767e+03
9.589999169111251831e-02 1.489922684815507637e+03
9.599999338388442993e-02 1.489953264765241784e+03
9.609999507665634155e-02 1.513564168412350909e+03
9.619999676942825317e-02 1.536128416188899109e+03
9.629999846220016479e-02 1.537489846269857026e+03
9.639999270439147949e-02 1.497542406306250541e+03
9.649999439716339111e-02 1.433199925550986109e+03
9.659999608993530273e-02 1.365348641020765172e+03
9.669999778270721436e-02 1.392351405678769879e+03
9.679999202489852905e-02 1.442030344205383017e+03
9.689999371767044067e-02 1.501423015278048751e+03
9.699999541044235229e-02 1.559741507964283983e+03
9.709999710321426392e-02 1.617033654154239912e+03
9.719999879598617554e-02 1.652675956562162355e+03
9.729999303817749023e-02 1.666119088495399410e+03
9.739999473094940186e-02 1.663725339822271508e+03
9.749999642372131348e-02 1.653685544773442189e+03
9.759999811649322510e-02 1.621787051409971127e+03
9.769999235868453979e-02 1.586032781785868337e+03
9.779999405145645142e-02 1.564408703040867294e+03
9.789999574422836304e-02 1.539776340039171600e+03
9.799999743700027466e-02 1.524992422919363435e+03
9.809999167919158936e-02 1.525807772267222163e+03
9.819999337196350098e-02 1.496221242044611699e+03
9.829999506473541260e-02 1.486282080772009067e+03
9.839999675750732422e-02 1.513507022538143246e+03
9.849999845027923584e-02 1.529873397122357801e+03
9.859999269247055054e-02 1.534045728170843859e+03
9.869999438524246216e-02 1.500326216698375674e+03
9.879999607801437378e-02 1.440978913408689095e+03
9.889999777078628540e-02 1.381210732099047391e+03
9.899999201297760010e-02 1.390413276810394791e+03
9.909999370574951172e-02 1.440204817581722637e+03
9.919999539852142334e-02 1.498920737805844055e+03
9.929999709129333496e-02 1.559115842428763244e+03
9.939999878406524658e-02 1.612425513236825509e+03
9.949999302625656128e-02 1.645998206131046572e+03
9.959999471902847290e-02 1.656789483625071625e+03
9.969999641180038452e-02 1.657784936333866654e+03
9.979999810457229614e-02 1.641667763881897372e+03
9.989999234676361084e-02 1.609915978683695130e+03
9.999999403953552246e-02 1.578308645154979331e+03
1.000999957323074341e-01 1.558253802895736726e+03
1.001999974250793457e-01 1.537550331619986309e+03
1.002999916672706604e-01 1.526193872922920036e+03
1.003999933600425720e-01 1.508481973131991481e+03
1.004999950528144836e-01 1.490051943591481859e+03
1.005999967455863953e-01 1.505581685959319429e+03
1.006999984383583069e-01 1.525032882132004715e+03
1.007999926805496216e-01 1.533570181229534455e+03
1.008999943733215332e-01 1.517192271440605509e+03
1.009999960660934448e-01 1.466128918023479628e+03
1.010999977588653564e-01 1.404694729889439259e+03
1.011999920010566711e-01 1.399924011403156328e+03
1.012999936938285828e-01 1.440530757479500153e+03
1.013999953866004944e-01 1.493255171777685973e+03
1.014999970793724060e-01 1.549926850559237892e+03
1.015999913215637207e-01 1.605443123789581932e+03
1.016999930143356323e-01 1.639896942819480955e+03
1.017999947071075439e-01 1.657024372795121963e+03
1.018999963998794556e-01 1.656201172744902806e+03
1.019999980926513672e-01 1.641997019806975686e+03
1.020999923348426819e-01 1.612243723124920962e+03
1.021999940276145935e-01 1.581588810989795093e+03
1.022999957203865051e-01 1.555923979542701090e+03
1.023999974131584167e-01 1.541170096557972329e+03
1.024999916553497314e-01 1.538058677310697249e+03
1.025999933481216431e-01 1.510470934834468380e+03
1.026999950408935547e-01 1.498505073221376506e+03
1.027999967336654663e-01 1.517457397073368156e+03
1.028999984264373779e-01 1.531491133376096286e+03
1.029999926686286926e-01 1.532526715839717099e+03
1.030999943614006042e-01 1.497956135917445636e+03
1.031999960541725159e-01 1.441682255674022144e+03
1.032999977469444275e-01 1.390742571406270599e+03
1.033999919891357422e-01 1.427593037854710019e+03
1.034999936819076538e-01 1.470107359800839049e+03
1.035999953746795654e-01 1.529816106337794281e+03
1.036999970674514771e-01 1.581297094931866923e+03
1.037999913096427917e-01 1.622740100079420699e+03
1.038999930024147034e-01 1.644618143288368856e+03
1.039999946951866150e-01 1.652391714289403581e+03
1.040999963879585266e-01 1.642317977753795049e+03
1.041999980807304382e-01 1.612672534071830569e+03
1.042999923229217529e-01 1.583207820342550804e+03
1.043999940156936646e-01 1.557572266174073548e+03
1.044999957084655762e-01 1.544194120250612741e+03
1.045999974012374878e-01 1.536259461439380630e+03
1.046999916434288025e-01 1.514625312497489858e+03
1.047999933362007141e-01 1.507106827998331255e+03
1.048999950289726257e-01 1.522128419149428737e+03
1.049999967217445374e-01 1.527446238044482016e+03
1.050999984145164490e-01 1.524129811066336742e+03
1.051999926567077637e-01 1.476702505752195520e+03
1.052999943494796753e-01 1.424793697574565613e+03
1.053999960422515869e-01 1.414678841129256625e+03
1.054999977350234985e-01 1.452631079635431661e+03
1.055999919772148132e-01 1.498144124812066138e+03
1.056999936699867249e-01 1.554301532037824472e+03
1.057999953627586365e-01 1.599067538839229201e+03
1.058999970555305481e-01 1.628399867093831062e+03
1.059999912977218628e-01 1.645736236127462234e+03
1.060999929904937744e-01 1.644118498798628934e+03
1.061999946832656860e-01 1.623425244205868239e+03
1.062999963760375977e-01 1.595234451815013927e+03
1.063999980688095093e-01 1.570592199041514050e+03
1.064999923110008240e-01 1.553329310704942372e+03
1.065999940037727356e-01 1.546185548986458571e+03
1.066999956965446472e-01 1.510910032589759112e+03
1.067999973893165588e-01 1.502536582243941211e+03
1.068999916315078735e-01 1.516704642360198932e+03
1.069999933242797852e-01 1.523838584831989465e+03
1.070999950170516968e-01 1.518677905029658177e+03
1.071999967098236084e-01 1.478513355119839616e+03
1.072999984025955200e-01 1.422994638479757896e+03
1.073999926447868347e-01 1.425398007594439150e+03
1.074999943375587463e-01 1.463900359399097624e+03
1.075999960303306580e-01 1.509764815132780541e+03
1.076999977231025696e-01 1.559808632625299651e+03
1.077999919652938843e-01 1.601135013156778086e+03
1.078999936580657959e-01 1.630375522622877725e+03
1.079999953508377075e-01 1.640970124903984924e+03
1.080999970436096191e-01 1.633267222179956434e+03
1.081999912858009338e-01 1.609839628917936125e+03
1.082999929785728455e-01 1.587914972372806233e+03
1.083999946713447571e-01 1.560966076691261151e+03
1.084999963641166687e-01 1.555028952403632275e+03
1.085999980568885803e-01 1.529291072024298728e+03
1.086999922990798950e-01 1.509750855582779195e+03
1.087999939918518066e-01 1.517331556599560827e+03
1.088999956846237183e-01 1.521882503290514933e+03
1.089999973773956299e-01 1.519306004505990813e+03
1.090999916195869446e-01 1.482848101724896424e+03
1.091999933123588562e-01 1.431884084892461487e+03
1.092999950051307678e-01 1.425555215393710341e+03
1.093999966979026794e-01 1.461503084815248030e+03
1.094999983906745911e-01 1.508300013594563325e+03
1.095999926328659058e-01 1.556094992640038754e+03
1.096999943256378174e-01 1.596600173938266607e+03
1.097999960184097290e-01 1.623298534117994450e+03
1.098999977111816406e-01 1.634853399457052092e+03
1.099999919533729553e-01 1.621863062158517096e+03
1.100999936461448669e-01 1.603086223296030312e+03
1.101999953389167786e-01 1.581741980071886928e+03
1.102999970316886902e-01 1.558539734651157687e+03
1.103999912738800049e-01 1.547079494525381733e+03
1.104999929666519165e-01 1.516947750418562237e+03
1.105999946594238281e-01 1.514104801145611191e+03
1.106999963521957397e-01 1.513047918991216648e+03
1.107999980449676514e-01 1.520946686438266397e+03
1.108999922871589661e-01 1.492014398019511873e+03
1.109999939799308777e-01 1.446148470448282751e+03
1.110999956727027893e-01 1.425033831655131962e+03
1.111999973654747009e-01 1.461703639386286568e+03
1.112999916076660156e-01 1.504889806607298169e+03
1.113999933004379272e-01 1.549206875224931764e+03
1.114999949932098389e-01 1.587683390617937675e+03
1.115999966859817505e-01 1.616679627683633043e+03
1.116999983787536621e-01 1.629235027093254075e+03
1.117999926209449768e-01 1.625997524846545275e+03
1.118999943137168884e-01 1.602922132436219272e+03
1.119999960064888000e-01 1.580399831395647652e+03
1.120999976992607117e-01 1.566204137307670635e+03
1.121999919414520264e-01 1.546789310681547704e+03
1.122999936342239380e-01 1.521344363765412254e+03
1.123999953269958496e-01 1.518099733044196455e+03
1.124999970197677612e-01 1.517244998681801007e+03
1.125999912619590759e-01 1.509986480175987708e+03
1.126999929547309875e-01 1.474378511239548516e+03
1.127999946475028992e-01 1.431310010957731038e+03
1.128999963402748108e-01 1.450191671108496394e+03
1.129999980330467224e-01 1.491356675170550261e+03
1.130999922752380371e-01 1.531208622495662894e+03
1.131999939680099487e-01 1.573179809951741618e+03
1.132999956607818604e-01 1.604272166080499119e+03
1.133999973535537720e-01 1.621612077771215581e+03
1.134999915957450867e-01 1.619803972945133637e+03
1.135999932885169983e-01 1.610680491818458222e+03
1.136999949812889099e-01 1.590719313546732565e+03
1.137999966740608215e-01 1.582107323786771758e+03
1.138999983668327332e-01 1.542757004880008708e+03
1.139999926090240479e-01 1.523282695491079721e+03
1.140999943017959595e-01 1.512685352962975458e+03
1.141999959945678711e-01 1.511242834686642254e+03
1.142999976873397827e-01 1.495342954164824278e+03
1.143999919295310974e-01 1.457825180303451816e+03
1.144999936223030090e-01 1.425794350499612847e+03
1.145999953150749207e-01 1.461178924194618503e+03
1.146999970078468323e-01 1.501412981748957918e+03
1.147999912500381470e-01 1.540893515411921726e+03
1.148999929428100586e-01 1.578842951836285920e+03
1.149999946355819702e-01 1.606466394167754743e+03
1.150999963283538818e-01 1.617730244198612809e+03
1.151999980211257935e-01 1.609907557953676360e+03
1.152999922633171082e-01 1.596508362988820409e+03
1.153999939560890198e-01 1.585750592179918613e+03
1.154999956488609314e-01 1.552696889750872060e+03
1.155999973416328430e-01 1.526370909100478912e+03
1.156999915838241577e-01 1.511665403722533483e+03
1.157999932765960693e-01 1.507529299943638762e+03
1.158999949693679810e-01 1.489033884321586584e+03
1.159999966621398926e-01 1.453916182749370819e+03
1.160999983549118042e-01 1.420110601868969525e+03
1.161999925971031189e-01 1.460538329886892370e+03
1.162999942898750305e-01 1.502557145392622715e+03
1.163999959826469421e-01 1.541931132809738301e+03
1.164999976754188538e-01 1.579062887887727811e+03
1.165999919176101685e-01 1.603939442543587120e+03
1.166999936103820801e-01 1.609901357606784586e+03
1.167999953031539917e-01 1.602791456614081198e+03
1.168999969959259033e-01 1.594687916674173721e+03
1.169999912381172180e-01 1.572541552762312676e+03
1.170999929308891296e-01 1.540933864939712748e+03
1.171999946236610413e-01 1.514283561112986263e+03
1.172999963164329529e-01 1.506573309053769663e+03
1.173999980092048645e-01 1.492659834849202298e+03
1.174999922513961792e-01 1.459592470130022775e+03
1.175999939441680908e-01 1.422395650054953876e+03
1.176999956369400024e-01 1.461312924489207262e+03
1.177999973297119141e-01 1.501638982332801788e+03
1.178999915719032288e-01 1.543755176626143111e+03
1.179999932646751404e-01 1.578285576814441811e+03
1.180999949574470520e-01 1.601006289164691680e+03
1.181999966502189636e-01 1.609041333136107824e+03
1.182999908924102783e-01 1.605286326922542230e+03
1.183999925851821899e-01 1.607450895054533248e+03
1.184999942779541016e-01 1.565116421394762256e+03
1.185999959707260132e-01 1.525784070632525072e+03
1.186999976634979248e-01 1.511696355716602511e+03
1.187999919056892395e-01 1.496803005516797384e+03
1.188999935984611511e-01 1.467747678335864748e+03
1.189999952912330627e-01 1.434918478771267473e+03
1.190999969840049744e-01 1.449532874439080842e+03
1.191999912261962891e-01 1.490212897005959348e+03
1.192999929189682007e-01 1.530246937730806621e+03
1.193999946117401123e-01 1.567534817124452729e+03
1.194999963045120239e-01 1.595167198791444662e+03
1.195999979972839355e-01 1.606766637239619286e+03
1.196999922394752502e-01 1.606141251189032118e+03
1.197999939322471619e-01 1.593690641650939369e+03
1.198999956250190735e-01 1.558532707708371618e+03
1.199999973177909851e-01 1.518324082950509819e+03
1.200999915599822998e-01 1.508040180112521057e+03
1.201999932527542114e-01 1.482892721169087508e+03
1.202999949455261230e-01 1.451392645067861167e+03
1.203999966382980347e-01 1.424131871817513684e+03
1.204999908804893494e-01 1.465020160791873423e+03
1.205999925732612610e-01 1.507885886480947192e+03
1.206999942660331726e-01 1.546761789620371928e+03
1.207999959588050842e-01 1.577870553371847109e+03
1.208999976515769958e-01 1.601165759258746220e+03
1.209999918937683105e-01 1.609423513401196942e+03
1.210999935865402222e-01 1.594573372946096242e+03
1.211999952793121338e-01 1.557096513958562582e+03
1.212999969720840454e-01 1.520702529684535421e+03
1.213999912142753601e-01 1.501031971909706499e+03
1.214999929070472717e-01 1.470933365196104660e+03
1.215999945998191833e-01 1.440774199204885917e+03
1.216999962925910950e-01 1.437863317532859810e+03
1.217999979853630066e-01 1.483941222539669070e+03
1.218999922275543213e-01 1.524531249035748033e+03
1.219999939203262329e-01 1.560169853574022909e+03
1.220999956130981445e-01 1.587825859387892251e+03
1.221999973058700562e-01 1.605590591811640024e+03
1.222999915480613708e-01 1.606162214079632122e+03
1.223999932408332825e-01 1.568308830319234858e+03
1.224999949336051941e-01 1.528423082039213341e+03
1.225999966263771057e-01 1.498143411158522667e+03
1.226999908685684204e-01 1.471830728505171010e+03
1.227999925613403320e-01 1.437769881261129740e+03
1.228999942541122437e-01 1.435092848618971175e+03
1.229999959468841553e-01 1.481378841901910846e+03
1.230999976396560669e-01 1.524313713996034949e+03
1.231999918818473816e-01 1.561515657523724940e+03
1.232999935746192932e-01 1.588781224615486281e+03
1.233999952673912048e-01 1.607323262284108523e+03
1.234999969601631165e-01 1.576858934724907840e+03
1.235999912023544312e-01 1.531948578076418244e+03
1.236999928951263428e-01 1.503460096306274863e+03
1.237999945878982544e-01 1.470434498452215166e+03
1.238999962806701660e-01 1.435199085856606644e+03
1.239999979734420776e-01 1.419890806482564585e+03
1.240999922156333923e-01 1.470557286415509225e+03
1.241999939084053040e-01 1.514707570241020449e+03
1.242999956011772156e-01 1.555801021005694565e+03
1.243999972939491272e-01 1.584337409638151257e+03
1.244999915361404419e-01 1.592576547925209979e+03
1.245999932289123535e-01 1.549737507787958293e+03
1.246999949216842651e-01 1.509590337899876204e+03
1.247999966144561768e-01 1.479170176059541063e+03
1.248999908566474915e-01 1.447720935145146086e+03
1.249999925494194031e-01 1.413072886228495918e+03
1.251000016927719116e-01 1.448932632086665308e+03
1.251999884843826294e-01 1.497912480530632820e+03
1.252999901771545410e-01 1.540606602832466933e+03
1.253999918699264526e-01 1.575977285910936644e+03
1.254999935626983643e-01 1.569275602220753171e+03
1.255999952554702759e-01 1.530146878705764266e+03
1.256999969482421875e-01 1.493969537410518569e+03
1.257999986410140991e-01 1.457555156199895919e+03
1.259000003337860107e-01 1.425289341299537227e+03
1.259999871253967285e-01 1.409423771950862601e+03
1.260999888181686401e-01 1.464343434137289933e+03
1.261999905109405518e-01 1.513955059926801368e+03
1.262999922037124634e-01 1.554271653909685938e+03
1.263999938964843750e-01 1.553341463215606836e+03
1.264999955892562866e-01 1.514371402685633711e+03
1.265999972820281982e-01 1.477682995194114483e+03
1.266999989748001099e-01 1.441683325296158046e+03
1.268000006675720215e-01 1.406188163820208729e+03
1.268999874591827393e-01 1.404664374476687271e+03
1.269999891519546509e-01 1.460168528071542369e+03
1.270999908447265625e-01 1.512151470946684412e+03
1.271999925374984741e-01 1.530804372391317429e+03
1.272999942302703857e-01 1.495499384676905265e+03
1.273999959230422974e-01 1.459618232462386459e+03
1.274999976158142090e-01 1.421773920004885440e+03
1.275999993085861206e-01 1.389174014294396329e+03
1.277000010013580322e-01 1.379977944710906741e+03
1.277999877929687500e-01 1.443073012689121242e+03
1.278999894857406616e-01 1.496962738050718144e+03
1.279999911785125732e-01 1.479728895936295430e+03
1.280999928712844849e-01 1.440918556869722806e+03
1.281999945640563965e-01 1.406170111357457699e+03
1.282999962568283081e-01 1.372575666310912538e+03
1.283999979496002197e-01 1.343086539443793072e+03
1.284999996423721313e-01 1.396763069049145770e+03


==> graphics/training_of_wedge/training_20251016-222015.csv <==
epoch,kp,ki,ff,loss,mse,violation_mae
0,0.3399999999999777,0.02950000000000002,151.9999999994422,16402.87459160272,13022.56522234714,27.572255960390425
1,0.3667257064741203,0.029016595739301654,154.22119859596495,15886.355915962908,11699.090135293889,26.48482856247642
2,0.39309617366501887,0.02860251406883162,156.05165537079031,15899.698662446406,11769.368935827857,25.41612637989816
3,0.4182963591553842,0.02819913769623036,157.40712603681766,13267.313601716598,9768.272297471203,26.43708768537593
4,0.429314831430934,0.027741038251757204,159.52364563523983,14250.429788650868,9870.665817061294,24.772457422942363
5,0.4177468987949691,0.027282895004198265,162.02776448460236,17161.248012869495,11266.73798805023,23.142764920963256
6,0.4285802451809931,0.02679576519242407,163.9291976985536,14606.456280402914,10138.357870914278,23.861814949926483
7,0.4074315691165025,0.02632383745237848,166.2748221544882,17532.62493472805,11537.967102825953,22.19368014288266
8,0.41823920114560126,0.025792883744511448,168.23372632219258,15048.071569891872,10461.204130042404,22.987072551935807
9,0.4309589852888367,0.025304594350290165,169.84422281876797,14320.993476111247,10059.600028446785,22.73035429320002
10,0.4465371853085737,0.024867025331610712,171.0207971747337,13695.82889906305,9649.943119019767,22.948198948371505
11,0.457276623890347,0.024419831479961147,172.22708954137426,12763.699585399485,8892.897217131715,22.873839355433077
12,0.44882430976716636,0.023975441736208563,173.64214302624447,13500.010134193617,9173.18984201267,22.256158339258555
13,0.4702744516884807,0.023546576424214996,174.31575650400808,12248.95989418372,8565.632628300584,23.56997477799771
14,0.44964873271132305,0.023156798883844774,175.11559219612246,13337.154171596081,8804.040091498851,23.805891320881706
15,0.3954631062187328,0.022606392630100884,177.79365150795533,15945.943248170888,10492.109376294302,19.69199061405919
16,0.45164619267870637,0.02211388783383627,178.23943180345745,13582.8826708515,10150.871352567969,21.81013291748498
17,0.43442439077703093,0.021617675956057,179.88799204663516,13795.462312195814,9430.80730582996,20.229390850166432
18,0.43726669550803066,0.02111887124958323,181.1735960193478,13616.82946841747,9588.209748247873,20.193749793549514
19,0.4526777549882308,0.020627834337413945,182.13811044835606,12414.179024464858,8836.099876169681,20.29905057919096
20,0.4142116709034295,0.02013440659705332,183.9509387933966,14240.555103285085,9654.430443912424,18.958115726150833
21,0.4387447952838249,0.019605796957282436,185.3007735745621,13281.188200489416,9711.179180209254,18.655122563322536
22,0.43777957525354905,0.019109285845504722,186.56133461587976,12867.149331598359,9102.706777104591,18.598659198243276
23,0.4481769145517057,0.018642345554311084,186.99167032567468,12898.855524735029,9083.352561305112,19.35047528667723
24,0.4335661469430701,0.018162923442657946,188.02569596507303,12728.08200453797,8873.034910446411,18.463663292115136
25,0.471571704817136,0.017722381344429154,187.1783138158368,12560.942241208806,8821.350890593234,20.670876081738594
26,0.428095936149404,0.0172555316163698,188.21391779289831,12408.012941965706,8361.555533295637,18.41256587072616
27,0.47848044684813795,0.01680427620277297,186.70475298223175,11477.630793254351,8194.850894164076,20.52535871495881
28,0.41906198908540027,0.016314804071796182,188.70974999479446,12812.826333243673,8454.932526017274,17.125519177730137
29,0.4293303893410924,0.015790110234693837,189.6230539774123,12548.31636416137,9131.273413009467,16.345951668822476
30,0.39662649369483416,0.015277825976065357,191.3732229750939,13718.232253274862,9667.671552821057,15.508732456799514
31,0.45200384798111976,0.01479495996337344,189.64192429067913,12067.207224350155,8975.877719143522,17.745005979818803
32,0.3959037985283815,0.014275812784534103,192.75992689754835,13280.987755514503,9043.160542962878,13.613143172509037
33,0.41243587623580336,0.013761029543398947,193.25302956518192,12572.068711495336,9429.431382424253,14.120143467961828
34,0.44141250616197825,0.013323543516636937,192.17496974714493,10836.960770021082,8027.380685727021,15.667921061434104
35,0.41131212690451635,0.012865625612829189,192.66516784010864,12640.184218692813,8806.250707820493,14.98039310757161
36,0.40043218835171895,0.012379687288748937,192.90752333057344,13038.507498533858,9427.193834143989,14.11439767350434
37,0.44183148595140675,0.011932084517799311,190.45762045956906,11940.266663990877,8690.740301758464,17.1290501305681
38,0.39593634477968925,0.011476338067222275,191.53928970477295,12612.407075233503,8751.459070758574,13.781138293229432
39,0.38540553988031984,0.010977695568495389,192.6227761663724,12550.06381285529,9358.400688346554,11.752285122034596
40,0.40892426685394534,0.010500837909921224,191.44212338521575,12311.864384082695,9242.442609273217,13.30585089154488
41,0.37552316883134595,0.010053308666174869,193.69194617358045,11512.23066482724,8503.51284110131,10.62252429293488
42,0.42020773169166553,0.00959687681795255,191.38069194218883,11755.338957246193,8885.92038664143,13.918605848201883
43,0.39020718413084476,0.009179667857362437,191.80236964209448,11427.896831978782,8292.3859796804,11.639179845112611
44,0.4138515989160894,0.008761893285139113,189.98908853610837,10749.319526425017,8093.187826344668,12.699151022660766
45,0.4094709749067161,0.008360950021344911,187.97890005596332,11255.630821112347,8029.720308948491,15.320236485672087
46,0.4215581693238409,0.007997425219219409,186.4627414388921,9693.820653054818,7202.344907016358,12.989635294360836
47,0.39183212030319775,0.007610556363906283,186.04350472272517,10395.731264583725,7549.478613172794,12.411550635397093
48,0.40666389847775125,0.007203839578224729,184.31733963465095,10249.780927164511,7689.423159671866,12.809572740434811
49,0.33820374005499215,0.006787004510550405,187.32467275816106,12426.86335551066,8914.508488445943,8.35707567508812
50,0.36793307987216817,0.006350269145852185,186.22598208035947,10308.47367041326,8282.169922061006,9.38694806969041
51,0.34460244673356816,0.005967852738642126,188.0100018606192,10813.714065802571,8379.389279438654,7.836390062919198
52,0.3371229262772203,0.0055601625791347675,189.07986226629535,11002.524398190486,8769.544768023676,7.278388196734096
53,0.3728968224591062,0.0051702393737384075,187.24231352593821,10143.816900589514,8103.640809543572,9.476129909167426
54,0.360970132487276,0.004829473961082156,186.90348952310225,10318.690419745908,7937.602500490207,8.88580200012492
55,0.35705450951012196,0.004465533210107087,185.9247884105097,10671.920467523707,8260.195741841975,9.337886937846875
56,0.37552000770102256,0.004122613578497633,183.87247601379377,10201.664348086619,7869.523287585588,11.181278001451359
57,0.3310607336177668,0.003793865648734389,183.71125803101071,11524.13013064057,8596.532917626917,10.065878741730245
58,0.37289689452337355,0.0035032212492258595,181.2622228275974,9420.853127537994,7488.007326367492,11.028171211192175
59,0.3703583059471405,0.0032838003030427575,180.3375831556323,9350.690160178798,7199.8932571357545,10.178777880314739
60,0.3338967300482588,0.0030361382501457768,181.00319723561728,10459.935285697127,7983.88634480963,8.339570174013584
61,0.37083248694274557,0.0027727712664728636,178.48921694414142,9600.31278576476,7504.3558774098365,12.932985356498017
62,0.35059836571015934,0.0026746395481698315,179.17381698548164,9361.393382994922,7260.278185951383,7.980927006289331
63,0.32555949875675644,0.0025146356628906767,180.19804845884886,10114.909560496155,7955.942915342788,6.998749406541298
64,0.28963449032204464,0.002397676946609758,182.4541018686991,11075.533400965027,8821.705214680956,5.422702770589911
65,0.31486433684557363,0.0021087931259880584,182.22449394095247,11028.292915792315,9259.082886345817,5.753528209008768
66,0.32998733989087997,0.0021949560486701322,182.5058319938848,9525.442186661743,7845.379553104094,6.136770152732418
67,0.2880948303730634,0.0021597872588366546,184.63504345857098,11417.564377868212,9033.3781779291,5.307191314449878
68,0.3123598839087947,0.002097758182256626,184.73162523847822,10266.390245319879,8650.10331255636,5.246813622780642
69,0.35154096549791136,0.0020402976428763237,182.41779648285797,9982.569040233599,7990.04287280456,10.156959474199752
70,0.30896768082368364,0.002235658313132947,184.3529052940249,11070.014986017504,8502.263999894301,5.711038358340796
71,0.3403171976843223,0.0020721593954047476,182.70558409798733,9760.143875704405,7908.130402654242,9.15959795633817
72,0.33901727733393544,0.00202754700794444,181.65203677702496,10712.026922538942,8349.667894677883,9.953837397926158
73,0.31112906131168666,0.002020940615899206,182.3627472666932,11223.911562368256,8823.351295612634,6.350863028228125
74,0.33322922329903526,0.001940344114636738,181.06879203351204,10248.658716037784,8322.007048505577,8.451234237008974
75,0.3277531901836731,0.0020740639141366857,180.839395466117,10345.799264423325,8258.099434626187,7.423703125817383
76,0.3515956113772251,0.002091404760139225,179.25083517245824,9616.470616935494,7663.295950393306,10.014181753895398
77,0.3169488250389257,0.0022185003171099915,180.59800643727857,10585.643315970274,8221.244400420685,6.269341020847139
78,0.32892575907735866,0.002029969555506469,180.42628570794145,9814.199534632931,8045.346910847271,6.7301294612953475
79,0.30077697789066693,0.0021927399165477725,181.95182332024797,10930.03911722322,8704.725983440367,5.484076126061203
80,0.3445760630938822,0.0017519833944859128,179.65771852531023,10332.164996545982,8158.19448662253,14.544765982650091
81,0.35097655306641456,0.0022978233970606158,178.49937952547765,9844.02736184443,7633.226562684262,11.531479606616669
82,0.35111313445275005,0.0020812875003048364,177.71924758489504,9753.53555013544,7568.050373587881,10.720450099019606
83,0.3237795812335109,0.0019737020843136658,177.71674071726977,11251.153114268438,8627.675187708275,9.325035137280349
84,0.3203051233554988,0.0021323369967657215,178.10858159540268,10079.308609436324,8164.699345535332,6.519737018393482
85,0.33233876408190416,0.001974705822919078,177.5768593828204,9850.395375522301,7993.973968766177,7.967239754194795
86,0.3216994471357671,0.0022006222532724236,178.19197403556274,10046.222825591894,8057.89330724378,6.592875575931299
87,0.3209803212645621,0.0017802540260527836,177.81736454906314,10771.2482151185,8659.64195289321,8.024399434158955
88,0.3203975154859776,0.002227113174884314,178.40072948357343,9839.721362608478,8003.200611195838,6.287669959686667
89,0.3379404670616171,0.0021437761069466746,178.13981826271103,9511.757691730194,7768.0894002376135,7.219454085056385
90,0.323619279722069,0.0022178477328124785,179.09512964373062,9809.345033844022,7852.6422384414,6.677360227418004
91,0.33481155277938435,0.0021426726443322824,179.19061828177837,9643.785835758443,7857.5349056564855,6.855056064279028
92,0.3510789263713209,0.001976773533349046,177.67029868031338,9922.570440772768,7862.292471815049,9.869958703365075
93,0.33966781330955487,0.002243972481196067,177.1520300919369,9651.072991277055,7566.984812050781,8.87970932020798
94,0.3364338299709511,0.001885388073389906,176.0185258263337,10322.073891631804,8098.325762952067,10.239860765427322
95,0.3012548765329127,0.001997847916869795,176.6995172770612,10951.830226080947,8627.512969659087,7.526756909151273
96,0.34258796777699535,0.0019159988250280592,174.6119246751186,9802.02180101523,7859.241377127898,13.691335228261496
97,0.3399580408557131,0.0022781406199305107,174.62065409274229,9430.361885312861,7497.382151274553,8.286391447525673
98,0.30933426406222503,0.0019769718288786165,175.96633257339911,11244.734937458636,8774.334598199215,6.243085118030816
99,0.3087290201864186,0.002161003212384936,176.7658803107512,10157.855190487644,8355.534010158573,5.690785583967475
100,0.29861509060490443,0.0018279393306735415,177.58601516609914,11240.601503783626,9176.115340906723,5.699890238462773
101,0.32213012945240427,0.001986961105035524,176.6923249400129,10045.323853035206,8303.056370990258,8.232011778386989
102,0.3245120136721579,0.0022476324268877928,177.17390157299755,9620.016391727197,7845.433373364855,6.442478050840156
103,0.3167916750586089,0.0021313578201783297,177.99715965927422,10080.193260185175,8160.740246398982,6.179773050498601
104,0.30759545595074295,0.0018287564132675696,178.3688673657875,11032.384827459766,8929.00505147606,6.638029524016471
105,0.3381598241027355,0.002110672986253619,176.80621903896983,9663.292441904974,7775.274472738801,11.50474716414214
106,0.3243727025524675,0.0021794381996826182,177.58555063801006,10063.956153682797,8011.588396346229,6.387245023201484
107,0.34868103907563314,0.0019661467835864564,176.159147693027,9890.613088105714,7689.615484973485,15.165676821708006
108,0.3242003340926988,0.0022112313000698675,177.17222784756004,10748.504052059632,8327.933526847573,5.944692435687239
109,0.33402869878637925,0.001936980577512361,176.52259680607574,10069.638666880688,8040.520055996226,10.382151688950652
110,0.3393421154045434,0.0020619909891562865,175.98783963992057,9760.948390877184,7743.512418511879,10.00914206728942
111,0.3185589953669118,0.002182976680127605,176.94023767113478,10642.577575886964,8358.72204663387,5.864462806979048
112,0.32296749578891976,0.002052591833619807,176.94442418018838,9822.23833302868,8004.488036193171,7.142398629647542
113,0.3011126461517227,0.002236621486310287,178.15180210870986,11251.184039580612,8905.403145534796,5.1519407856099875
114,0.30379458305340673,0.0019446525485121758,178.43906539916486,10689.839866263312,8857.755779022807,5.713474467205888
115,0.3223664380680008,0.00194269249996231,177.72450409870802,9933.866803387118,8134.923918983409,9.19698486335919
116,0.3112049461096006,0.0019317719558413834,178.11493290546863,11126.365666726524,8930.846924474794,6.267642961406941
117,0.31898855319757824,0.0020692419044771866,178.00513096942487,9927.562675921889,8157.341961801674,6.850116734601697
118,0.3078685188531903,0.002125335003878156,178.79982413405935,10634.612340607622,8598.742425579841,5.481376347396647
119,0.30692178572159673,0.002097063597573031,179.3681096493813,10335.372760480413,8513.79648448978,5.484391519791655
120,0.2929609289808313,0.002006026508005966,180.23766670160083,11288.579427427532,9187.539389961707,4.941654180925975
121,0.30399178586434394,0.002150003239316858,180.50335078449075,10129.498219892102,8501.189637473812,5.348436232499958
122,0.3030321053232354,0.002119568132398474,181.09986560126399,10443.490792641716,8628.732839182434,5.262107263662654
123,0.3047346662922425,0.0018215258973327685,181.17910064446994,11251.893324886834,9255.922483639422,5.999661849426397
124,0.3249247118046417,0.0019993270413834435,180.349160903278,10118.677381841946,8270.769675235486,8.702904120911388
125,0.3245589932797786,0.002024641855956302,180.26221208583578,10275.253270569121,8286.95133612966,7.0452009694901365
126,0.33959752534919246,0.0021778569916149834,179.63061765873667,9280.179930932742,7516.056594651758,8.596364233963289
127,0.32616012105584474,0.0020209987041285562,179.88118122467185,10792.130547511992,8501.690651699537,7.192003033168019
128,0.34275235245929647,0.002153917436718073,178.92879767139465,9315.301063514697,7374.309433928189,11.658510471168134
129,0.33861795776693676,0.0021365463314007944,178.97764281114078,9842.586855973412,7816.441350177985,7.491866957465235
130,0.33638700340195776,0.00206061435247425,178.80358199119837,10016.660679088325,7944.080105977112,8.232760854128164
131,0.333477092152971,0.002063747871838541,178.68084279643136,10061.188137363337,8003.095483457753,7.879515994109005
132,0.3428926764526151,0.002101818152027394,178.01492480981136,9590.327620458136,7595.519033804892,10.27070988923704
133,0.33729807509079,0.0019842853507676295,177.75477820554357,10290.758959209885,8069.607605424087,9.15649346074364
134,0.3261791386812736,0.0019397453836466287,177.55004591927656,11225.884340506542,8761.815212604752,9.38873476755601
135,0.31363118668200995,0.0021280967035789953,178.2170019864122,10660.356966754403,8529.866196276842,5.65957725784017
136,0.32569714958970525,0.0019768420750404985,177.68416597516068,9835.592971437167,7998.509941422253,9.184372750128315
137,0.3360462391354229,0.0020566175617279187,177.06159239065335,9652.005275145835,7683.602122299055,11.01729007642623
138,0.3343502459339617,0.002038892057240423,176.98051053820822,9982.129000117071,7949.701555558131,8.195093778120526
139,0.34367562441358246,0.0021448426854812357,176.4792574364338,9224.47403605974,7350.775089106416,10.505324748734857
140,0.3517702944845874,0.0021315576283023746,175.92446697745913,9295.043643796356,7250.581256207701,12.537979219627752
141,0.34135560251366537,0.002143183222181009,176.21354200837942,10189.96877675519,7953.365770994099,7.314016985409936
142,0.3279955215168204,0.002227579738232,176.8480430163804,11205.385759483215,8673.530402920003,5.540334744778539
143,0.3331849914695643,0.0020575549796458454,176.51404366334233,9733.414960932021,7746.2909977237005,10.816334406423422
144,0.32586353026991205,0.0019995595185987617,176.76349264684322,10961.16147319156,8679.59318258092,6.5601620489933765
145,0.3271651854271434,0.0021170377683204333,176.83989725101455,9542.921800843144,7763.524787779453,6.874548753648995
146,0.33227737545460395,0.002124786660531649,176.6192491689654,9331.741288806345,7542.748863672695,8.960807069427762
147,0.33302062006295713,0.0020588244445384927,176.5202897632683,9888.206060525334,7920.460426192587,8.363728641228864
148,0.332480390382541,0.0020877785674493117,176.54938764708115,9769.725057835687,7842.370805433969,7.599791672490224
149,0.32242268015427356,0.0020506610510420756,177.01582032604486,11356.942525013976,8931.340791856337,5.651290326341845
150,0.3229110288542288,0.0020000561788770504,176.97710176222606,10117.847871770125,8172.359234135542,7.56041086871505
151,0.3206466035242332,0.002071363256034968,177.21087237408636,10225.551569833622,8290.138909532661,6.129396232715366
152,0.31191502384298925,0.002145704266944547,177.69013029533568,11543.860102917424,9140.362455710792,5.040527744027089
153,0.3184198081348903,0.0020305510350977197,177.37255296736615,9956.352384466449,7992.1459188086465,11.650896732839568
154,0.31635627897271784,0.0019991630962831984,177.49751532572998,10703.641694536895,8678.362362929398,6.181209652435973
155,0.3129176589698298,0.001939342186506398,177.63711350913886,11367.094321963656,9178.468379972655,6.0905652283539125
156,0.31840927179769657,0.002000483316064889,177.39652587312497,9509.76314802228,7726.924221505222,9.661152118641423
157,0.31626640090764446,0.00202908889395108,177.56137516397033,10485.542250419174,8503.832931110015,5.832440427459643
158,0.3110911491750584,0.00209377873369686,177.87254254378018,11144.308865207911,8926.228864891667,5.0652984763448705
159,0.3112854506774587,0.0020092896168962195,177.85439337604797,11056.640919852689,8989.811775142913,7.30006319522443
160,0.31108353322473126,0.0019633069485994223,177.86378828507281,10944.48602285032,8911.426483525878,6.892890184141203
161,0.3129631002790649,0.0019345317823232036,177.79322431846967,10660.697721309245,8700.41280232012,7.656326100248458
162,0.3170301211331122,0.0019352037090575706,177.59946564446383,10139.097334894053,8203.057037404018,9.607337055168266
163,0.3167354971930099,0.0019115684956754382,177.5502327370038,11040.180596556176,8893.712248979748,7.918225768687513
164,0.31863443520204093,0.0019432412800463974,177.48438538818547,10005.28338472135,8140.995254190375,7.668712204434751
165,0.3153389235159477,0.0019769702147579213,177.66953933393688,10827.794196729312,8749.916896675619,5.511166327081986
166,0.3192584131588561,0.0020264212143298026,177.55110217359478,9189.527702055611,7541.39648233226,8.224048775573944
167,0.32113766155998924,0.001997596565874518,177.42699670077312,10319.65437005054,8312.170621541478,9.269102797366866
168,0.31859328436385664,0.0020168181394854125,177.5758459620003,10667.006296483005,8594.597678400527,5.6450092754106
169,0.31737148683711797,0.002038655375469676,177.69000994714645,10299.195456204965,8370.83817290536,5.7845728419771385
170,0.3194804063823738,0.0020176827376089486,177.5919170120294,10047.492851611894,8129.497384064833,8.967279385749533
171,0.32059562975648803,0.002022435392870779,177.57395804721168,9912.022200895937,8081.086742891247,7.276138247685515
172,0.3206798845139037,0.0019906091963662457,177.51386414957753,10808.138682068024,8662.128890378883,8.549827369000349
173,0.32176816532306857,0.0020019319377396886,177.49133743769053,9868.306387294691,8025.474418317216,7.446556380110707
174,0.32444543487880917,0.001998945070794729,177.35279017799496,9851.685044899623,7853.817393964871,11.606452792165545
175,0.3244776863348102,0.0019863961808612067,177.32435174688086,10425.460239993838,8371.262676180739,8.228034013961691
176,0.32244188361032633,0.0020088584633117645,177.4238139264227,10786.37650236738,8631.031527712632,5.530922747359757
177,0.32085982398752255,0.00201547361665839,177.50041487790585,10897.39040435056,8754.473507753608,5.582760151778289
178,0.3212617506729949,0.0020101291449635887,177.4886920278381,10092.038737331557,8194.134644670134,7.507675052061948
179,0.3207962960579557,0.0020236901747108273,177.5316852144654,10212.550063705052,8294.435343188636,6.0944238461019395
180,0.31982627385547435,0.0020181044444950304,177.57348620125902,10768.700650950817,8680.448666500322,6.108762772420988
181,0.3200041526011289,0.002003345868939971,177.55402019372062,10454.126054120701,8430.560597772752,7.985118180739028
182,0.31943357440859915,0.0020075219600867405,177.5875465715026,10474.605235863464,8484.709588452153,6.081524554495831
183,0.31861841272280556,0.0020160117739244443,177.63384664051594,10640.512955697277,8607.50830912109,5.6008544007990615
184,0.3196118455581997,0.0020286425667226746,177.600217473888,9178.634475718864,7491.424326403962,8.695250444800559
185,0.31980028060243926,0.0020356924721744523,177.60663912130704,9762.281020651444,7970.0509978960945,6.6959864416691035
186,0.32029840575461926,0.0020330964425979417,177.5825444830689,9823.981219510859,7954.626131269614,8.7591992702083
187,0.3205218819765733,0.002025599084871562,177.56307106384648,10502.524884758783,8436.443816068566,9.00245177432697
188,0.32033150177168185,0.002030680037419126,177.58212616767523,10111.342170738022,8214.831967469683,5.9507227143209445
189,0.320635317499066,0.0020271528837379595,177.5659949278645,10154.42540502627,8175.86692653299,9.200054285609943
190,0.3210532416770621,0.002030024019016618,177.54782557409536,9249.63225761862,7465.744051656562,10.33238017062428
191,0.3208527522780424,0.0020273900063042727,177.55630605564818,11126.55351190972,8957.1920649688,6.136782635012384
192,0.32100998756092547,0.0020297236702716726,177.55195366889384,9325.384023479883,7614.270152197512,7.796275266238114
193,0.3208627076155119,0.0020283903696268024,177.5586547017312,11287.25283321927,9054.007142387603,5.900788915599827
194,0.3209210769464036,0.0020271360453459446,177.55412876433004,10412.002730551498,8358.830702678233,9.560936298220813
195,0.32093150760450806,0.0020260428475733163,177.55154453898308,11070.807350744515,8837.351213035103,9.499820220233824
196,0.320881253591851,0.0020266898108318113,177.55461760630158,10610.259262771477,8519.656574825227,5.371161429543479
197,0.320873787977851,0.002026783661570098,177.55528936527256,10229.943555213473,8308.229406663875,6.212340310796176
198,0.32085607303362135,0.002026886481750533,177.55613001884495,11713.019166445885,9266.23732058346,4.984301037409675
199,0.3208533757685781,0.0020269016866262465,177.55626496010328,11023.699004826933,8828.663452424495,5.341101869086856

